METTEOR: Robust Multi-Traffic Topology Engineering for Commercial Data Center Networks

Numerous optical circuit switched data center networks have been proposed over the past decade for higher capacity, though commercial adoption of these architectures have been minimal so far. One major challenge commonly facing these architectures is the difficulty of handling bursty traffic with optical circuit switches (OCS) with high switching latency. Prior works generally rely on fast-switching OCS prototypes to better react to traffic changes via frequent reconfigurations. This approach, unfortunately, adds further complexity to the control plane. We propose METTEOR, an easily deployable solution for optical circuit switched data centers, that is designed for the current capabilities of commercial OCSs. Using multiple predicted traffic matrices, METTEOR designs data center topologies that are less sensitive to traffic changes, thus eliminating the need of frequently reconfiguring OCSs upon traffic changes. Results based on extensive evaluations using production traces show that METTEOR increases the percentage of direct-hop traffic by about 80% over a fat tree at comparable cost, and by about 30% over a uniform mesh, at comparable maximum link utilizations. Compared to ideal solutions that reconfigure OCSs on every traffic matrix, METTEOR achieves close-to-optimal bandwidth utilization even with biweekly reconfiguration. This drastically lowers the controller and management complexity needed to perform METTEOR in commercial settings.

==> plot_data/cluster_predictivity_ju2_dls03.txt <==
(cluster 4)
\addplot+ [boxplot prepared={draw position = 1, lower whisker= 0.8545357755914692, lower quartile= 0.9749364260664781, median= 0.9874469505148429, upper quartile= 0.9931757708827914, upper whisker= 0.9991743080344813, }]
table[row sep=\\,y index=0] {0.9991903384667812\\ 0.9992014559960866\\ 0.9992275307651722\\ 0.9992425452401579\\ 0.9992706650152614\\ 0.9993462669073471\\ 0.999379021277664\\ 0.9994291125967761\\ 0.9995092617712992\\ 0.9996285876064999\\ 0.8464657505373715\\ 0.8389048217220201\\ 0.8291976424929299\\ 0.8185571195696528\\ 0.8067872176364018\\ 0.7929500148476455\\ 0.7765744198404556\\ 0.7596073526679399\\ 0.73\\ 0.73\\ };

(cluster 1)
\addplot+ [boxplot prepared={draw position = 2, lower whisker= 0.7108639819991467, lower quartile= 0.9342180069794092, median= 0.9661694564656276, upper quartile= 0.9851420794211334, upper whisker= 0.9985664820970882, }]
table[row sep=\\,y index=0] {0.9986070693774289\\ 0.9986449141076493\\ 0.9986680517111667\\ 0.9987490533728812\\ 0.9988277651640722\\ 0.998864966490762\\ 0.9989579485892327\\ 0.9990279546730407\\ 0.9990871942776085\\ 0.9994081959661506\\ 0.7072364849377839\\ 0.7036846120642256\\ 0.700235430091092\\ 0.6943328905383033\\ 0.6890110731432623\\ 0.6832467544183075\\ 0.6649400827711109\\ 0.6351196192729557\\ 0.5760093866954265\\ 0.5273796885120501\\ };

(pred predicted)
\addplot+ [boxplot prepared={draw position = 3, lower whisker= 0.884035120814931, lower quartile= 0.9811548720509545, median= 0.9917163018381049, upper quartile= 0.9962960226249756, upper whisker= 0.9997141156666797, }]
table[row sep=\\,y index=0] {0.999717660676401\\ 0.9997386949440183\\ 0.9997464474600521\\ 0.9997541744900202\\ 0.9997730298446261\\ 0.999786402394874\\ 0.9998163824519514\\ 0.9998343563727111\\ 0.9998539845299936\\ 0.9998901687199825\\ 0.8801136423236193\\ 0.8749569542465176\\ 0.8698955652900924\\ 0.8628994121120285\\ 0.8527325987489838\\ 0.839097807516309\\ 0.8216474417991023\\ 0.7996564519987228\\ 0.676313570362868\\ 0.621393414683055\\ };



==> plot_data/cluster_ptoe_predictability_cdf_ju2_dls03.txt <==
k1_bin k1_cdf k2_bin k2_cdf k3_bin k3_cdf k4_bin k4_cdf k5_bin k5_cdf ptoe_ave_bin ptoe_ave_cdf ptoe_max_bin ptoe_max_cdf 
0.000117315814172 0.8350278077294411 0.000117315814172 0.8922778759069371 0.000117315814172 0.8981910515512672 0.000117315814172 0.9214423761674351 0.000117315814172 0.9303611992743543 0.8246638166968621 0.000117315814172 0.8454573904740471 0.000469263256687 
0.000234631628344 0.8391834741740163 0.000234631628344 0.8979197380717812 0.000234631628344 0.9035197532048936 0.000234631628344 0.9230187208197569 0.000234631628344 0.9339996777294254 0.8337595947706178 0.000234631628344 0.8528467412840003 0.00187705302675 
0.000351947442515 0.8433391406185915 0.000351947442515 0.9035616002366252 0.000351947442515 0.90884845485852 0.000351947442515 0.925950654720787 0.000351947442515 0.9376381561844965 0.8428553728443736 0.000351947442515 0.8602360920939535 0.00434068512435 
0.000469263256687 0.8524948070631667 0.000469263256687 0.9092034624014693 0.000469263256687 0.9141771565121464 0.000469263256687 0.9281714101244005 0.000586579070859 0.9412766346395676 0.8519511509181293 0.000469263256687 0.8676254429039066 0.00903331769122 
0.000821210699202 0.8616504735077419 0.000586579070859 0.9148453245663133 0.000586579070859 0.9195058581657728 0.000586579070859 0.9307477547767224 0.00105584232755 0.9449151130946387 0.8610469289918852 0.000586579070859 0.8750147937138598 0.0208822149226 
0.00140778977006 0.8708061399523171 0.000703894885031 0.9204871867311574 0.000703894885031 0.9248345598193991 0.000703894885031 0.9353240994290443 0.00152510558423 0.9485535915497098 0.8701427070656409 0.0016424213984 0.882404144523813 0.03824495542 
0.00187705302675 0.8799618063968924 0.00129047395589 0.9261290488960014 0.00105584232755 0.9301632614730255 0.00105584232755 0.9399004440813661 0.00246363209761 0.9521920700047809 0.8792384851393966 0.00258094791178 0.8897934953337662 0.065579540122 
0.00281557954012 0.8891174728414676 0.00222900046926 0.9317709110608455 0.0016424213984 0.9354919631266518 0.00258094791178 0.9444767887336879 0.0053965274519 0.9558305484598519 0.8883342632131525 0.00293289535429 0.8971828461437193 0.104293758799 
0.00387142186767 0.8982731392860428 0.00387142186767 0.9374127732256896 0.00351947442515 0.9408206647802783 0.00422336931018 0.9490531333860097 0.00692163303613 0.9594690269149231 0.8974300412869082 0.00633505396527 0.9045721969536725 0.160839981229 
0.00715626466448 0.907428805730618 0.00727358047865 0.9430546353905337 0.0053965274519 0.9461493664339047 0.00656968559362 0.9536294780383315 0.0106757390896 0.9631075053699941 0.906525819360664 0.0103237916471 0.9119615477636258 0.230760206476 
0.0117315814172 0.9165844721751932 0.0125527921164 0.9486964975553777 0.00774284373534 0.951478068087531 0.00891600187705 0.9582058226906535 0.0188878460817 0.9667459838250653 0.9156215974344197 0.0165415297982 0.919350898573579 0.308892538714 
0.0199436884092 0.9257401386197686 0.0192397935242 0.9543383597202217 0.0133740028156 0.9568067697411574 0.0140778977006 0.9627821673429753 0.027334584702 0.9703844622801363 0.9247173755081756 0.0256921633036 0.9267402493835322 0.391365556077 
0.0364852182074 0.9348958050643437 0.0306194274988 0.9599802218850658 0.0234631628344 0.9621354713947838 0.028038479587 0.9673585119952971 0.0427029563585 0.9740229407352075 0.9338131535819313 0.0437587986861 0.9341296001934853 0.484631628344 
0.0626466447677 0.944051471508919 0.0497419052088 0.9656220840499099 0.0400046926326 0.9674641730484101 0.0456358517128 0.9719348566476189 0.0694509619897 0.9776614191902785 0.9429089316556871 0.0795401220084 0.9415189510034385 0.59138901924 
0.112740497419 0.9532071379534942 0.0869310183013 0.971263946214754 0.0699202252464 0.9727928747020366 0.0809479117785 0.9765112012999407 0.111098076021 0.9812998976453496 0.9520047097294428 0.14594087283 0.9489083018133917 0.714101360863 
0.202604411075 0.9623628043980694 0.177264195214 0.9769058083795981 0.139957766307 0.978121576355663 0.149929610511 0.9810875459522626 0.198615673393 0.9849383761004207 0.9611004878031986 0.276748005631 0.9562976526233449 0.843500703895 
0.362623181605 0.9715184708426446 0.381511027687 0.982547670544442 0.301267010793 0.9834502780092893 0.318981698733 0.9856638906045845 0.399929610511 0.9885768545554918 0.9701962658769544 0.50786015955 0.963687003433298 0.946386672924 
0.710581886438 0.9806741372872199 0.746245893947 0.9881895327092861 0.689113092445 0.9887789796629157 0.705185358986 0.9902402352569063 0.790239324261 0.9922153330105629 0.9792920439507101 0.848545283904 0.9710763542432512 0.99213984045 
0.999882684186 0.9898298037317951 0.999882684186 0.9938313948741302 0.999882684186 0.994107681316542 0.999882684186 0.9948165799092281 0.999882684186 0.9958538114656339 0.988387822024466 0.999882684186 0.9784657050532044 0.999882684186 
1.0 0.9989854701763703 1.0 0.9994732570389743 1.0 0.9994363829701685 1.0 0.9993929245615499 1.0 0.999492289920705 0.9974836000982217 1.0 0.9858550558631576 1.0 


==> plot_data/diff_ahc_num_tcp_resends.txt <==
x y 
1.1 0.1891662235777 
1.2 0.319264840137 
1.3 0.361038934981 
1.4 0.431154004354 
1.5 0.478245166986 
1.6 0.48346191274 
1.7 0.4657952026 
1.8 0.475774636583 
1.9 0.493255234133


==> plot_data/fabs12prepared_fte_ste_ite.txt <==

fab0 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.240442,
	lower quartile= 0.298999,
	median= 0.333166,
	upper quartile= 0.376665,
	upper whisker= 0.584167,
table[row sep=\\,y index=0] {0.586667\\ 0.589167\\ 0.592708\\ 0.595625\\ 0.60375\\ 0.616042\\ 0.620625\\ 0.624375\\ 0.634167\\ 0.675833\\ 0.2394\\ 0.238344\\ 0.237204\\ 0.235725\\ 0.234123\\ 0.232378\\ 0.230023\\ 0.227799\\ 0.221734\\ 0.218779\\ };
	nte
	lower whisker= 0.247198,
	lower quartile= 0.304483,
	median= 0.335043,
	upper quartile= 0.368147,
	upper whisker= 0.453707,
table[row sep=\\,y index=0] {0.454397\\ 0.454957\\ 0.455905\\ 0.457198\\ 0.458448\\ 0.459138\\ 0.46181\\ 0.463578\\ 0.464698\\ 0.470216\\ 0.246432\\ 0.245474\\ 0.244138\\ 0.243103\\ 0.241853\\ 0.240302\\ 0.238405\\ 0.235905\\ 0.226999\\ 0.22375\\ };
	k4
	lower whisker= 0.236068,
	lower quartile= 0.288736,
	median= 0.319183,
	upper quartile= 0.355601,
	upper whisker= 0.471605,
table[row sep=\\,y index=0] {0.473457\\ 0.475309\\ 0.477932\\ 0.480093\\ 0.486111\\ 0.495216\\ 0.498611\\ 0.501389\\ 0.508642\\ 0.539506\\ 0.234954\\ 0.234119\\ 0.232963\\ 0.232064\\ 0.230651\\ 0.229268\\ 0.227417\\ 0.225432\\ 0.22029\\ 0.218692\\ };
	ite
	lower whisker= 0.234741711454,
	lower quartile= 0.287089852393,
	median= 0.31686591701,
	upper quartile= 0.352691,
	upper whisker= 0.432418,
table[row sep=\\,y index=0] {0.433573\\ 0.433928\\ 0.434258\\ 0.435308\\ 0.435883\\ 0.436972\\ 0.437187\\ 0.437969\\ 0.439349\\ 0.443266\\ 0.225044128455\\ 0.231554573622\\ 0.225240434988\\ 0.223251525048\\ 0.216607317444\\ 0.228166006344\\ 0.219666510846\\ 0.21690627457\\ 0.213005043971\\ 0.217349\\ };
(alu)
	k1
	lower whisker= 0.196318,
	lower quartile= 0.229808,
	median= 0.250935,
	upper quartile= 0.272236,
	upper whisker= 0.337047,
table[row sep=\\,y index=0] {0.33739\\ 0.338123\\ 0.33946\\ 0.339863\\ 0.340734\\ 0.341457\\ 0.343118\\ 0.344537\\ 0.345318\\ 0.360697\\ 0.195878\\ 0.195281\\ 0.194567\\ 0.193759\\ 0.192829\\ 0.191609\\ 0.189899\\ 0.185548\\ 0.17884\\ 0.177613\\ };
	nte
	lower whisker= 0.19978,
	lower quartile= 0.231777,
	median= 0.248321,
	upper quartile= 0.268098,
	upper whisker= 0.310716,
table[row sep=\\,y index=0] {0.31092\\ 0.311065\\ 0.311411\\ 0.311714\\ 0.311785\\ 0.312067\\ 0.312955\\ 0.313936\\ 0.314749\\ 0.319426\\ 0.199296\\ 0.198924\\ 0.198231\\ 0.197585\\ 0.197041\\ 0.196262\\ 0.195271\\ 0.193734\\ 0.189073\\ 0.187911\\ };
	k4
	lower whisker= 0.189893,
	lower quartile= 0.215838,
	median= 0.233111,
	upper quartile= 0.249196,
	upper whisker= 0.286875,
table[row sep=\\,y index=0] {0.287059\\ 0.287221\\ 0.287417\\ 0.287571\\ 0.287624\\ 0.288031\\ 0.288537\\ 0.289365\\ 0.291341\\ 0.300181\\ 0.189226\\ 0.188446\\ 0.1876\\ 0.1868\\ 0.185763\\ 0.184546\\ 0.182476\\ 0.179109\\ 0.173081\\ 0.172656\\ };
	ite
	lower whisker= 0.179323,
	lower quartile= 0.203302,
	median= 0.216552,
	upper quartile= 0.232035,
	upper whisker= 0.27365397562,
table[row sep=\\,y index=0] {0.279320806258\\ 0.285096772289\\ 0.286551569268\\ 0.276594130653\\ 0.274149531773\\ 0.274179061309\\ 0.288265970653\\ 0.282517204111\\ 0.279308714593\\ 0.295523441594\\ 0.178949\\ 0.178499\\ 0.177824\\ 0.177227\\ 0.176326\\ 0.175107\\ 0.174075\\ 0.172565\\ 0.169094\\ 0.167204\\ };
(stretch)
	k1
	lower whisker= 5.141426,
	lower quartile= 5.200433,
	median= 5.239973,
	upper quartile= 5.36426,
	upper whisker= 5.522273,
table[row sep=\\,y index=0] {5.523005\\ 5.523353\\ 5.523995\\ 5.525627\\ 5.526386\\ 5.526626\\ 5.527304\\ 5.53343\\ 5.538443\\ 5.548091\\ 5.140343\\ 5.139185\\ 5.137778\\ 5.136092\\ 5.133566\\ 5.130347\\ 5.126678\\ 5.121611\\ 5.106827\\ 5.099231\\ };
	nte
	lower whisker= 5.771882,
	lower quartile= 5.828201,
	median= 5.859527,
	upper quartile= 5.90261,
	upper whisker= 6.366107,
table[row sep=\\,y index=0] {6.367307\\ 6.371852\\ 6.37343\\ 6.376769\\ 6.378068\\ 6.382064\\ 6.383564\\ 6.387185\\ 6.394262\\ 6.464057\\ 5.770199\\ 5.768675\\ 5.766383\\ 5.763254\\ 5.760038\\ 5.755598\\ 5.750732\\ 5.743535\\ 5.654132\\ 5.572163\\ };
	k4
	lower whisker= 5.11871,
	lower quartile= 5.167763,
	median= 5.219063,
	upper quartile= 5.269061,
	upper whisker= 5.405027,
table[row sep=\\,y index=0] {5.406665\\ 5.407637\\ 5.408888\\ 5.410259\\ 5.41187\\ 5.415554\\ 5.421542\\ 5.425028\\ 5.428415\\ 5.44685\\ 5.117855\\ 5.116298\\ 5.11481\\ 5.113679\\ 5.112218\\ 5.109725\\ 5.10692\\ 5.102696\\ 5.089487\\ 5.087639\\ };
	ite
	lower whisker= 5.095061,
	lower quartile= 5.154389,
	median= 5.192063,
	upper quartile= 5.242319,
	upper whisker= 5.39344358505,
table[row sep=\\,y index=0] {5.39709286887\\ 5.4052837281\\ 5.39441562579\\ 5.41005635471\\ 5.4005197021\\ 5.40382039313\\ 5.41614123645\\ 5.41666725996\\ 5.41750414542\\ 5.44295066022\\ 5.094065\\ 5.092688\\ 5.090906\\ 5.088965\\ 5.087108\\ 5.083196\\ 5.077229\\ 5.070899\\ 5.044559\\ 5.015501\\ };

fab1 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.304648,
	lower quartile= 0.3548,
	median= 0.412929,
	upper quartile= 0.512741,
	upper whisker= 0.603185,
table[row sep=\\,y index=0] {0.603764\\ 0.603958\\ 0.604151\\ 0.604437\\ 0.604923\\ 0.605357\\ 0.60584\\ 0.606081\\ 0.60695\\ 0.647853\\ 0.303198\\ 0.301729\\ 0.300302\\ 0.298777\\ 0.296845\\ 0.294867\\ 0.292394\\ 0.287424\\ 0.274978\\ 0.268679\\ };
	nte
	lower whisker= 0.300788,
	lower quartile= 0.355477,
	median= 0.419287,
	upper quartile= 0.52085,
	upper whisker= 0.609277,
table[row sep=\\,y index=0] {0.609424\\ 0.609863\\ 0.610254\\ 0.610693\\ 0.611035\\ 0.611182\\ 0.612012\\ 0.612305\\ 0.613623\\ 0.659521\\ 0.299668\\ 0.298631\\ 0.297178\\ 0.295104\\ 0.293485\\ 0.291162\\ 0.288216\\ 0.284066\\ 0.271577\\ 0.268838\\ };
	k4
	lower whisker= 0.291396,
	lower quartile= 0.342539,
	median= 0.401597,
	upper quartile= 0.496487,
	upper whisker= 0.579106,
table[row sep=\\,y index=0] {0.579243\\ 0.579653\\ 0.580018\\ 0.580429\\ 0.580748\\ 0.580885\\ 0.581661\\ 0.581934\\ 0.583166\\ 0.626049\\ 0.290391\\ 0.289024\\ 0.287506\\ 0.286172\\ 0.28457\\ 0.282578\\ 0.28\\ 0.275208\\ 0.263914\\ 0.261875\\ };
	ite
	lower whisker= 0.288109565724,
	lower quartile= 0.330415743434,
	median= 0.389934737994,
	upper quartile= 0.486513635713,
	upper whisker= 0.573234152042,
table[row sep=\\,y index=0] {0.578646073737\\ 0.57554837123\\ 0.575058951795\\ 0.575837842514\\ 0.579445936951\\ 0.616440795079\\ 0.275903699767\\ 0.27436756324\\ 0.275241174241\\ 0.280079376832\\ 0.281735506574\\ 0.280311028862\\ 0.268628483978\\ 0.271127191744\\ 0.260340307963\\ 0.261875\\ };
(alu)
	k1
	lower whisker= 0.201908,
	lower quartile= 0.222988,
	median= 0.237621,
	upper quartile= 0.259245,
	upper whisker= 0.297521,
table[row sep=\\,y index=0] {0.29771\\ 0.297729\\ 0.297877\\ 0.298208\\ 0.298352\\ 0.29843\\ 0.299125\\ 0.299488\\ 0.300183\\ 0.303122\\ 0.201432\\ 0.200873\\ 0.200193\\ 0.199517\\ 0.19863\\ 0.197562\\ 0.196378\\ 0.1948\\ 0.189394\\ 0.184452\\ };
	nte
	lower whisker= 0.214883,
	lower quartile= 0.241651,
	median= 0.254976,
	upper quartile= 0.266755,
	upper whisker= 0.296881,
table[row sep=\\,y index=0] {0.29715\\ 0.297501\\ 0.297726\\ 0.298008\\ 0.298208\\ 0.298381\\ 0.298577\\ 0.299349\\ 0.300227\\ 0.302622\\ 0.214139\\ 0.213507\\ 0.212772\\ 0.211845\\ 0.210567\\ 0.209363\\ 0.20753\\ 0.205284\\ 0.198673\\ 0.192397\\ };
	k4
	lower whisker= 0.197122,
	lower quartile= 0.216384,
	median= 0.229988,
	upper quartile= 0.247935,
	upper whisker= 0.281466,
table[row sep=\\,y index=0] {0.281549\\ 0.281739\\ 0.281927\\ 0.282308\\ 0.282546\\ 0.282958\\ 0.283263\\ 0.283783\\ 0.284335\\ 0.287309\\ 0.196671\\ 0.196159\\ 0.195642\\ 0.195014\\ 0.194122\\ 0.193138\\ 0.191993\\ 0.190568\\ 0.185443\\ 0.180894\\ };
	ite
	lower whisker= 0.191499258625,
	lower quartile= 0.215492,
	median= 0.227142334601,
	upper quartile= 0.238390884012,
	upper whisker= 0.272436087394,
table[row sep=\\,y index=0] {0.2761337406\\ 0.281065677638\\ 0.281145251987\\ 0.276564954798\\ 0.281416798915\\ 0.275809445456\\ 0.279084488264\\ 0.274434831852\\ 0.189068639185\\ 0.184113925692\\ 0.186567946081\\ 0.19032155795\\ 0.187518684482\\ 0.189929\\ 0.172997827501\\ 0.17679643188\\ };
(stretch)
	k1
	lower whisker= 5.035727,
	lower quartile= 5.066957,
	median= 5.100827,
	upper quartile= 5.150663,
	upper whisker= 5.28551,
table[row sep=\\,y index=0] {5.287052\\ 5.288096\\ 5.289398\\ 5.292236\\ 5.294831\\ 5.295047\\ 5.298983\\ 5.300276\\ 5.30402\\ 5.360324\\ 5.035289\\ 5.034962\\ 5.034422\\ 5.033969\\ 5.033231\\ 5.032508\\ 5.031455\\ 5.030003\\ 5.025614\\ 5.021384\\ };
	nte
	lower whisker= 5.336987,
	lower quartile= 5.421191,
	median= 5.479451,
	upper quartile= 5.696117,
	upper whisker= 6.083516,
table[row sep=\\,y index=0] {6.084449\\ 6.085481\\ 6.086396\\ 6.092174\\ 6.095348\\ 6.098489\\ 6.099482\\ 6.100121\\ 6.1007\\ 6.138575\\ 5.335109\\ 5.333684\\ 5.331782\\ 5.328968\\ 5.325971\\ 5.322518\\ 5.317481\\ 5.310638\\ 5.285882\\ 5.273651\\ };
	k4
	lower whisker= 5.030906,
	lower quartile= 5.059049,
	median= 5.078891,
	upper quartile= 5.11817,
	upper whisker= 5.317352,
table[row sep=\\,y index=0] {5.318552\\ 5.319173\\ 5.320238\\ 5.321693\\ 5.322449\\ 5.326775\\ 5.327486\\ 5.33024\\ 5.333114\\ 5.350817\\ 5.030414\\ 5.029964\\ 5.029463\\ 5.028812\\ 5.02826\\ 5.027441\\ 5.026556\\ 5.025164\\ 5.022248\\ 5.019209\\ };
	ite
	lower whisker= 5.018351,
	lower quartile= 5.042051,
	median= 5.059241,
	upper quartile= 5.087252,
	upper whisker= 5.28082529573,
table[row sep=\\,y index=0] {5.28539500246\\ 5.28796632644\\ 5.28404105824\\ 5.29217820817\\ 5.28639048525\\ 5.28769603253\\ 5.29025873987\\ 5.29257696506\\ 5.338418\\ 5.017985\\ 5.017544\\ 5.017079\\ 5.016629\\ 5.015912\\ 5.015078\\ 5.013902\\ 5.012315\\ 5.008484\\ 5.006747\\ };

fab2 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.298077,
	lower quartile= 0.368215,
	median= 0.408382,
	upper quartile= 0.454681,
	upper whisker= 0.59438,
table[row sep=\\,y index=0] {0.595397\\ 0.596124\\ 0.596318\\ 0.597287\\ 0.598159\\ 0.598595\\ 0.600775\\ 0.603178\\ 0.605814\\ 0.630039\\ 0.296168\\ 0.294567\\ 0.291875\\ 0.288317\\ 0.282199\\ 0.2675\\ 0.150533\\ 0.150436\\ 0.150194\\ 0.150097\\ };
	nte
	lower whisker= 0.297461,
	lower quartile= 0.365674,
	median= 0.40293,
	upper quartile= 0.447168,
	upper whisker= 0.596338,
table[row sep=\\,y index=0] {0.597021\\ 0.597607\\ 0.597803\\ 0.598584\\ 0.599316\\ 0.599756\\ 0.600098\\ 0.60166\\ 0.6021\\ 0.633789\\ 0.29581\\ 0.293555\\ 0.291016\\ 0.28623\\ 0.280029\\ 0.264453\\ 0.150537\\ 0.150439\\ 0.150195\\ 0.150098\\ };
	k4
	lower whisker= 0.290039,
	lower quartile= 0.355627,
	median= 0.389945,
	upper quartile= 0.430996,
	upper whisker= 0.571633,
table[row sep=\\,y index=0] {0.572279\\ 0.572832\\ 0.573017\\ 0.573755\\ 0.574446\\ 0.574862\\ 0.575184\\ 0.576661\\ 0.577076\\ 0.607011\\ 0.288745\\ 0.28667\\ 0.284041\\ 0.279988\\ 0.273386\\ 0.258349\\ 0.150507\\ 0.150415\\ 0.150185\\ 0.150092\\ };
	ite
	lower whisker= 0.275270701753,
	lower quartile= 0.350331892189,
	median= 0.382307277893,
	upper quartile= 0.423983510725,
	upper whisker= 0.570376122573,
table[row sep=\\,y index=0] {0.571428301907\\ 0.573903857167\\ 0.604827897026\\ 0.273830341241\\ 0.26288503191\\ 0.252747046068\\ 0.140296049978\\ 0.14304413639\\ 0.144535925997\\ 0.144884826694\\ };
(alu)
	k1
	lower whisker= 0.205616,
	lower quartile= 0.231543,
	median= 0.256524,
	upper quartile= 0.271739,
	upper whisker= 0.306822,
table[row sep=\\,y index=0] {0.30739\\ 0.307722\\ 0.308157\\ 0.308331\\ 0.308591\\ 0.30894\\ 0.309413\\ 0.310227\\ 0.311333\\ 0.316797\\ 0.205126\\ 0.20451\\ 0.203894\\ 0.202939\\ 0.201262\\ 0.198172\\ 0.150035\\ 0.15003\\ 0.150014\\ 0.150008\\ };
	nte
	lower whisker= 0.211118,
	lower quartile= 0.232958,
	median= 0.247459,
	upper quartile= 0.265626,
	upper whisker= 0.305303,
table[row sep=\\,y index=0] {0.305486\\ 0.306232\\ 0.306619\\ 0.307484\\ 0.308657\\ 0.309783\\ 0.310038\\ 0.310605\\ 0.310898\\ 0.317671\\ 0.210532\\ 0.209523\\ 0.208579\\ 0.207136\\ 0.20555\\ 0.200877\\ 0.150036\\ 0.150031\\ 0.150015\\ 0.150008\\ };
	k4
	lower whisker= 0.202295,
	lower quartile= 0.225857,
	median= 0.24876,
	upper quartile= 0.263713,
	upper whisker= 0.302199,
table[row sep=\\,y index=0] {0.302374\\ 0.302779\\ 0.304203\\ 0.304924\\ 0.305525\\ 0.306113\\ 0.306391\\ 0.30722\\ 0.307776\\ 0.314591\\ 0.201848\\ 0.201394\\ 0.200703\\ 0.199679\\ 0.198141\\ 0.194162\\ 0.150033\\ 0.150028\\ 0.150013\\ 0.150007\\ };
	ite
	lower whisker= 0.198996,
	lower quartile= 0.222487,
	median= 0.24433,
	upper quartile= 0.260824,
	upper whisker= 0.297977,
table[row sep=\\,y index=0] {0.298477\\ 0.299268\\ 0.299832\\ 0.300172\\ 0.300354\\ 0.300882\\ 0.301037\\ 0.301666\\ 0.302456\\ 0.307866\\ 0.198394\\ 0.197845\\ 0.197037\\ 0.19606\\ 0.194634\\ 0.187014\\ 0.150019\\ 0.150012\\ 0.150003\\ 0.150001\\ };
(stretch)
	k1
	lower whisker= 5.020523,
	lower quartile= 5.043548,
	median= 5.060312,
	upper quartile= 5.088791,
	upper whisker= 6.67442,
table[row sep=\\,y index=0] {7.457363\\ 5.01986\\ 5.019407\\ 5.018732\\ 5.018192\\ 5.017475\\ 5.016815\\ 5.015696\\ 5.014268\\ 5.011076\\ 5.008415\\ };
	nte
	lower whisker= 5.07143,
	lower quartile= 5.104466,
	median= 5.134475,
	upper quartile= 5.201168,
	upper whisker= 7.203125,
table[row sep=\\,y index=0] {7.867187\\ 5.070851\\ 5.070296\\ 5.069546\\ 5.068586\\ 5.067764\\ 5.066822\\ 5.065712\\ 5.064305\\ 5.057738\\ 5.051828\\ };
	k4
	lower whisker= 5.020598,
	lower quartile= 5.04074,
	median= 5.054234,
	upper quartile= 5.07362,
	upper whisker= 6.704798,
table[row sep=\\,y index=0] {7.826567\\ 5.020226\\ 5.019809\\ 5.019386\\ 5.018921\\ 5.01839\\ 5.01776\\ 5.017079\\ 5.015813\\ 5.01248\\ 5.011445\\ };
	ite
	lower whisker= 5.008718,
	lower quartile= 5.024966,
	median= 5.034002,
	upper quartile= 5.046911,
	upper whisker= 5.138801,
table[row sep=\\,y index=0] {5.140259\\ 5.143889\\ 5.144672\\ 5.145356\\ 5.14631\\ 5.150513\\ 5.158286\\ 5.164007\\ 5.16797\\ 5.304296\\ 5.008286\\ 5.007932\\ 5.007536\\ 5.007134\\ 5.006507\\ 5.005997\\ 5.005145\\ 5.003813\\ 5.0\\ 5.0\\ };

fab3 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.25396,
	lower quartile= 0.28707,
	median= 0.361279,
	upper quartile= 0.402232,
	upper whisker= 0.56317,
table[row sep=\\,y index=0] {0.566879\\ 0.573391\\ 0.578051\\ 0.584077\\ 0.587438\\ 0.589163\\ 0.601724\\ 0.608557\\ 0.620567\\ 0.814109\\ 0.253359\\ 0.252707\\ 0.251666\\ 0.250674\\ 0.249596\\ 0.247829\\ 0.244414\\ 0.192558\\ 0.185652\\ 0.185311\\ };
	nte
	lower whisker= 0.270228,
	lower quartile= 0.30832,
	median= 0.379038,
	upper quartile= 0.428332,
	upper whisker= 0.537326,
table[row sep=\\,y index=0] {0.538512\\ 0.539902\\ 0.541905\\ 0.545462\\ 0.548446\\ 0.553802\\ 0.558913\\ 0.569051\\ 0.581235\\ 0.876165\\ 0.269576\\ 0.268883\\ 0.267907\\ 0.266901\\ 0.265622\\ 0.263051\\ 0.260277\\ 0.195573\\ 0.188177\\ 0.187813\\ };
	k4
	lower whisker= 0.252214,
	lower quartile= 0.284153,
	median= 0.343559,
	upper quartile= 0.379661,
	upper whisker= 0.461034,
table[row sep=\\,y index=0] {0.461533\\ 0.463592\\ 0.46558\\ 0.467764\\ 0.471121\\ 0.47399\\ 0.478755\\ 0.484094\\ 0.493807\\ 0.773507\\ 0.251687\\ 0.25116\\ 0.250492\\ 0.249649\\ 0.248176\\ 0.246346\\ 0.243372\\ 0.188785\\ 0.182491\\ 0.182181\\ };
	ite
	lower whisker= 0.24802512816,
	lower quartile= 0.270375807863,
	median= 0.33634947061,
	upper quartile= 0.369301679932,
	upper whisker= 0.454059145576,
table[row sep=\\,y index=0] {0.459417181289\\ 0.455835134413\\ 0.464638699362\\ 0.465073131529\\ 0.471102176602\\ 0.476138406562\\ 0.481986445469\\ 0.488690866829\\ 0.768399254486\\ 0.242019501321\\ 0.243923446767\\ 0.24718283851\\ 0.24120038212\\ 0.235190142233\\ 0.240932562548\\ 0.230843829902\\ 0.173813221599\\ 0.173052981877\\ 0.177583250123\\ };
(alu)
	k1
	lower whisker= 0.174097,
	lower quartile= 0.191533,
	median= 0.218621,
	upper quartile= 0.236987,
	upper whisker= 0.289481,
table[row sep=\\,y index=0] {0.289795\\ 0.290705\\ 0.291904\\ 0.29275\\ 0.293228\\ 0.294063\\ 0.295051\\ 0.299451\\ 0.300745\\ 0.337785\\ 0.173889\\ 0.173659\\ 0.173412\\ 0.173044\\ 0.172542\\ 0.172003\\ 0.170812\\ 0.156404\\ 0.15536\\ 0.153464\\ };
	nte
	lower whisker= 0.214758,
	lower quartile= 0.239733,
	median= 0.268612,
	upper quartile= 0.291384,
	upper whisker= 0.349133,
table[row sep=\\,y index=0] {0.349649\\ 0.349829\\ 0.350699\\ 0.350871\\ 0.351986\\ 0.352892\\ 0.353763\\ 0.356355\\ 0.358516\\ 0.595149\\ 0.214236\\ 0.213528\\ 0.212831\\ 0.211905\\ 0.210624\\ 0.209619\\ 0.20778\\ 0.167308\\ 0.163614\\ 0.154817\\ };
	k4
	lower whisker= 0.174726,
	lower quartile= 0.191072,
	median= 0.206767,
	upper quartile= 0.226163,
	upper whisker= 0.270607,
table[row sep=\\,y index=0] {0.271221\\ 0.271333\\ 0.271838\\ 0.272165\\ 0.272905\\ 0.273467\\ 0.274189\\ 0.275787\\ 0.277939\\ 0.370417\\ 0.17452\\ 0.174208\\ 0.173902\\ 0.173537\\ 0.173145\\ 0.172503\\ 0.171324\\ 0.156\\ 0.155005\\ 0.153034\\ };
	ite
	lower whisker= 0.166246,
	lower quartile= 0.173138,
	median= 0.185924,
	upper quartile= 0.199028,
	upper whisker= 0.245928,
table[row sep=\\,y index=0] {0.247056\\ 0.247937\\ 0.248663\\ 0.248985\\ 0.249881\\ 0.250414\\ 0.251404\\ 0.252701\\ 0.254853\\ 0.269169\\ 0.166149\\ 0.166044\\ 0.165927\\ 0.165739\\ 0.165504\\ 0.165105\\ 0.164396\\ 0.155358\\ 0.154496\\ 0.152752\\ };
(stretch)
	k1
	lower whisker= 5.114075,
	lower quartile= 5.198561,
	median= 5.25989,
	upper quartile= 5.353112,
	upper whisker= 5.770718,
table[row sep=\\,y index=0] {5.771132\\ 5.776184\\ 5.776817\\ 5.781728\\ 5.786618\\ 5.791364\\ 5.796788\\ 5.80223\\ 5.808836\\ 5.863988\\ 5.112158\\ 5.11013\\ 5.10788\\ 5.105993\\ 5.104148\\ 5.1014\\ 5.098448\\ 5.095415\\ 5.082803\\ 5.070875\\ };
	nte
	lower whisker= 5.988548,
	lower quartile= 6.383567,
	median= 6.56096,
	upper quartile= 6.743975,
	upper whisker= 6.956597,
table[row sep=\\,y index=0] {6.958304\\ 6.959675\\ 6.960512\\ 6.963614\\ 6.966089\\ 6.96725\\ 6.967694\\ 6.970841\\ 6.975143\\ 7.013831\\ 5.975786\\ 5.96426\\ 5.95409\\ 5.937779\\ 5.910809\\ 5.889092\\ 5.861435\\ 5.834279\\ 5.705999\\ 5.621381\\ };
	k4
	lower whisker= 5.134535,
	lower quartile= 5.249813,
	median= 5.318651,
	upper quartile= 5.399567,
	upper whisker= 5.805272,
table[row sep=\\,y index=0] {5.809394\\ 5.811218\\ 5.814278\\ 5.816966\\ 5.830589\\ 5.83217\\ 5.835857\\ 5.845769\\ 5.854685\\ 5.909837\\ 5.132699\\ 5.130275\\ 5.12747\\ 5.125268\\ 5.121248\\ 5.116352\\ 5.111213\\ 5.101151\\ 5.075621\\ 5.064023\\ };
	ite
	lower whisker= 5.038112,
	lower quartile= 5.070251,
	median= 5.090744,
	upper quartile= 5.114747,
	upper whisker= 5.250017,
table[row sep=\\,y index=0] {5.251409\\ 5.255036\\ 5.256224\\ 5.258051\\ 5.26019\\ 5.265377\\ 5.267813\\ 5.278883\\ 5.284385\\ 5.33993\\ 5.037488\\ 5.036792\\ 5.036093\\ 5.035187\\ 5.034296\\ 5.033102\\ 5.031113\\ 5.028548\\ 5.018864\\ 5.012936\\ };

fab4 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.196422,
	lower quartile= 0.249332,
	median= 0.284663,
	upper quartile= 0.323221,
	upper whisker= 0.479423,
table[row sep=\\,y index=0] {0.479567\\ 0.479615\\ 0.479808\\ 0.480769\\ 0.481154\\ 0.481779\\ 0.482933\\ 0.483798\\ 0.487019\\ 0.501827\\ 0.195792\\ 0.195061\\ 0.19436\\ 0.193628\\ 0.192585\\ 0.191884\\ 0.190782\\ 0.189279\\ 0.183209\\ 0.181534\\ };
	nte
	lower whisker= 0.190186,
	lower quartile= 0.244629,
	median= 0.284473,
	upper quartile= 0.325391,
	upper whisker= 0.48457,
table[row sep=\\,y index=0] {0.484717\\ 0.484766\\ 0.484961\\ 0.485938\\ 0.486328\\ 0.486963\\ 0.488135\\ 0.489014\\ 0.492285\\ 0.507324\\ 0.189844\\ 0.189355\\ 0.188818\\ 0.188336\\ 0.187752\\ 0.186914\\ 0.186301\\ 0.185113\\ 0.183105\\ 0.182252\\ };
	k4
	lower whisker= 0.190263,
	lower quartile= 0.24058,
	median= 0.275815,
	upper quartile= 0.312681,
	upper whisker= 0.460326,
table[row sep=\\,y index=0] {0.460462\\ 0.460507\\ 0.460688\\ 0.461594\\ 0.461957\\ 0.462545\\ 0.463632\\ 0.464447\\ 0.467482\\ 0.481431\\ 0.18981\\ 0.189085\\ 0.188508\\ 0.187701\\ 0.18673\\ 0.185766\\ 0.184511\\ 0.183487\\ 0.180707\\ 0.180254\\ };
	ite
	lower whisker= 0.190137,
	lower quartile= 0.226466844025,
	median= 0.269884196343,
	upper quartile= 0.308311823575,
	upper whisker= 0.449715472047,
table[row sep=\\,y index=0] {0.451671865455\\ 0.457903963922\\ 0.461240493064\\ 0.451566046952\\ 0.45843949984\\ 0.463019097432\\ 0.464401909921\\ 0.454378961133\\ 0.479228304987\\ 0.189606\\ 0.186263329056\\ 0.184561735054\\ 0.186113294815\\ 0.176088460181\\ 0.179821976487\\ 0.180292402516\\ 0.182898767648\\ 0.177275078288\\ 0.175528494249\\ };
(alu)
	k1
	lower whisker= 0.170488,
	lower quartile= 0.187688,
	median= 0.195261,
	upper quartile= 0.204256,
	upper whisker= 0.233598,
table[row sep=\\,y index=0] {0.234619\\ 0.234905\\ 0.235012\\ 0.235345\\ 0.235532\\ 0.236348\\ 0.23761\\ 0.238917\\ 0.240656\\ 0.296171\\ 0.170173\\ 0.16979\\ 0.169419\\ 0.169054\\ 0.168711\\ 0.168371\\ 0.167884\\ 0.167236\\ 0.166237\\ 0.166042\\ };
	nte
	lower whisker= 0.169102,
	lower quartile= 0.183484,
	median= 0.190282,
	upper quartile= 0.199974,
	upper whisker= 0.223793,
table[row sep=\\,y index=0] {0.224072\\ 0.224248\\ 0.224663\\ 0.224865\\ 0.225205\\ 0.225517\\ 0.225886\\ 0.226847\\ 0.22799\\ 0.270578\\ 0.168867\\ 0.168599\\ 0.168359\\ 0.168079\\ 0.167735\\ 0.167286\\ 0.166746\\ 0.165997\\ 0.164799\\ 0.164255\\ };
	k4
	lower whisker= 0.166701,
	lower quartile= 0.183009,
	median= 0.193803,
	upper quartile= 0.20476,
	upper whisker= 0.227914,
table[row sep=\\,y index=0] {0.228044\\ 0.228085\\ 0.228292\\ 0.228402\\ 0.228569\\ 0.228844\\ 0.229407\\ 0.229811\\ 0.230648\\ 0.27973\\ 0.166505\\ 0.166271\\ 0.166062\\ 0.165821\\ 0.165552\\ 0.165077\\ 0.16453\\ 0.163975\\ 0.162848\\ 0.162453\\ };
	ite
	lower whisker= 0.163193,
	lower quartile= 0.179313,
	median= 0.189201,
	upper quartile= 0.199104426039,
	upper whisker= 0.215862968733,
table[row sep=\\,y index=0] {0.220529908861\\ 0.222269151627\\ 0.224628279236\\ 0.219628380401\\ 0.221732415547\\ 0.22335130033\\ 0.258274\\ 0.162838\\ 0.162506\\ 0.162274\\ 0.161833\\ 0.16154\\ 0.161237\\ 0.160959\\ 0.160557\\ 0.159941\\ 0.159653\\ };
(stretch)
	k1
	lower whisker= 5.015948,
	lower quartile= 5.029169,
	median= 5.049206,
	upper quartile= 5.146472,
	upper whisker= 5.345969,
table[row sep=\\,y index=0] {5.346761\\ 5.347139\\ 5.348771\\ 5.349521\\ 5.351495\\ 5.353607\\ 5.358674\\ 5.359667\\ 5.362127\\ 5.391482\\ 5.015699\\ 5.015426\\ 5.01521\\ 5.014976\\ 5.014562\\ 5.014154\\ 5.013638\\ 5.012972\\ 5.010731\\ 5.010287\\ };
	nte
	lower whisker= 5.107478,
	lower quartile= 5.171282,
	median= 5.214173,
	upper quartile= 5.348597,
	upper whisker= 6.175871,
table[row sep=\\,y index=0] {6.176333\\ 6.178241\\ 6.181343\\ 6.183365\\ 6.186608\\ 6.191357\\ 6.197036\\ 6.205292\\ 6.209657\\ 6.26342\\ 5.106176\\ 5.104748\\ 5.103542\\ 5.101943\\ 5.10044\\ 5.098556\\ 5.09648\\ 5.092952\\ 5.084393\\ 5.073428\\ };
	k4
	lower whisker= 5.015585,
	lower quartile= 5.032268,
	median= 5.069627,
	upper quartile= 5.1869,
	upper whisker= 5.31863,
table[row sep=\\,y index=0] {5.318996\\ 5.319278\\ 5.320925\\ 5.323304\\ 5.323928\\ 5.326565\\ 5.328149\\ 5.329571\\ 5.33114\\ 5.381867\\ 5.01536\\ 5.015093\\ 5.01482\\ 5.014553\\ 5.014157\\ 5.013776\\ 5.013146\\ 5.012231\\ 5.010404\\ 5.010221\\ };
	ite
	lower whisker= 5.008163,
	lower quartile= 5.015975,
	median= 5.022707,
	upper quartile= 5.032424,
	upper whisker= 5.16734,
table[row sep=\\,y index=0] {5.170403\\ 5.17079\\ 5.171699\\ 5.174462\\ 5.17589\\ 5.176745\\ 5.178614\\ 5.181803\\ 5.189561\\ 5.268071\\ 5.007992\\ 5.007716\\ 5.007494\\ 5.007197\\ 5.00681\\ 5.006354\\ 5.005832\\ 5.005214\\ 5.003699\\ 5.003069\\ };

fab5 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.239659,
	lower quartile= 0.270023,
	median= 0.294335,
	upper quartile= 0.330914,
	upper whisker= 0.495024,
table[row sep=\\,y index=0] {0.495799\\ 0.497308\\ 0.497838\\ 0.501998\\ 0.507912\\ 0.509625\\ 0.512316\\ 0.516313\\ 0.518148\\ 0.529445\\ 0.238382\\ 0.237155\\ 0.236081\\ 0.234931\\ 0.233666\\ 0.231518\\ 0.225391\\ 0.218515\\ 0.209087\\ 0.208129\\ };
	nte
	lower whisker= 0.250341,
	lower quartile= 0.286391,
	median= 0.304991,
	upper quartile= 0.338353,
	upper whisker= 0.510922,
table[row sep=\\,y index=0] {0.511732\\ 0.513311\\ 0.513865\\ 0.518217\\ 0.524403\\ 0.526195\\ 0.52901\\ 0.533191\\ 0.535111\\ 0.546928\\ 0.249403\\ 0.247824\\ 0.246246\\ 0.244155\\ 0.24215\\ 0.239761\\ 0.235708\\ 0.229224\\ 0.218515\\ 0.217747\\ };
	k4
	lower whisker= 0.233491,
	lower quartile= 0.264494,
	median= 0.283657,
	upper quartile= 0.309123,
	upper whisker= 0.460345,
table[row sep=\\,y index=0] {0.461042\\ 0.462399\\ 0.462876\\ 0.466618\\ 0.471937\\ 0.473478\\ 0.475899\\ 0.479494\\ 0.481145\\ 0.491306\\ 0.232589\\ 0.2318\\ 0.230445\\ 0.228813\\ 0.227628\\ 0.226544\\ 0.224696\\ 0.22018\\ 0.212389\\ 0.211377\\ };
	ite
	lower whisker= 0.220469713261,
	lower quartile= 0.254756465324,
	median= 0.270849256598,
	upper quartile= 0.30031516177,
	upper whisker= 0.458587302445,
table[row sep=\\,y index=0] {0.460414330242\\ 0.461711088054\\ 0.463538737937\\ 0.467364475937\\ 0.472575265489\\ 0.468104619921\\ 0.48397442718\\ 0.219097032235\\ 0.218941246144\\ 0.218726513738\\ 0.210616744109\\ 0.214906953663\\ 0.196312289872\\ 0.196458482605\\ };
(alu)
	k1
	lower whisker= 0.182021,
	lower quartile= 0.194124,
	median= 0.201459,
	upper quartile= 0.208422,
	upper whisker= 0.230966,
table[row sep=\\,y index=0] {0.23125\\ 0.231328\\ 0.231415\\ 0.231909\\ 0.232413\\ 0.232817\\ 0.23391\\ 0.235685\\ 0.236859\\ 0.247396\\ 0.181718\\ 0.181352\\ 0.180895\\ 0.180305\\ 0.179707\\ 0.179178\\ 0.178543\\ 0.178018\\ 0.176038\\ 0.175492\\ };
	nte
	lower whisker= 0.189731,
	lower quartile= 0.202794,
	median= 0.209513,
	upper quartile= 0.216605,
	upper whisker= 0.236753,
table[row sep=\\,y index=0] {0.237069\\ 0.23724\\ 0.237905\\ 0.238103\\ 0.238518\\ 0.238778\\ 0.239726\\ 0.240669\\ 0.242325\\ 0.249191\\ 0.189323\\ 0.188711\\ 0.187819\\ 0.187061\\ 0.186242\\ 0.18547\\ 0.18443\\ 0.182542\\ 0.17958\\ 0.179155\\ };
	k4
	lower whisker= 0.177659,
	lower quartile= 0.187103,
	median= 0.192495,
	upper quartile= 0.198682,
	upper whisker= 0.218255,
table[row sep=\\,y index=0] {0.218378\\ 0.218627\\ 0.218694\\ 0.219016\\ 0.21909\\ 0.219326\\ 0.219767\\ 0.222181\\ 0.223161\\ 0.230017\\ 0.177316\\ 0.176888\\ 0.176563\\ 0.176102\\ 0.175661\\ 0.174996\\ 0.17401\\ 0.173358\\ 0.171557\\ 0.171037\\ };
	ite
	lower whisker= 0.176238,
	lower quartile= 0.185728,
	median= 0.187311489177,
	upper quartile= 0.187042801564,
	upper whisker= 0.210335110735,
table[row sep=\\,y index=0] {0.216021124342\\ 0.213556437443\\ 0.219023792355\\ 0.215916654533\\ 0.175965\\ 0.175634\\ 0.175259\\ 0.174922\\ 0.17438\\ 0.173777\\ 0.172974\\ 0.171937\\ 0.170018\\ 0.169175\\ };
(stretch)
	k1
	lower whisker= 5.100179,
	lower quartile= 5.23763,
	median= 5.298698,
	upper quartile= 5.366294,
	upper whisker= 5.659232,
table[row sep=\\,y index=0] {5.662067\\ 5.663117\\ 5.663615\\ 5.666744\\ 5.667857\\ 5.67332\\ 5.678129\\ 5.684105\\ 5.68901\\ 5.803928\\ 5.097305\\ 5.095298\\ 5.093219\\ 5.090528\\ 5.087894\\ 5.085269\\ 5.082746\\ 5.078477\\ 5.069624\\ 5.068232\\ };
	nte
	lower whisker= 5.360042,
	lower quartile= 5.572382,
	median= 5.727566,
	upper quartile= 5.813717,
	upper whisker= 6.094955,
table[row sep=\\,y index=0] {6.095852\\ 6.097577\\ 6.101393\\ 6.103883\\ 6.110339\\ 6.115064\\ 6.117581\\ 6.118055\\ 6.127781\\ 6.155192\\ 5.358542\\ 5.356838\\ 5.355005\\ 5.352827\\ 5.350274\\ 5.346326\\ 5.341007\\ 5.331653\\ 5.318264\\ 5.303198\\ };
	k4
	lower whisker= 5.119583,
	lower quartile= 5.235311,
	median= 5.285645,
	upper quartile= 5.356562,
	upper whisker= 5.691389,
table[row sep=\\,y index=0] {5.6927\\ 5.695532\\ 5.701622\\ 5.704916\\ 5.706938\\ 5.70845\\ 5.71358\\ 5.721449\\ 5.724146\\ 5.783615\\ 5.118002\\ 5.116355\\ 5.114408\\ 5.112422\\ 5.110976\\ 5.108783\\ 5.105966\\ 5.102411\\ 5.091881\\ 5.090777\\ };
	ite
	lower whisker= 5.058788,
	lower quartile= 5.114063,
	median= 5.165345,
	upper quartile= 5.239364,
	upper whisker= 5.526557,
table[row sep=\\,y index=0] {5.528783\\ 5.531387\\ 5.532077\\ 5.535947\\ 5.538254\\ 5.546237\\ 5.547557\\ 5.555144\\ 5.562809\\ 5.663798\\ 5.057735\\ 5.056529\\ 5.055179\\ 5.053721\\ 5.052155\\ 5.049668\\ 5.046269\\ 5.042309\\ 5.033309\\ 5.031578\\ };

fab6 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.380298,
	lower quartile= 0.446115,
	median= 0.473564,
	upper quartile= 0.50322,
	upper whisker= 0.757373,
table[row sep=\\,y index=0] {0.758136\\ 0.759576\\ 0.761017\\ 0.76322\\ 0.764492\\ 0.767203\\ 0.767627\\ 0.769407\\ 0.784153\\ 1.215839\\ 0.378808\\ 0.377027\\ 0.374916\\ 0.372551\\ 0.36951\\ 0.365157\\ 0.360304\\ 0.353885\\ 0.3375\\ 0.330828\\ };
	nte
	lower whisker= 0.416602,
	lower quartile= 0.483789,
	median= 0.510449,
	upper quartile= 0.543164,
	upper whisker= 0.849902,
table[row sep=\\,y index=0] {0.850781\\ 0.852441\\ 0.853613\\ 0.855664\\ 0.857617\\ 0.86123\\ 0.861719\\ 0.86377\\ 0.874121\\ 1.365723\\ 0.414551\\ 0.412207\\ 0.409668\\ 0.406738\\ 0.40459\\ 0.398633\\ 0.391895\\ 0.379395\\ 0.361035\\ 0.357959\\ };
	k4
	lower whisker= 0.361656,
	lower quartile= 0.417233,
	median= 0.439571,
	upper quartile= 0.46411,
	upper whisker= 0.699617,
table[row sep=\\,y index=0] {0.700307\\ 0.70161\\ 0.702531\\ 0.704141\\ 0.705675\\ 0.708512\\ 0.708896\\ 0.710506\\ 0.718635\\ 1.104678\\ 0.360123\\ 0.358436\\ 0.356442\\ 0.353604\\ 0.35115\\ 0.347466\\ 0.342638\\ 0.337715\\ 0.323962\\ 0.314187\\ };
	ite
	lower whisker= 0.349216137719,
	lower quartile= 0.412634839719,
	median= 0.432733218686,
	upper quartile= 0.452137392404,
	upper whisker= 0.697479926214,
table[row sep=\\,y index=0] {0.699508521576\\ 0.698436051668\\ 0.701316011147\\ 0.703338957557\\ 0.706643456703\\ 0.703905555579\\ 0.714724760593\\ 1.09009322083\\ 0.345930311794\\ 0.346313169868\\ 0.346375611905\\ 0.334305646396\\ 0.334100822728\\ 0.327099315288\\ 0.318123498468\\ 0.299250689003\\ };
(alu)
	k1
	lower whisker= 0.220551,
	lower quartile= 0.250141,
	median= 0.263977,
	upper quartile= 0.278326,
	upper whisker= 0.333037,
table[row sep=\\,y index=0] {0.333918\\ 0.334878\\ 0.335572\\ 0.336024\\ 0.336845\\ 0.337509\\ 0.338741\\ 0.34173\\ 0.342262\\ 0.447004\\ 0.219836\\ 0.219142\\ 0.218355\\ 0.217354\\ 0.216447\\ 0.215638\\ 0.21367\\ 0.211353\\ 0.205846\\ 0.204877\\ };
	nte
	lower whisker= 0.253256,
	lower quartile= 0.289569,
	median= 0.312194,
	upper quartile= 0.331775,
	upper whisker= 0.377959,
table[row sep=\\,y index=0] {0.378142\\ 0.379628\\ 0.379973\\ 0.380733\\ 0.38264\\ 0.383607\\ 0.388989\\ 0.393688\\ 0.403835\\ 0.593986\\ 0.252177\\ 0.250704\\ 0.249502\\ 0.247925\\ 0.245549\\ 0.243577\\ 0.24091\\ 0.236919\\ 0.229547\\ 0.228497\\ };
	k4
	lower whisker= 0.218004,
	lower quartile= 0.240717,
	median= 0.252825,
	upper quartile= 0.264091,
	upper whisker= 0.308299,
table[row sep=\\,y index=0] {0.309634\\ 0.309921\\ 0.310551\\ 0.310812\\ 0.312981\\ 0.315299\\ 0.318372\\ 0.321027\\ 0.323197\\ 0.406424\\ 0.217462\\ 0.216922\\ 0.216269\\ 0.215566\\ 0.214653\\ 0.212872\\ 0.211385\\ 0.209226\\ 0.204474\\ 0.203074\\ };
	ite
	lower whisker= 0.198009,
	lower quartile= 0.228609,
	median= 0.23682,
	upper quartile= 0.245882,
	upper whisker= 0.296574,
table[row sep=\\,y index=0] {0.2971\\ 0.29731\\ 0.298352\\ 0.298902\\ 0.300067\\ 0.300673\\ 0.301704\\ 0.302552\\ 0.303539\\ 0.389652\\ 0.197218\\ 0.196617\\ 0.196075\\ 0.195228\\ 0.194518\\ 0.193823\\ 0.192732\\ 0.191414\\ 0.185931\\ 0.183342\\ };
(stretch)
	k1
	lower whisker= 5.077814,
	lower quartile= 5.169953,
	median= 5.238272,
	upper quartile= 5.357984,
	upper whisker= 5.698895,
table[row sep=\\,y index=0] {5.703128\\ 5.707229\\ 5.71418\\ 5.715539\\ 5.720222\\ 5.727593\\ 5.734694\\ 5.740172\\ 5.750243\\ 5.879249\\ 5.076533\\ 5.075051\\ 5.073977\\ 5.071817\\ 5.070707\\ 5.068493\\ 5.065514\\ 5.061914\\ 5.051234\\ 5.047502\\ };
	nte
	lower whisker= 5.723123,
	lower quartile= 5.896313,
	median= 5.998058,
	upper quartile= 6.12038,
	upper whisker= 6.48326,
table[row sep=\\,y index=0] {6.485693\\ 6.491354\\ 6.495263\\ 6.502835\\ 6.509306\\ 6.517121\\ 6.523286\\ 6.525731\\ 6.534965\\ 6.590507\\ 5.718227\\ 5.712956\\ 5.705759\\ 5.696597\\ 5.685671\\ 5.674646\\ 5.660018\\ 5.644223\\ 5.604965\\ 5.591222\\ };
	k4
	lower whisker= 5.080325,
	lower quartile= 5.234237,
	median= 5.284403,
	upper quartile= 5.362361,
	upper whisker= 5.772716,
table[row sep=\\,y index=0] {5.774477\\ 5.776388\\ 5.78063\\ 5.782454\\ 5.786474\\ 5.791454\\ 5.794484\\ 5.803493\\ 5.821139\\ 5.903963\\ 5.078609\\ 5.0768\\ 5.075297\\ 5.073524\\ 5.071343\\ 5.06963\\ 5.067395\\ 5.064338\\ 5.055581\\ 5.052593\\ };
	ite
	lower whisker= 5.020874,
	lower quartile= 5.056376,
	median= 5.069738,
	upper quartile= 5.086217,
	upper whisker= 5.191394,
table[row sep=\\,y index=0] {5.193026\\ 5.194934\\ 5.195498\\ 5.197403\\ 5.20022\\ 5.200916\\ 5.202767\\ 5.206271\\ 5.211335\\ 5.241647\\ 5.020304\\ 5.01965\\ 5.018891\\ 5.018258\\ 5.017211\\ 5.016401\\ 5.015186\\ 5.013764\\ 5.009138\\ 5.008007\\ };

fab7 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.220485,
	lower quartile= 0.271236,
	median= 0.330762,
	upper quartile= 0.423098,
	upper whisker= 0.491302,
table[row sep=\\,y index=0] {0.49173\\ 0.492158\\ 0.492348\\ 0.492538\\ 0.493061\\ 0.494011\\ 0.495105\\ 0.497433\\ 0.499144\\ 0.561458\\ 0.219921\\ 0.219292\\ 0.218496\\ 0.217462\\ 0.216162\\ 0.214617\\ 0.212198\\ 0.210501\\ 0.208411\\ 0.207377\\ };
	nte
	lower whisker= 0.213644,
	lower quartile= 0.269218,
	median= 0.337939,
	upper quartile= 0.435742,
	upper whisker= 0.502002,
table[row sep=\\,y index=0] {0.502441\\ 0.502539\\ 0.502783\\ 0.503418\\ 0.504443\\ 0.504639\\ 0.505859\\ 0.507568\\ 0.509473\\ 0.593604\\ 0.212678\\ 0.211819\\ 0.211065\\ 0.210163\\ 0.209137\\ 0.207795\\ 0.206454\\ 0.20526\\ 0.203223\\ 0.202734\\ };
	k4
	lower whisker= 0.216806,
	lower quartile= 0.265278,
	median= 0.317318,
	upper quartile= 0.403819,
	upper whisker= 0.462891,
table[row sep=\\,y index=0] {0.463281\\ 0.463368\\ 0.463585\\ 0.464149\\ 0.465061\\ 0.465234\\ 0.466319\\ 0.467839\\ 0.469531\\ 0.544314\\ 0.21619\\ 0.2156\\ 0.214889\\ 0.214317\\ 0.213823\\ 0.213238\\ 0.2125\\ 0.211848\\ 0.209913\\ 0.208867\\ };
	ite
	lower whisker= 0.21012,
	lower quartile= 0.260825645696,
	median= 0.303844604475,
	upper quartile= 0.401610255807,
	upper whisker= 0.454196711353,
table[row sep=\\,y index=0] {0.454251642534\\ 0.455462024658\\ 0.460264533581\\ 0.457388241453\\ 0.456434625669\\ 0.462265342408\\ 0.46884879952\\ 0.536774116426\\ 0.209645\\ 0.208936\\ 0.207852\\ 0.20707\\ 0.205977\\ 0.20446\\ 0.203391\\ 0.202476\\ 0.200098\\ 0.199648\\ };
(alu)
	k1
	lower whisker= 0.171539,
	lower quartile= 0.183054,
	median= 0.197061,
	upper quartile= 0.205052,
	upper whisker= 0.226075,
table[row sep=\\,y index=0] {0.226352\\ 0.226414\\ 0.226641\\ 0.227025\\ 0.227383\\ 0.227796\\ 0.227907\\ 0.228549\\ 0.229306\\ 0.242245\\ 0.171451\\ 0.171303\\ 0.171178\\ 0.171014\\ 0.170757\\ 0.170499\\ 0.169894\\ 0.169432\\ 0.168426\\ 0.168108\\ };
	nte
	lower whisker= 0.169898,
	lower quartile= 0.17794,
	median= 0.197193,
	upper quartile= 0.207644,
	upper whisker= 0.227821,
table[row sep=\\,y index=0] {0.22799\\ 0.228062\\ 0.228313\\ 0.228539\\ 0.228731\\ 0.228849\\ 0.229252\\ 0.230607\\ 0.231668\\ 0.234597\\ 0.169798\\ 0.169702\\ 0.169593\\ 0.169497\\ 0.169365\\ 0.169186\\ 0.169004\\ 0.168747\\ 0.16809\\ 0.168003\\ };
	k4
	lower whisker= 0.169621,
	lower quartile= 0.181175,
	median= 0.193361,
	upper quartile= 0.199961,
	upper whisker= 0.221359,
table[row sep=\\,y index=0] {0.221756\\ 0.221901\\ 0.222318\\ 0.222496\\ 0.222716\\ 0.222804\\ 0.223109\\ 0.223434\\ 0.223704\\ 0.22593\\ 0.169514\\ 0.169404\\ 0.169299\\ 0.169124\\ 0.168948\\ 0.168632\\ 0.168302\\ 0.167885\\ 0.166973\\ 0.166638\\ };
	ite
	lower whisker= 0.165093,
	lower quartile= 0.173845,
	median= 0.190615,
	upper quartile= 0.195531373736,
	upper whisker= 0.218021,
table[row sep=\\,y index=0] {0.218049\\ 0.218276\\ 0.218459\\ 0.21902\\ 0.219529\\ 0.220043\\ 0.221781\\ 0.222263\\ 0.222479\\ 0.224882\\ 0.164978\\ 0.16479\\ 0.16457\\ 0.164327\\ 0.16405\\ 0.163729\\ 0.16345\\ 0.163092\\ 0.162655\\ 0.162384\\ };
(stretch)
	k1
	lower whisker= 5.088941,
	lower quartile= 5.226713,
	median= 5.360039,
	upper quartile= 5.538491,
	upper whisker= 5.866088,
table[row sep=\\,y index=0] {5.867549\\ 5.873876\\ 5.874767\\ 5.881064\\ 5.884223\\ 5.887025\\ 5.895545\\ 5.897453\\ 5.900345\\ 5.953487\\ 5.087393\\ 5.085674\\ 5.083712\\ 5.081573\\ 5.079248\\ 5.076218\\ 5.073629\\ 5.068613\\ 5.056112\\ 5.054141\\ };
	nte
	lower whisker= 5.25218,
	lower quartile= 5.444273,
	median= 5.567651,
	upper quartile= 5.688767,
	upper whisker= 6.008063,
table[row sep=\\,y index=0] {6.009929\\ 6.011165\\ 6.014324\\ 6.016295\\ 6.025574\\ 6.028319\\ 6.038603\\ 6.049868\\ 6.053543\\ 6.098276\\ 5.248676\\ 5.24579\\ 5.242586\\ 5.238605\\ 5.233739\\ 5.229296\\ 5.223071\\ 5.215166\\ 5.191994\\ 5.178692\\ };
	k4
	lower whisker= 5.100452,
	lower quartile= 5.258855,
	median= 5.414981,
	upper quartile= 5.565053,
	upper whisker= 5.971037,
table[row sep=\\,y index=0] {5.974961\\ 5.978102\\ 5.979734\\ 5.982212\\ 5.985116\\ 5.987315\\ 5.989379\\ 5.997224\\ 6.012566\\ 6.061718\\ 5.097479\\ 5.095226\\ 5.092598\\ 5.090357\\ 5.086337\\ 5.082785\\ 5.079587\\ 5.07416\\ 5.061833\\ 5.057498\\ };
	ite
	lower whisker= 5.022914,
	lower quartile= 5.052185,
	median= 5.08205,
	upper quartile= 5.151134,
	upper whisker= 5.358302,
table[row sep=\\,y index=0] {5.359001\\ 5.361347\\ 5.36312\\ 5.367353\\ 5.3729\\ 5.381138\\ 5.394692\\ 5.400458\\ 5.405102\\ 5.434421\\ 5.022554\\ 5.022242\\ 5.021528\\ 5.020973\\ 5.020214\\ 5.019482\\ 5.018657\\ 5.016911\\ 5.013968\\ 5.011826\\ };

fab8 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.319508,
	lower quartile= 0.458182,
	median= 0.538584,
	upper quartile= 0.618392,
	upper whisker= 0.856118,
table[row sep=\\,y index=0] {0.857779\\ 0.858887\\ 0.86409\\ 0.866137\\ 0.868666\\ 0.878396\\ 0.881142\\ 0.88396\\ 0.890087\\ 0.965933\\ 0.315737\\ 0.312807\\ 0.309375\\ 0.305574\\ 0.302127\\ 0.29577\\ 0.290754\\ 0.28216\\ 0.267082\\ 0.256076\\ };
	nte
	lower whisker= 0.305397,
	lower quartile= 0.465412,
	median= 0.554292,
	upper quartile= 0.638479,
	upper whisker= 0.881978,
table[row sep=\\,y index=0] {0.884789\\ 0.885894\\ 0.887625\\ 0.889885\\ 0.894202\\ 0.896411\\ 0.909764\\ 0.914056\\ 0.918901\\ 0.997063\\ 0.302912\\ 0.300176\\ 0.297264\\ 0.293976\\ 0.289558\\ 0.28494\\ 0.279066\\ 0.272666\\ 0.256401\\ 0.250851\\ };
	k4
	lower whisker= 0.344147,
	lower quartile= 0.49543,
	median= 0.560714,
	upper quartile= 0.628664,
	upper whisker= 0.95754,
table[row sep=\\,y index=0] {0.966587\\ 0.977937\\ 0.984603\\ 0.999444\\ 1.010873\\ 1.01627\\ 1.038333\\ 1.045873\\ 1.060238\\ 1.177936\\ 0.340534\\ 0.33512\\ 0.329367\\ 0.325821\\ 0.319712\\ 0.313149\\ 0.307592\\ 0.297946\\ 0.280406\\ 0.27559\\ };
	ite
	lower whisker= 0.301196,
	lower quartile= 0.456787,
	median= 0.527602158131,
	upper quartile= 0.617083050407,
	upper whisker= 0.844272375958,
table[row sep=\\,y index=0] {0.847153732977\\ 0.849742114167\\ 0.860697769837\\ 0.864226891167\\ 0.86173116065\\ 0.876001\\ 0.873182133475\\ 0.882012396565\\ 0.881958865682\\ 0.963437645402\\ 0.29873\\ 0.296069\\ 0.293237\\ 0.290039\\ 0.285742\\ 0.281348\\ 0.27561\\ 0.269336\\ 0.25437\\ 0.247881\\ };
(alu)
	k1
	lower whisker= 0.210648,
	lower quartile= 0.242071,
	median= 0.258071,
	upper quartile= 0.274218,
	upper whisker= 0.357378,
table[row sep=\\,y index=0] {0.358245\\ 0.359097\\ 0.361513\\ 0.363103\\ 0.363678\\ 0.364818\\ 0.367137\\ 0.368586\\ 0.375532\\ 0.395626\\ 0.210032\\ 0.209386\\ 0.208852\\ 0.207963\\ 0.207392\\ 0.20642\\ 0.205034\\ 0.202693\\ 0.196402\\ 0.194392\\ };
	nte
	lower whisker= 0.199448,
	lower quartile= 0.225794,
	median= 0.240728,
	upper quartile= 0.258467,
	upper whisker= 0.312376,
table[row sep=\\,y index=0] {0.312461\\ 0.312561\\ 0.313145\\ 0.314114\\ 0.315734\\ 0.316738\\ 0.316948\\ 0.318861\\ 0.321105\\ 0.342088\\ 0.198922\\ 0.198347\\ 0.197856\\ 0.19699\\ 0.196107\\ 0.194932\\ 0.193637\\ 0.191763\\ 0.186674\\ 0.184355\\ };
	k4
	lower whisker= 0.223645,
	lower quartile= 0.275342,
	median= 0.305854,
	upper quartile= 0.342281,
	upper whisker= 0.478436,
table[row sep=\\,y index=0] {0.479406\\ 0.480185\\ 0.4838\\ 0.485541\\ 0.488567\\ 0.489929\\ 0.493353\\ 0.500457\\ 0.50492\\ 0.534577\\ 0.222857\\ 0.222041\\ 0.221296\\ 0.220388\\ 0.219355\\ 0.217974\\ 0.216319\\ 0.214059\\ 0.207285\\ 0.204192\\ };
	ite
	lower whisker= 0.190879,
	lower quartile= 0.222116,
	median= 0.240571,
	upper quartile= 0.245960026066,
	upper whisker= 0.307635215765,
table[row sep=\\,y index=0] {0.310602631722\\ 0.311365775376\\ 0.31187843674\\ 0.311653546795\\ 0.33855395392\\ 0.190245\\ 0.189655\\ 0.188841\\ 0.188069\\ 0.187445\\ 0.186686\\ 0.185682\\ 0.18427\\ 0.181903\\ 0.180253\\ };
(stretch)
	k1
	lower whisker= 5.035418,
	lower quartile= 5.106869,
	median= 5.185157,
	upper quartile= 5.283506,
	upper whisker= 5.723855,
table[row sep=\\,y index=0] {5.725739\\ 5.730212\\ 5.731157\\ 5.736479\\ 5.737931\\ 5.74598\\ 5.754497\\ 5.760476\\ 5.765957\\ 5.917721\\ 5.034602\\ 5.034005\\ 5.033264\\ 5.032172\\ 5.031128\\ 5.029922\\ 5.027813\\ 5.025725\\ 5.020394\\ 5.018597\\ };
	nte
	lower whisker= 5.083643,
	lower quartile= 5.159567,
	median= 5.252795,
	upper quartile= 5.354378,
	upper whisker= 5.987447,
table[row sep=\\,y index=0] {5.995883\\ 5.999549\\ 6.009566\\ 6.017645\\ 6.03281\\ 6.045809\\ 6.070475\\ 6.09146\\ 6.107396\\ 6.266897\\ 5.082722\\ 5.081756\\ 5.080553\\ 5.079032\\ 5.077946\\ 5.076335\\ 5.074031\\ 5.071202\\ 5.064908\\ 5.062634\\ };
	k4
	lower whisker= 5.04233,
	lower quartile= 5.182805,
	median= 5.304461,
	upper quartile= 5.48099,
	upper whisker= 5.88947,
table[row sep=\\,y index=0] {5.89127\\ 5.893211\\ 5.90162\\ 5.903978\\ 5.909045\\ 5.912384\\ 5.922326\\ 5.926091\\ 5.932124\\ 6.004901\\ 5.041082\\ 5.039858\\ 5.03876\\ 5.037743\\ 5.036507\\ 5.034929\\ 5.032454\\ 5.029136\\ 5.022725\\ 5.02076\\ };
	ite
	lower whisker= 5.018726,
	lower quartile= 5.055887,
	median= 5.092478,
	upper quartile= 5.133527,
	upper whisker= 5.370908,
table[row sep=\\,y index=0] {5.374874\\ 5.379437\\ 5.383463\\ 5.384534\\ 5.38532\\ 5.387879\\ 5.39864\\ 5.405567\\ 5.415842\\ 5.473451\\ 5.018204\\ 5.017652\\ 5.017097\\ 5.01653\\ 5.015606\\ 5.015069\\ 5.01437\\ 5.012711\\ 5.008277\\ 5.007773\\ };

fab9 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.212597,
	lower quartile= 0.256298,
	median= 0.291825,
	upper quartile= 0.3189,
	upper whisker= 0.47602,
table[row sep=\\,y index=0] {0.476531\\ 0.477296\\ 0.477806\\ 0.478827\\ 0.479337\\ 0.480907\\ 0.483929\\ 0.49271\\ 0.495501\\ 0.512328\\ 0.212088\\ 0.210932\\ 0.210123\\ 0.208973\\ 0.207679\\ 0.206153\\ 0.204015\\ 0.20114\\ 0.19744\\ 0.191764\\ };
	nte
	lower whisker= 0.206787,
	lower quartile= 0.249365,
	median= 0.276919,
	upper quartile= 0.311914,
	upper whisker= 0.441468,
table[row sep=\\,y index=0] {0.445117\\ 0.446266\\ 0.447458\\ 0.448682\\ 0.44987\\ 0.457715\\ 0.460303\\ 0.468076\\ 0.473496\\ 0.500519\\ 0.206201\\ 0.205272\\ 0.204541\\ 0.203662\\ 0.202776\\ 0.201875\\ 0.201089\\ 0.199854\\ 0.194783\\ 0.191196\\ };
	k4
	lower whisker= 0.216322,
	lower quartile= 0.257229,
	median= 0.29703,
	upper quartile= 0.332666,
	upper whisker= 0.50164,
table[row sep=\\,y index=0] {0.505684\\ 0.506324\\ 0.507951\\ 0.508839\\ 0.51176\\ 0.51838\\ 0.520747\\ 0.526664\\ 0.555288\\ 0.577626\\ 0.215445\\ 0.214706\\ 0.213511\\ 0.212492\\ 0.211225\\ 0.209604\\ 0.207768\\ 0.205965\\ 0.201797\\ 0.199799\\ };
	ite
	lower whisker= 0.199359,
	lower quartile= 0.2375,
	median= 0.265339,
	upper quartile= 0.302295,
	upper whisker= 0.439583296563,
table[row sep=\\,y index=0] {0.445117\\ 0.440913394017\\ 0.443748128846\\ 0.443842718388\\ 0.44949144924\\ 0.465186\\ 0.46062805809\\ 0.487012423551\\ 0.198758\\ 0.197949\\ 0.196928\\ 0.195801\\ 0.194395\\ 0.192871\\ 0.19166\\ 0.189609\\ 0.186426\\ 0.18521\\ };
(alu)
	k1
	lower whisker= 0.176218,
	lower quartile= 0.194071,
	median= 0.207899,
	upper quartile= 0.22104,
	upper whisker= 0.276699,
table[row sep=\\,y index=0] {0.277223\\ 0.277665\\ 0.278009\\ 0.278944\\ 0.279692\\ 0.280982\\ 0.282454\\ 0.28374\\ 0.288359\\ 0.30022\\ 0.175883\\ 0.175593\\ 0.175269\\ 0.174931\\ 0.174516\\ 0.174207\\ 0.173679\\ 0.172976\\ 0.171525\\ 0.170499\\ };
	nte
	lower whisker= 0.170977,
	lower quartile= 0.185433,
	median= 0.194282,
	upper quartile= 0.203281,
	upper whisker= 0.24485,
table[row sep=\\,y index=0] {0.245086\\ 0.245399\\ 0.245984\\ 0.246139\\ 0.248193\\ 0.249997\\ 0.250647\\ 0.252016\\ 0.253935\\ 0.265391\\ 0.17079\\ 0.170569\\ 0.170313\\ 0.170068\\ 0.1697\\ 0.16935\\ 0.168883\\ 0.168306\\ 0.167274\\ 0.165919\\ };
	k4
	lower whisker= 0.179323,
	lower quartile= 0.19363,
	median= 0.207802,
	upper quartile= 0.220565,
	upper whisker= 0.27708,
table[row sep=\\,y index=0] {0.277561\\ 0.278189\\ 0.278396\\ 0.279593\\ 0.280838\\ 0.281252\\ 0.282495\\ 0.284856\\ 0.286363\\ 0.299255\\ 0.179055\\ 0.178694\\ 0.17839\\ 0.178042\\ 0.177697\\ 0.177431\\ 0.176958\\ 0.176511\\ 0.174711\\ 0.172686\\ };
	ite
	lower whisker= 0.170359,
	lower quartile= 0.178765155007,
	median= 0.181982861504,
	upper quartile= 0.190683480507,
	upper whisker= 0.231667441379,
table[row sep=\\,y index=0] {0.236498082828\\ 0.244688293141\\ 0.241680939654\\ 0.242606539113\\ 0.237047407483\\ 0.236060000516\\ 0.239758173549\\ 0.2446758723\\ 0.24901004741\\ 0.252497640109\\ 0.170034\\ 0.169777\\ 0.169528\\ 0.169194\\ 0.168863\\ 0.168327\\ 0.167906\\ 0.167309\\ 0.165503\\ 0.164371\\ };
(stretch)
	k1
	lower whisker= 5.40626,
	lower quartile= 5.720249,
	median= 6.04412,
	upper quartile= 6.255254,
	upper whisker= 6.717389,
table[row sep=\\,y index=0] {6.722681\\ 6.733274\\ 6.736886\\ 6.740582\\ 6.746618\\ 6.751973\\ 6.763484\\ 6.777611\\ 6.80561\\ 6.890876\\ 5.402444\\ 5.397836\\ 5.393648\\ 5.388272\\ 5.381291\\ 5.371685\\ 5.35949\\ 5.345402\\ 5.312111\\ 5.309078\\ };
	nte
	lower whisker= 5.733221,
	lower quartile= 6.181958,
	median= 6.314276,
	upper quartile= 6.429371,
	upper whisker= 6.795872,
table[row sep=\\,y index=0] {6.797198\\ 6.799484\\ 6.807746\\ 6.809804\\ 6.813617\\ 6.815057\\ 6.821108\\ 6.827057\\ 6.843128\\ 6.878081\\ 5.722217\\ 5.71298\\ 5.70179\\ 5.687636\\ 5.676389\\ 5.662013\\ 5.639654\\ 5.610353\\ 5.49449\\ 5.462975\\ };
	k4
	lower whisker= 5.306348,
	lower quartile= 5.652023,
	median= 5.839853,
	upper quartile= 5.982593,
	upper whisker= 6.456089,
table[row sep=\\,y index=0] {6.470714\\ 6.486605\\ 6.490832\\ 6.499133\\ 6.5102\\ 6.516194\\ 6.518405\\ 6.543953\\ 6.571292\\ 6.729188\\ 5.301485\\ 5.297093\\ 5.290076\\ 5.278475\\ 5.268926\\ 5.256608\\ 5.245454\\ 5.231336\\ 5.204792\\ 5.182496\\ };
	ite
	lower whisker= 5.062235,
	lower quartile= 5.608631,
	median= 5.82801794855,
	upper quartile= 5.96834912888,
	upper whisker= 6.45386387111,
table[row sep=\\,y index=0] {6.45848321815\\ 6.47767436966\\ 6.4864607775\\ 6.48711477852\\ 6.49611189468\\ 6.50786881453\\ 6.50463046959\\ 6.53907852993\\ 6.57123076964\\ 6.72613191559\\ 5.060513\\ 5.058644\\ 5.056679\\ 5.054549\\ 5.051981\\ 5.04896\\ 5.044784\\ 5.038805\\ 5.026376\\ 5.023781\\ };

fab10 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.225236,
	lower quartile= 0.559609,
	median= 0.727012,
	upper quartile= 0.758333,
	upper whisker= 1.316449,
table[row sep=\\,y index=0] {1.318551\\ 1.324565\\ 1.327826\\ 1.334855\\ 1.345942\\ 1.361159\\ 1.369203\\ 1.383116\\ 1.404348\\ 1.526377\\ 0.221047\\ 0.216649\\ 0.209476\\ 0.20356\\ 0.197906\\ 0.193455\\ 0.189424\\ 0.18445\\ 0.165393\\ 0.161543\\ };
	nte
	lower whisker= 0.205273,
	lower quartile= 0.492148,
	median= 0.714629,
	upper quartile= 0.752168,
	upper whisker= 0.843145,
table[row sep=\\,y index=0] {0.844805\\ 0.845898\\ 0.847051\\ 0.848555\\ 0.850469\\ 0.8525\\ 0.856328\\ 0.86\\ 0.870137\\ 1.047891\\ 0.199844\\ 0.194922\\ 0.190898\\ 0.18875\\ 0.185859\\ 0.182754\\ 0.176016\\ 0.17041\\ 0.161543\\ 0.160176\\ };
	k4
	lower whisker= 0.216751,
	lower quartile= 0.687691,
	median= 0.73687,
	upper quartile= 0.805668,
	upper whisker= 10.89125,
table[row sep=\\,y index=0] {10.93\\ 10.993125\\ 11.02125\\ 11.094375\\ 11.119063\\ 11.215625\\ 11.2375\\ 11.26875\\ 11.455312\\ 12.235313\\ 0.21296\\ 0.209652\\ 0.203249\\ 0.197118\\ 0.192863\\ 0.18846\\ 0.185444\\ 0.180348\\ 0.163827\\ 0.16332\\ };
	ite
	lower whisker= 0.205273,
	lower quartile= 0.480858057192,
	median= 0.714629,
	upper quartile= 0.752168,
	upper whisker= 0.843145,
table[row sep=\\,y index=0] {0.844805\\ 0.845898\\ 0.847051\\ 0.848555\\ 0.850469\\ 0.8525\\ 0.856328\\ 0.86\\ 0.870137\\ 1.047891\\ 0.199844\\ 0.194922\\ 0.190898\\ 0.18875\\ 0.185859\\ 0.182754\\ 0.176016\\ 0.17041\\ 0.161543\\ 0.160176\\ };
(alu)
	k1
	lower whisker= 0.193316,
	lower quartile= 0.333109,
	median= 0.385025,
	upper quartile= 0.415513,
	upper whisker= 0.707536,
table[row sep=\\,y index=0] {0.710432\\ 0.712345\\ 0.715784\\ 0.720683\\ 0.725069\\ 0.727273\\ 0.736091\\ 0.743938\\ 0.747482\\ 0.834136\\ 0.191495\\ 0.188551\\ 0.184416\\ 0.181107\\ 0.178546\\ 0.17512\\ 0.171903\\ 0.167388\\ 0.158619\\ 0.151993\\ };
	nte
	lower whisker= 0.172507,
	lower quartile= 0.264742,
	median= 0.360171,
	upper quartile= 0.393304,
	upper whisker= 0.460021,
table[row sep=\\,y index=0] {0.461245\\ 0.46163\\ 0.461816\\ 0.462188\\ 0.462957\\ 0.46384\\ 0.465117\\ 0.466256\\ 0.469058\\ 0.478183\\ 0.17096\\ 0.169281\\ 0.167665\\ 0.165913\\ 0.164081\\ 0.162362\\ 0.160788\\ 0.159042\\ 0.154314\\ 0.151773\\ };
	k4
	lower whisker= 0.189471,
	lower quartile= 0.374003,
	median= 0.406849,
	upper quartile= 0.4753,
	upper whisker= 6.764591,
table[row sep=\\,y index=0] {6.78176\\ 6.827455\\ 6.841831\\ 6.909656\\ 6.992846\\ 7.033296\\ 7.070917\\ 7.172165\\ 7.226654\\ 8.12481\\ 0.187587\\ 0.185075\\ 0.181389\\ 0.178666\\ 0.176276\\ 0.173199\\ 0.170382\\ 0.16603\\ 0.158847\\ 0.157749\\ };
	ite
	lower whisker= 0.166726992546,
	lower quartile= 0.26329406078,
	median= 0.356271467714,
	upper quartile= 0.380938145534,
	upper whisker= 0.457076800796,
table[row sep=\\,y index=0] {0.45816671914\\ 0.457626992521\\ 0.464146882207\\ 0.463634512949\\ 0.461801210179\\ 0.464100732021\\ 0.159992347054\\ 0.16567\\ 0.163996\\ 0.162116\\ 0.157922589152\\ 0.154016398634\\ 0.154253\\ 0.137711857753\\ };
(stretch)
	k1
	lower whisker= 5.006945,
	lower quartile= 5.019668,
	median= 5.061413,
	upper quartile= 5.230106,
	upper whisker= 5.748962,
table[row sep=\\,y index=0] {5.750078\\ 5.754056\\ 5.759354\\ 5.764976\\ 5.783318\\ 5.787065\\ 5.802782\\ 5.812853\\ 5.832197\\ 6.09347\\ 5.006711\\ 5.006591\\ 5.006417\\ 5.006153\\ 5.005835\\ 5.00546\\ 5.004995\\ 5.004365\\ 5.002931\\ 5.002034\\ };
	nte
	lower whisker= 5.05172,
	lower quartile= 5.080718,
	median= 5.145884,
	upper quartile= 5.248238,
	upper whisker= 5.873519,
table[row sep=\\,y index=0] {5.878697\\ 5.884022\\ 5.885045\\ 5.896883\\ 5.905025\\ 5.912261\\ 5.9267\\ 5.934806\\ 5.951741\\ 5.998787\\ 5.051423\\ 5.051063\\ 5.050757\\ 5.050376\\ 5.049869\\ 5.049281\\ 5.048507\\ 5.047571\\ 5.043962\\ 5.040815\\ };
	k4
	lower whisker= 5.007146,
	lower quartile= 5.025416,
	median= 5.071907,
	upper quartile= 5.400884,
	upper whisker= 6.167849,
table[row sep=\\,y index=0] {6.17879\\ 6.189821\\ 6.197756\\ 6.203057\\ 6.21596\\ 6.233285\\ 6.253259\\ 6.294986\\ 6.324626\\ 6.431471\\ 5.006963\\ 5.006732\\ 5.006531\\ 5.00633\\ 5.006033\\ 5.005568\\ 5.005025\\ 5.004389\\ 5.002835\\ 5.002313\\ };
	ite
	lower whisker= 5.002931,
	lower quartile= 5.010557,
	median= 5.054393,
	upper quartile= 5.08601,
	upper whisker= 5.523557,
table[row sep=\\,y index=0] {5.535383\\ 5.54276\\ 5.575073\\ 5.582642\\ 5.608157\\ 5.619788\\ 5.633207\\ 5.65343\\ 5.693801\\ 5.91299\\ 5.002841\\ 5.002736\\ 5.002637\\ 5.00255\\ 5.00246\\ 5.002328\\ 5.00207\\ 5.001797\\ 5.001152\\ 5.001041\\ };

fab11 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.185146,
	lower quartile= 0.222366,
	median= 0.247893,
	upper quartile= 0.265795,
	upper whisker= 0.400379,
table[row sep=\\,y index=0] {0.402689\\ 0.40303\\ 0.406515\\ 0.409205\\ 0.411326\\ 0.413106\\ 0.414659\\ 0.416516\\ 0.473032\\ 1.090033\\ 0.184516\\ 0.183806\\ 0.182994\\ 0.181935\\ 0.180799\\ 0.179806\\ 0.178585\\ 0.17681\\ 0.172362\\ 0.169715\\ };
	nte
	lower whisker= 0.183421,
	lower quartile= 0.220659,
	median= 0.249843,
	upper quartile= 0.269142,
	upper whisker= 0.40455,
table[row sep=\\,y index=0] {0.405021\\ 0.40523\\ 0.407165\\ 0.407636\\ 0.408054\\ 0.408525\\ 0.410565\\ 0.414801\\ 0.4825\\ 1.117586\\ 0.182688\\ 0.182008\\ 0.181119\\ 0.180259\\ 0.179446\\ 0.178086\\ 0.176778\\ 0.175052\\ 0.171234\\ 0.167364\\ };
	k4
	lower whisker= 0.181996,
	lower quartile= 0.216291,
	median= 0.243788,
	upper quartile= 0.263246,
	upper whisker= 0.377472,
table[row sep=\\,y index=0] {0.377612\\ 0.379338\\ 0.379757\\ 0.380131\\ 0.38055\\ 0.382229\\ 0.384229\\ 0.394714\\ 0.483362\\ 1.120095\\ 0.18153\\ 0.180727\\ 0.17988\\ 0.179151\\ 0.178479\\ 0.177239\\ 0.176114\\ 0.174504\\ 0.171035\\ 0.165485\\ };
	ite
	lower whisker= 0.181295,
	lower quartile= 0.210975959388,
	median= 0.243561,
	upper quartile= 0.262373,
	upper whisker= 0.374392304719,
table[row sep=\\,y index=0] {0.376158039822\\ 0.37776472733\\ 0.383214030211\\ 0.470101317161\\ 1.066952\\ 0.18073\\ 0.179961\\ 0.179199\\ 0.178277\\ 0.177548\\ 0.176351\\ 0.175077\\ 0.173449\\ 0.169824\\ 0.160340932243\\ };
(alu)
	k1
	lower whisker= 0.161134,
	lower quartile= 0.172906,
	median= 0.181595,
	upper quartile= 0.192806,
	upper whisker= 0.232658,
table[row sep=\\,y index=0] {0.232879\\ 0.233117\\ 0.234678\\ 0.235171\\ 0.235805\\ 0.236586\\ 0.238337\\ 0.241715\\ 0.261224\\ 0.472916\\ 0.160933\\ 0.160737\\ 0.160484\\ 0.160168\\ 0.159872\\ 0.159572\\ 0.15917\\ 0.158728\\ 0.157557\\ 0.156405\\ };
	nte
	lower whisker= 0.159775,
	lower quartile= 0.168303,
	median= 0.176289,
	upper quartile= 0.186131,
	upper whisker= 0.218669,
table[row sep=\\,y index=0] {0.219339\\ 0.219657\\ 0.220393\\ 0.222778\\ 0.224928\\ 0.225387\\ 0.227946\\ 0.248633\\ 0.285504\\ 0.570703\\ 0.159683\\ 0.159544\\ 0.159418\\ 0.159215\\ 0.15899\\ 0.158754\\ 0.158415\\ 0.157948\\ 0.156661\\ 0.156223\\ };
	k4
	lower whisker= 0.159689,
	lower quartile= 0.169729,
	median= 0.175762,
	upper quartile= 0.183393,
	upper whisker= 0.214373,
table[row sep=\\,y index=0] {0.215046\\ 0.216233\\ 0.217509\\ 0.21828\\ 0.218928\\ 0.219922\\ 0.221366\\ 0.223394\\ 0.238284\\ 0.423861\\ 0.159565\\ 0.159378\\ 0.159242\\ 0.158944\\ 0.158678\\ 0.15845\\ 0.158089\\ 0.157609\\ 0.155989\\ 0.155625\\ };
	ite
	lower whisker= 0.157768,
	lower quartile= 0.16537,
	median= 0.171922,
	upper quartile= 0.181354,
	upper whisker= 0.205019857848,
table[row sep=\\,y index=0] {0.213791967566\\ 0.20869764991\\ 0.213082829691\\ 0.208288057043\\ 0.219062078039\\ 0.216414157259\\ 0.236886\\ 0.42330054034\\ 0.157648\\ 0.157521\\ 0.157376\\ 0.157254\\ 0.157107\\ 0.15679\\ 0.156495\\ 0.156048\\ 0.155169\\ 0.154877\\ };
(stretch)
	k1
	lower whisker= 5.110112,
	lower quartile= 5.394593,
	median= 5.851022,
	upper quartile= 6.589091,
	upper whisker= 7.285358,
table[row sep=\\,y index=0] {7.289669\\ 7.290668\\ 7.298888\\ 7.304261\\ 7.313744\\ 7.315193\\ 7.324466\\ 7.330838\\ 7.333022\\ 7.368317\\ 5.107886\\ 5.105258\\ 5.102435\\ 5.099318\\ 5.095712\\ 5.092097\\ 5.088188\\ 5.082593\\ 5.060057\\ 5.047631\\ };
	nte
	lower whisker= 5.298668,
	lower quartile= 5.461076,
	median= 5.5901,
	upper quartile= 6.011153,
	upper whisker= 6.468503,
table[row sep=\\,y index=0] {6.469649\\ 6.47324\\ 6.475982\\ 6.479108\\ 6.490034\\ 6.505025\\ 6.523178\\ 6.532661\\ 6.54824\\ 6.879443\\ 5.295806\\ 5.292743\\ 5.290448\\ 5.286248\\ 5.281325\\ 5.276636\\ 5.270132\\ 5.259938\\ 5.234642\\ 5.226644\\ };
	k4
	lower whisker= 5.936825,
	lower quartile= 6.180761,
	median= 6.464279,
	upper quartile= 6.649067,
	upper whisker= 7.049156,
table[row sep=\\,y index=0] {7.053755\\ 7.055492\\ 7.058858\\ 7.061939\\ 7.067942\\ 7.07111\\ 7.100819\\ 7.109807\\ 7.118963\\ 7.255442\\ 5.929796\\ 5.923373\\ 5.918534\\ 5.912063\\ 5.903111\\ 5.889572\\ 5.87402\\ 5.852855\\ 5.790701\\ 5.748836\\ };
	ite
	lower whisker= 5.041343,
	lower quartile= 5.169902,
	median= 5.328569,
	upper quartile= 5.596502,
	upper whisker= 6.440687,
table[row sep=\\,y index=0] {6.448583\\ 6.450002\\ 6.461957\\ 6.472112\\ 6.477188\\ 6.483056\\ 6.48809\\ 6.498644\\ 6.51407\\ 6.628745\\ 5.039108\\ 5.036789\\ 5.034323\\ 5.031695\\ 5.029205\\ 5.025482\\ 5.022128\\ 5.018048\\ 5.008736\\ 5.006825\\ };



==> plot_data/fabs9prepared_fte_ste_ite.txt <==

fab0 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.230963,
	lower quartile= 0.284346,
	median= 0.318583,
	upper quartile= 0.364982,
	upper whisker= 0.58125,
table[row sep=\\,y index=0] {0.582917\\ 0.583333\\ 0.586667\\ 0.589792\\ 0.593958\\ 0.60375\\ 0.616667\\ 0.624375\\ 0.634167\\ 0.675833\\ 0.229898\\ 0.228785\\ 0.227716\\ 0.226732\\ 0.225321\\ 0.223203\\ 0.22112\\ 0.216986\\ 0.20911\\ 0.202711\\ };
	nte
	lower whisker= 0.23625,
	lower quartile= 0.29069,
	median= 0.322845,
	upper quartile= 0.358362,
	upper whisker= 0.452802,
table[row sep=\\,y index=0] {0.453276\\ 0.453578\\ 0.454397\\ 0.45569\\ 0.456207\\ 0.458448\\ 0.459224\\ 0.463534\\ 0.464698\\ 0.470216\\ 0.235302\\ 0.233836\\ 0.232284\\ 0.230739\\ 0.22931\\ 0.227716\\ 0.225302\\ 0.222371\\ 0.21509\\ 0.205216\\ };
	k4
	lower whisker= 0.227881,
	lower quartile= 0.276805,
	median= 0.306493,
	upper quartile= 0.346285,
	upper whisker= 0.469444,
table[row sep=\\,y index=0] {0.470679\\ 0.470988\\ 0.473457\\ 0.475772\\ 0.478858\\ 0.486111\\ 0.495679\\ 0.501389\\ 0.508642\\ 0.539506\\ 0.226959\\ 0.225933\\ 0.224923\\ 0.223782\\ 0.222443\\ 0.221063\\ 0.219034\\ 0.215299\\ 0.208595\\ 0.199725\\ };
	ite
	lower whisker= 0.224492122947,
	lower quartile= 0.273350073455,
	median= 0.297240111558,
	upper quartile= 0.343861,
	upper whisker= 0.430621,
table[row sep=\\,y index=0] {0.431594\\ 0.432371\\ 0.433573\\ 0.434105\\ 0.435013\\ 0.435883\\ 0.43705\\ 0.437333\\ 0.439349\\ 0.443266\\ 0.217360392899\\ 0.213711509913\\ 0.218826878581\\ 0.221307004042\\ 0.209631178882\\ 0.211526333675\\ 0.202221837094\\ 0.203463596102\\ 0.193169422458\\ };
(alu)
	k1
	lower whisker= 0.181823,
	lower quartile= 0.213988,
	median= 0.241191,
	upper quartile= 0.265631,
	upper whisker= 0.335654,
table[row sep=\\,y index=0] {0.336569\\ 0.336856\\ 0.33739\\ 0.33864\\ 0.339521\\ 0.340734\\ 0.341932\\ 0.344252\\ 0.345318\\ 0.360697\\ 0.181308\\ 0.180807\\ 0.18025\\ 0.179614\\ 0.17888\\ 0.178039\\ 0.176965\\ 0.175181\\ 0.171561\\ 0.167178\\ };
	nte
	lower whisker= 0.193526,
	lower quartile= 0.222703,
	median= 0.240682,
	upper quartile= 0.262199,
	upper whisker= 0.309991,
table[row sep=\\,y index=0] {0.310534\\ 0.310652\\ 0.31092\\ 0.311288\\ 0.311601\\ 0.311785\\ 0.312163\\ 0.3139\\ 0.314749\\ 0.319426\\ 0.192864\\ 0.192173\\ 0.191418\\ 0.190749\\ 0.18995\\ 0.188716\\ 0.187635\\ 0.186031\\ 0.182916\\ 0.176772\\ };
	k4
	lower whisker= 0.181235,
	lower quartile= 0.205648,
	median= 0.225145,
	upper quartile= 0.245262,
	upper whisker= 0.286238,
table[row sep=\\,y index=0] {0.286408\\ 0.286815\\ 0.287059\\ 0.287368\\ 0.287518\\ 0.287624\\ 0.28838\\ 0.289042\\ 0.291341\\ 0.300181\\ 0.180669\\ 0.180087\\ 0.179463\\ 0.178881\\ 0.178053\\ 0.176775\\ 0.175647\\ 0.174528\\ 0.17116\\ 0.170044\\ };
	ite
	lower whisker= 0.172557,
	lower quartile= 0.194271,
	median= 0.210869,
	upper quartile= 0.227758,
	upper whisker= 0.286235,
table[row sep=\\,y index=0] {0.286758\\ 0.286821186899\\ 0.288831541745\\ 0.292103807469\\ 0.172254\\ 0.17187\\ 0.171439\\ 0.171129\\ 0.170642\\ 0.170136\\ 0.169613\\ 0.168594\\ 0.166539\\ 0.163369\\ };
(stretch)
	k1
	lower whisker= 5.143376,
	lower quartile= 5.207822,
	median= 5.252168,
	upper quartile= 5.345711,
	upper whisker= 5.518664,
table[row sep=\\,y index=0] {5.519387\\ 5.521484\\ 5.523005\\ 5.523599\\ 5.525039\\ 5.526386\\ 5.52689\\ 5.533331\\ 5.538443\\ 5.548091\\ 5.142311\\ 5.141264\\ 5.139602\\ 5.138174\\ 5.136194\\ 5.133353\\ 5.128661\\ 5.123639\\ 5.109422\\ 5.099231\\ };
	nte
	lower whisker= 5.774768,
	lower quartile= 5.835998,
	median= 5.875289,
	upper quartile= 6.212846,
	upper whisker= 6.364703,
table[row sep=\\,y index=0] {6.365702\\ 6.367223\\ 6.371201\\ 6.37217\\ 6.376769\\ 6.378068\\ 6.382772\\ 6.385007\\ 6.394262\\ 6.464057\\ 5.773463\\ 5.771618\\ 5.769452\\ 5.76719\\ 5.76353\\ 5.759681\\ 5.754305\\ 5.746838\\ 5.729042\\ 5.572163\\ };
	k4
	lower whisker= 5.120759,
	lower quartile= 5.174219,
	median= 5.227667,
	upper quartile= 5.277962,
	upper whisker= 5.49095,
table[row sep=\\,y index=0] {5.491946\\ 5.492573\\ 5.495723\\ 5.500742\\ 5.505614\\ 5.506862\\ 5.5145\\ 5.521853\\ 5.531474\\ 5.588471\\ 5.119769\\ 5.118431\\ 5.116937\\ 5.115383\\ 5.113706\\ 5.111909\\ 5.108378\\ 5.104982\\ 5.093906\\ 5.087639\\ };
	ite
	lower whisker= 5.093027,
	lower quartile= 5.15774,
	median= 5.201504,
	upper quartile= 5.260265,
	upper whisker= 5.450048,
table[row sep=\\,y index=0] {5.45282\\ 5.456147\\ 5.459297\\ 5.460836\\ 5.465999\\ 5.469923\\ 5.476826\\ 5.487233\\ 5.493791\\ 5.54736492565\\ 5.091155\\ 5.089862\\ 5.088227\\ 5.086292\\ 5.083337\\ 5.079716\\ 5.075777\\ 5.069603\\ 5.054111\\ 5.015501\\ };

fab1 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.306226,
	lower quartile= 0.35808,
	median= 0.397861,
	upper quartile= 0.495324,
	upper whisker= 0.602799,
table[row sep=\\,y index=0] {0.602944\\ 0.603378\\ 0.603813\\ 0.604151\\ 0.604537\\ 0.605309\\ 0.60584\\ 0.606322\\ 0.608253\\ 0.647853\\ 0.305109\\ 0.303587\\ 0.302044\\ 0.300346\\ 0.298435\\ 0.29624\\ 0.293774\\ 0.289544\\ 0.278176\\ 0.268679\\ };
	nte
	lower whisker= 0.302407,
	lower quartile= 0.358301,
	median= 0.401416,
	upper quartile= 0.502734,
	upper whisker= 0.608496,
table[row sep=\\,y index=0] {0.608936\\ 0.609229\\ 0.609424\\ 0.610059\\ 0.610645\\ 0.611035\\ 0.611426\\ 0.612305\\ 0.613623\\ 0.659521\\ 0.301203\\ 0.299834\\ 0.298672\\ 0.296971\\ 0.294772\\ 0.292822\\ 0.289697\\ 0.286432\\ 0.273071\\ 0.268838\\ };
	k4
	lower whisker= 0.292969,
	lower quartile= 0.345119,
	median= 0.384945,
	upper quartile= 0.479562,
	upper whisker= 0.578376,
table[row sep=\\,y index=0] {0.578786\\ 0.57906\\ 0.579243\\ 0.579836\\ 0.580383\\ 0.580748\\ 0.581113\\ 0.581934\\ 0.583166\\ 0.626049\\ 0.291875\\ 0.290709\\ 0.289414\\ 0.287546\\ 0.286113\\ 0.284023\\ 0.281283\\ 0.277617\\ 0.265859\\ 0.261875\\ };
	ite
	lower whisker= 0.29111299888,
	lower quartile= 0.332203694697,
	median= 0.381359537378,
	upper quartile= 0.475799055071,
	upper whisker= 0.574393766017,
table[row sep=\\,y index=0] {0.576702072845\\ 0.576000524068\\ 0.577424524256\\ 0.576761612145\\ 0.615542065182\\ 0.280006413604\\ 0.278104428439\\ 0.281551675457\\ 0.272935222936\\ 0.283695743163\\ 0.274017542012\\ 0.270615026635\\ 0.27481727782\\ 0.261819465715\\ 0.261875\\ };
(alu)
	k1
	lower whisker= 0.202367,
	lower quartile= 0.221019,
	median= 0.23396,
	upper quartile= 0.254078,
	upper whisker= 0.297116,
table[row sep=\\,y index=0] {0.297283\\ 0.297502\\ 0.29771\\ 0.297739\\ 0.298194\\ 0.298352\\ 0.298775\\ 0.299369\\ 0.300183\\ 0.303122\\ 0.201879\\ 0.201402\\ 0.200847\\ 0.200137\\ 0.199409\\ 0.19832\\ 0.196997\\ 0.195637\\ 0.191086\\ 0.184452\\ };
	nte
	lower whisker= 0.213829,
	lower quartile= 0.236744,
	median= 0.249431,
	upper quartile= 0.263925,
	upper whisker= 0.296286,
table[row sep=\\,y index=0] {0.296518\\ 0.29687\\ 0.29715\\ 0.297565\\ 0.297874\\ 0.298208\\ 0.298436\\ 0.299188\\ 0.300227\\ 0.302622\\ 0.213439\\ 0.212933\\ 0.212278\\ 0.211371\\ 0.210281\\ 0.209293\\ 0.20763\\ 0.205695\\ 0.199972\\ 0.192397\\ };
	k4
	lower whisker= 0.197248,
	lower quartile= 0.214217,
	median= 0.225133,
	upper quartile= 0.243238,
	upper whisker= 0.281001,
table[row sep=\\,y index=0] {0.281113\\ 0.281405\\ 0.281549\\ 0.281748\\ 0.282154\\ 0.282546\\ 0.282992\\ 0.283447\\ 0.284335\\ 0.287309\\ 0.1969\\ 0.19647\\ 0.195956\\ 0.195412\\ 0.194723\\ 0.193663\\ 0.19241\\ 0.191047\\ 0.186967\\ 0.180894\\ };
	ite
	lower whisker= 0.197033,
	lower quartile= 0.211764,
	median= 0.221006,
	upper quartile= 0.233345757404,
	upper whisker= 0.268422043784,
table[row sep=\\,y index=0] {0.279840240077\\ 0.279664242116\\ 0.276812164126\\ 0.280472821712\\ 0.278043262069\\ 0.27205559132\\ 0.282076616057\\ 0.272743024738\\ 0.271235258663\\ 0.278932182247\\ 0.196782\\ 0.196359\\ 0.195862\\ 0.195143\\ 0.194544\\ 0.193557\\ 0.191971\\ 0.190066\\ 0.173304346369\\ 0.170874297058\\ };
(stretch)
	k1
	lower whisker= 5.035352,
	lower quartile= 5.064947,
	median= 5.099276,
	upper quartile= 5.153387,
	upper whisker= 5.28551,
table[row sep=\\,y index=0] {5.287064\\ 5.288228\\ 5.290763\\ 5.294117\\ 5.29496\\ 5.298644\\ 5.300261\\ 5.303759\\ 5.310326\\ 5.360324\\ 5.035019\\ 5.034488\\ 5.034077\\ 5.033537\\ 5.032874\\ 5.031971\\ 5.030849\\ 5.029109\\ 5.024999\\ 5.021384\\ };
	nte
	lower whisker= 5.341391,
	lower quartile= 5.430947,
	median= 5.501081,
	upper quartile= 5.667299,
	upper whisker= 6.077669,
table[row sep=\\,y index=0] {6.079118\\ 6.083495\\ 6.084449\\ 6.085754\\ 6.089381\\ 6.095348\\ 6.098492\\ 6.099599\\ 6.1007\\ 6.138575\\ 5.339009\\ 5.33639\\ 5.334554\\ 5.332454\\ 5.329028\\ 5.325518\\ 5.320442\\ 5.313608\\ 5.295701\\ 5.273651\\ };
	k4
	lower whisker= 5.031491,
	lower quartile= 5.059592,
	median= 5.079512,
	upper quartile= 5.117405,
	upper whisker= 5.318552,
table[row sep=\\,y index=0] {5.319173\\ 5.321234\\ 5.32238\\ 5.324465\\ 5.327486\\ 5.33024\\ 5.333114\\ 5.335139\\ 5.339696\\ 5.382041\\ 5.031146\\ 5.030567\\ 5.030048\\ 5.029472\\ 5.028755\\ 5.028038\\ 5.027012\\ 5.025656\\ 5.022722\\ 5.019209\\ };
	ite
	lower whisker= 5.018333,
	lower quartile= 5.042135,
	median= 5.058578,
	upper quartile= 5.083427,
	upper whisker= 5.282144,
table[row sep=\\,y index=0] {5.284172\\ 5.287268\\ 5.28488030388\\ 5.293832\\ 5.28949660311\\ 5.28467620235\\ 5.29533627284\\ 5.29432253588\\ 5.30683200119\\ 5.338418\\ 5.01794\\ 5.017517\\ 5.017016\\ 5.016506\\ 5.015786\\ 5.01503\\ 5.013953\\ 5.012654\\ 5.009576\\ 5.006747\\ };

fab2 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.279385,
	lower quartile= 0.345672,
	median= 0.391174,
	upper quartile= 0.442151,
	upper whisker= 0.593508,
table[row sep=\\,y index=0] {0.594138\\ 0.594331\\ 0.595397\\ 0.596172\\ 0.596609\\ 0.598159\\ 0.598643\\ 0.602132\\ 0.605814\\ 0.630039\\ 0.277885\\ 0.275277\\ 0.272933\\ 0.269663\\ 0.265625\\ 0.260433\\ 0.246394\\ 0.150484\\ 0.150194\\ 0.150097\\ };
	nte
	lower whisker= 0.273242,
	lower quartile= 0.345703,
	median= 0.38749,
	upper quartile= 0.434961,
	upper whisker= 0.595264,
table[row sep=\\,y index=0] {0.595898\\ 0.596289\\ 0.597021\\ 0.597705\\ 0.5979\\ 0.599316\\ 0.599805\\ 0.600928\\ 0.6021\\ 0.633789\\ 0.271826\\ 0.270605\\ 0.268555\\ 0.265771\\ 0.262451\\ 0.257422\\ 0.242041\\ 0.150488\\ 0.150195\\ 0.150098\\ };
	k4
	lower whisker= 0.27417,
	lower quartile= 0.336531,
	median= 0.375616,
	upper quartile= 0.419603,
	upper whisker= 0.570618,
table[row sep=\\,y index=0] {0.571218\\ 0.571587\\ 0.572279\\ 0.572924\\ 0.573109\\ 0.574446\\ 0.574908\\ 0.575969\\ 0.577076\\ 0.607011\\ 0.272648\\ 0.270664\\ 0.268173\\ 0.264806\\ 0.261485\\ 0.255166\\ 0.236946\\ 0.150461\\ 0.150185\\ 0.150092\\ };
	ite
	lower whisker= 0.273047,
	lower quartile= 0.322293767936,
	median= 0.362742711313,
	upper quartile= 0.416360382678,
	upper whisker= 0.566372668604,
table[row sep=\\,y index=0] {0.567220333785\\ 0.573384331317\\ 0.568110057866\\ 0.596304485226\\ 0.271533\\ 0.269887\\ 0.267871\\ 0.257398998508\\ 0.253165108204\\ 0.247466737313\\ 0.229035896386\\ 0.13889762548\\ 0.144013188477\\ 0.145914632387\\ };
(alu)
	k1
	lower whisker= 0.196914,
	lower quartile= 0.218365,
	median= 0.247712,
	upper quartile= 0.268216,
	upper whisker= 0.305492,
table[row sep=\\,y index=0] {0.305865\\ 0.306581\\ 0.30739\\ 0.307858\\ 0.308294\\ 0.308591\\ 0.309086\\ 0.309541\\ 0.311333\\ 0.316797\\ 0.19655\\ 0.196184\\ 0.195675\\ 0.19513\\ 0.194356\\ 0.193012\\ 0.18925\\ 0.150033\\ 0.150014\\ 0.150008\\ };
	nte
	lower whisker= 0.203348,
	lower quartile= 0.223347,
	median= 0.240163,
	upper quartile= 0.261316,
	upper whisker= 0.30449,
table[row sep=\\,y index=0] {0.304834\\ 0.305276\\ 0.305486\\ 0.306522\\ 0.307195\\ 0.308657\\ 0.309902\\ 0.310369\\ 0.310898\\ 0.317671\\ 0.202952\\ 0.202524\\ 0.201962\\ 0.201227\\ 0.200472\\ 0.198728\\ 0.194486\\ 0.150034\\ 0.150015\\ 0.150008\\ };
	k4
	lower whisker= 0.19458,
	lower quartile= 0.21453,
	median= 0.240319,
	upper quartile= 0.260176,
	upper whisker= 0.301137,
table[row sep=\\,y index=0] {0.3015\\ 0.302183\\ 0.302374\\ 0.303289\\ 0.304862\\ 0.305525\\ 0.306142\\ 0.307109\\ 0.307776\\ 0.314591\\ 0.194231\\ 0.193795\\ 0.193342\\ 0.192893\\ 0.192105\\ 0.190904\\ 0.187035\\ 0.150031\\ 0.150013\\ 0.150007\\ };
	ite
	lower whisker= 0.190811,
	lower quartile= 0.208432,
	median= 0.236222,
	upper quartile= 0.256682,
	upper whisker= 0.297122,
table[row sep=\\,y index=0] {0.297646\\ 0.29794\\ 0.298477\\ 0.299287\\ 0.300063\\ 0.300354\\ 0.30098\\ 0.301387\\ 0.302456\\ 0.307866\\ 0.190378\\ 0.189889\\ 0.189356\\ 0.188788\\ 0.187928\\ 0.186646\\ 0.183046\\ 0.150016\\ 0.150003\\ 0.150001\\ };
(stretch)
	k1
	lower whisker= 5.021564,
	lower quartile= 5.045783,
	median= 5.065145,
	upper quartile= 5.099525,
	upper whisker= 5.999708,
table[row sep=\\,y index=0] {6.044573\\ 6.67442\\ 6.67442\\ 6.67442\\ 6.67442\\ 6.67442\\ 6.67442\\ 6.67442\\ 6.67442\\ 7.457363\\ 5.020961\\ 5.020307\\ 5.01959\\ 5.018906\\ 5.01824\\ 5.017373\\ 5.016197\\ 5.014832\\ 5.011904\\ 5.008415\\ };
	nte
	lower whisker= 5.072504,
	lower quartile= 5.110472,
	median= 5.158952,
	upper quartile= 5.253401,
	upper whisker= 6.59375,
table[row sep=\\,y index=0] {6.599609\\ 7.203125\\ 7.203125\\ 7.203125\\ 7.203125\\ 7.203125\\ 7.203125\\ 7.203125\\ 7.203125\\ 7.867187\\ 5.071904\\ 5.071286\\ 5.070617\\ 5.069813\\ 5.068646\\ 5.067641\\ 5.066441\\ 5.06501\\ 5.059994\\ 5.051828\\ };
	k4
	lower whisker= 5.021375,
	lower quartile= 5.043239,
	median= 5.05865,
	upper quartile= 5.083181,
	upper whisker= 6.029519,
table[row sep=\\,y index=0] {6.057197\\ 6.704798\\ 6.704798\\ 6.704798\\ 6.704798\\ 6.704798\\ 6.704798\\ 6.704798\\ 6.704798\\ 7.826567\\ 5.020934\\ 5.02055\\ 5.020052\\ 5.019557\\ 5.01893\\ 5.018264\\ 5.017538\\ 5.016443\\ 5.013719\\ 5.011445\\ };
	ite
	lower whisker= 5.008838,
	lower quartile= 5.025698,
	median= 5.035271,
	upper quartile= 5.048618,
	upper whisker= 5.144084,
table[row sep=\\,y index=0] {5.144852\\ 5.145743\\ 5.146808\\ 5.148788\\ 5.15075\\ 5.158286\\ 5.164007\\ 5.16797\\ 5.171645\\ 5.304296\\ 5.008433\\ 5.008028\\ 5.007674\\ 5.007302\\ 5.006801\\ 5.006174\\ 5.005388\\ 5.004293\\ 5.0\\ 5.0\\ };

fab3 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.235782,
	lower quartile= 0.277821,
	median= 0.329231,
	upper quartile= 0.393294,
	upper whisker= 0.565774,
table[row sep=\\,y index=0] {0.573391\\ 0.579803\\ 0.587351\\ 0.589163\\ 0.603818\\ 0.612808\\ 0.6367\\ 0.791018\\ 0.830576\\ 1.077032\\ 0.234196\\ 0.232533\\ 0.231126\\ 0.229441\\ 0.227965\\ 0.225873\\ 0.222979\\ 0.217101\\ 0.186819\\ 0.185311\\ };
	nte
	lower whisker= 0.237437,
	lower quartile= 0.2926,
	median= 0.344657,
	upper quartile= 0.416435,
	upper whisker= 0.537326,
table[row sep=\\,y index=0] {0.538594\\ 0.540311\\ 0.545462\\ 0.548569\\ 0.557931\\ 0.569051\\ 0.581889\\ 0.848532\\ 0.936705\\ 1.150695\\ 0.236263\\ 0.235119\\ 0.232706\\ 0.231283\\ 0.229477\\ 0.22761\\ 0.225163\\ 0.217784\\ 0.189427\\ 0.187813\\ };
	k4
	lower whisker= 0.231214,
	lower quartile= 0.272171,
	median= 0.31573,
	upper quartile= 0.371388,
	upper whisker= 0.458801,
table[row sep=\\,y index=0] {0.459746\\ 0.461017\\ 0.461533\\ 0.464244\\ 0.467666\\ 0.471121\\ 0.475228\\ 0.481877\\ 0.493807\\ 0.773507\\ 0.230076\\ 0.228285\\ 0.226388\\ 0.224182\\ 0.221666\\ 0.219369\\ 0.216349\\ 0.208072\\ 0.183555\\ 0.182181\\ };
	ite
	lower whisker= 0.217842822578,
	lower quartile= 0.259260247454,
	median= 0.301348366438,
	upper quartile= 0.367261586081,
	upper whisker= 0.455801798807,
table[row sep=\\,y index=0] {0.456464736108\\ 0.460632643229\\ 0.459135883111\\ 0.462087750823\\ 0.461365241226\\ 0.460565980046\\ 0.470211265397\\ 0.48007619319\\ 0.770318726807\\ 0.213273091162\\ 0.215049606858\\ 0.209194835916\\ 0.211666551545\\ 0.205506551555\\ 0.195533951543\\ 0.177659161232\\ 0.179256560994\\ };
(alu)
	k1
	lower whisker= 0.172667,
	lower quartile= 0.186993,
	median= 0.20622,
	upper quartile= 0.233074,
	upper whisker= 0.288469,
table[row sep=\\,y index=0] {0.288735\\ 0.289145\\ 0.289795\\ 0.290888\\ 0.292407\\ 0.293228\\ 0.294277\\ 0.296651\\ 0.300745\\ 0.337785\\ 0.172458\\ 0.172189\\ 0.1719\\ 0.17154\\ 0.171008\\ 0.17045\\ 0.169629\\ 0.168101\\ 0.155688\\ 0.153464\\ };
	nte
	lower whisker= 0.193876,
	lower quartile= 0.227474,
	median= 0.255713,
	upper quartile= 0.285252,
	upper whisker= 0.347326,
table[row sep=\\,y index=0] {0.347696\\ 0.348874\\ 0.349649\\ 0.350348\\ 0.350774\\ 0.351986\\ 0.353706\\ 0.356027\\ 0.358516\\ 0.595149\\ 0.19329\\ 0.192628\\ 0.191851\\ 0.191041\\ 0.19021\\ 0.188885\\ 0.186948\\ 0.183089\\ 0.165202\\ 0.154817\\ };
	k4
	lower whisker= 0.171554,
	lower quartile= 0.184726,
	median= 0.198742,
	upper quartile= 0.22072,
	upper whisker= 0.269254,
table[row sep=\\,y index=0] {0.269692\\ 0.270511\\ 0.271221\\ 0.271549\\ 0.272106\\ 0.272905\\ 0.273698\\ 0.275601\\ 0.277939\\ 0.370417\\ 0.171345\\ 0.171104\\ 0.170797\\ 0.170519\\ 0.170104\\ 0.169609\\ 0.168724\\ 0.167059\\ 0.155324\\ 0.153034\\ };
	ite
	lower whisker= 0.160943,
	lower quartile= 0.169262,
	median= 0.1809,
	upper quartile= 0.195441,
	upper whisker= 0.244488,
table[row sep=\\,y index=0] {0.244876\\ 0.24536\\ 0.247056\\ 0.248041\\ 0.248925\\ 0.249881\\ 0.250458\\ 0.251942\\ 0.254853\\ 0.269169\\ 0.160795\\ 0.160627\\ 0.160446\\ 0.160227\\ 0.159941\\ 0.159658\\ 0.159184\\ 0.157813\\ 0.154722\\ 0.152752\\ };
(stretch)
	k1
	lower whisker= 5.116082,
	lower quartile= 5.192306,
	median= 5.260979,
	upper quartile= 5.375438,
	upper whisker= 5.955128,
table[row sep=\\,y index=0] {5.959631\\ 5.961029\\ 5.964623\\ 5.967668\\ 5.971778\\ 5.977298\\ 5.991101\\ 5.996105\\ 6.005213\\ 6.079832\\ 5.114675\\ 5.112494\\ 5.110304\\ 5.10788\\ 5.105786\\ 5.103284\\ 5.099717\\ 5.096282\\ 5.088122\\ 5.070875\\ };
	nte
	lower whisker= 6.005072,
	lower quartile= 6.424025,
	median= 6.624554,
	upper quartile= 6.769289,
	upper whisker= 6.954431,
table[row sep=\\,y index=0] {6.955781\\ 6.9581\\ 6.95924\\ 6.960512\\ 6.963752\\ 6.967202\\ 6.967694\\ 6.970841\\ 6.975143\\ 7.013831\\ 5.995574\\ 5.98244\\ 5.967776\\ 5.954852\\ 5.936132\\ 5.904827\\ 5.877272\\ 5.844779\\ 5.781134\\ 5.621381\\ };
	k4
	lower whisker= 5.12606,
	lower quartile= 5.239571,
	median= 5.319668,
	upper quartile= 5.428841,
	upper whisker= 5.884442,
table[row sep=\\,y index=0] {5.888159\\ 5.89016\\ 5.893511\\ 5.89703\\ 5.899448\\ 5.901602\\ 5.909837\\ 5.919083\\ 5.929157\\ 5.973284\\ 5.123546\\ 5.121944\\ 5.119736\\ 5.11709\\ 5.114564\\ 5.111081\\ 5.105315\\ 5.097509\\ 5.076911\\ 5.064023\\ };
	ite
	lower whisker= 5.03912,
	lower quartile= 5.069378,
	median= 5.089022,
	upper quartile= 5.112974,
	upper whisker= 5.248103,
table[row sep=\\,y index=0] {5.249747\\ 5.250323\\ 5.253239\\ 5.255795\\ 5.258051\\ 5.264012\\ 5.266964\\ 5.278082\\ 5.284385\\ 5.33993\\ 5.038625\\ 5.037731\\ 5.037104\\ 5.036111\\ 5.035136\\ 5.034077\\ 5.032526\\ 5.029448\\ 5.023211\\ 5.012936\\ };

fab4 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.195569,
	lower quartile= 0.239706,
	median= 0.266635,
	upper quartile= 0.312067,
	upper whisker= 0.47875,
table[row sep=\\,y index=0] {0.478846\\ 0.479183\\ 0.479567\\ 0.479663\\ 0.480673\\ 0.481154\\ 0.482212\\ 0.48375\\ 0.487019\\ 0.501827\\ 0.195045\\ 0.194389\\ 0.193843\\ 0.193037\\ 0.192285\\ 0.191677\\ 0.190824\\ 0.189492\\ 0.186072\\ 0.181534\\ };
	nte
	lower whisker= 0.190234,
	lower quartile= 0.235938,
	median= 0.264697,
	upper quartile= 0.313867,
	upper whisker= 0.483887,
table[row sep=\\,y index=0] {0.483984\\ 0.484326\\ 0.484717\\ 0.484814\\ 0.48584\\ 0.486328\\ 0.487402\\ 0.488965\\ 0.492285\\ 0.507324\\ 0.189927\\ 0.189502\\ 0.189111\\ 0.188598\\ 0.188037\\ 0.187305\\ 0.186624\\ 0.185697\\ 0.183838\\ 0.182252\\ };
	k4
	lower whisker= 0.190217,
	lower quartile= 0.234375,
	median= 0.262772,
	upper quartile= 0.302083,
	upper whisker= 0.459692,
table[row sep=\\,y index=0] {0.459783\\ 0.4601\\ 0.460462\\ 0.460553\\ 0.461504\\ 0.461957\\ 0.462953\\ 0.464402\\ 0.467482\\ 0.481431\\ 0.189764\\ 0.18914\\ 0.18871\\ 0.188098\\ 0.187319\\ 0.186232\\ 0.185145\\ 0.183992\\ 0.181386\\ 0.180254\\ };
	ite
	lower whisker= 0.190126,
	lower quartile= 0.223565246288,
	median= 0.257797368681,
	upper quartile= 0.295895577234,
	upper whisker= 0.447714997526,
table[row sep=\\,y index=0] {0.45150167722\\ 0.455280972503\\ 0.456213137487\\ 0.45533714931\\ 0.457562407988\\ 0.457344962468\\ 0.454952910242\\ 0.452351943681\\ 0.453095428299\\ 0.472093557126\\ 0.189697\\ 0.176537412487\\ 0.176813326424\\ 0.184588834707\\ 0.177991826687\\ 0.175995252053\\ 0.175667154825\\ 0.181907916669\\ 0.179615411464\\ 0.16776360289\\ };
(alu)
	k1
	lower whisker= 0.163103,
	lower quartile= 0.179361,
	median= 0.192033,
	upper quartile= 0.202031,
	upper whisker= 0.23275,
table[row sep=\\,y index=0] {0.23309\\ 0.233443\\ 0.234619\\ 0.234943\\ 0.235277\\ 0.235532\\ 0.236639\\ 0.238094\\ 0.240656\\ 0.296171\\ 0.16293\\ 0.162767\\ 0.162581\\ 0.162349\\ 0.162093\\ 0.161788\\ 0.161466\\ 0.161072\\ 0.160245\\ 0.159286\\ };
	nte
	lower whisker= 0.168926,
	lower quartile= 0.181231,
	median= 0.187779,
	upper quartile= 0.196747,
	upper whisker= 0.223293,
table[row sep=\\,y index=0] {0.223571\\ 0.223762\\ 0.224072\\ 0.224292\\ 0.224812\\ 0.225205\\ 0.225679\\ 0.226429\\ 0.22799\\ 0.270578\\ 0.168764\\ 0.16856\\ 0.168354\\ 0.168092\\ 0.167763\\ 0.167309\\ 0.166829\\ 0.166102\\ 0.165023\\ 0.164255\\ };
	k4
	lower whisker= 0.162727,
	lower quartile= 0.175463,
	median= 0.187475,
	upper quartile= 0.201929,
	upper whisker= 0.227714,
table[row sep=\\,y index=0] {0.227792\\ 0.227908\\ 0.228044\\ 0.228113\\ 0.228402\\ 0.228569\\ 0.228921\\ 0.229691\\ 0.230648\\ 0.27973\\ 0.162531\\ 0.162302\\ 0.162103\\ 0.161905\\ 0.161684\\ 0.161405\\ 0.161075\\ 0.160695\\ 0.160082\\ 0.159742\\ };
	ite
	lower whisker= 0.158344,
	lower quartile= 0.169337,
	median= 0.183479,
	upper quartile= 0.182691054511,
	upper whisker= 0.220547357128,
table[row sep=\\,y index=0] {0.221110867236\\ 0.223203692487\\ 0.222525840885\\ 0.258274\\ 0.158207\\ 0.15803\\ 0.157861\\ 0.157722\\ 0.157551\\ 0.157366\\ 0.157118\\ 0.15676\\ 0.15582\\ 0.15547\\ };
(stretch)
	k1
	lower whisker= 5.015411,
	lower quartile= 5.030039,
	median= 5.057375,
	upper quartile= 5.162522,
	upper whisker= 5.343401,
table[row sep=\\,y index=0] {5.345573\\ 5.346296\\ 5.347001\\ 5.347874\\ 5.349521\\ 5.353391\\ 5.358164\\ 5.359667\\ 5.362313\\ 5.391482\\ 5.015222\\ 5.014988\\ 5.014754\\ 5.014397\\ 5.014127\\ 5.013758\\ 5.013287\\ 5.012546\\ 5.011013\\ 5.010287\\ };
	nte
	lower whisker= 5.110364,
	lower quartile= 5.180738,
	median= 5.24861,
	upper quartile= 5.727593,
	upper whisker= 6.510389,
table[row sep=\\,y index=0] {6.511955\\ 6.51356\\ 6.516308\\ 6.520895\\ 6.525695\\ 6.529508\\ 6.536078\\ 6.542078\\ 6.5498\\ 6.673817\\ 5.108795\\ 5.107268\\ 5.10563\\ 5.10386\\ 5.102129\\ 5.100194\\ 5.097806\\ 5.094467\\ 5.086115\\ 5.073428\\ };
	k4
	lower whisker= 5.01599,
	lower quartile= 5.034251,
	median= 5.076578,
	upper quartile= 5.188382,
	upper whisker= 5.318996,
table[row sep=\\,y index=0] {5.319428\\ 5.321423\\ 5.323304\\ 5.323928\\ 5.326361\\ 5.327528\\ 5.329571\\ 5.331185\\ 5.333177\\ 5.381867\\ 5.01575\\ 5.015498\\ 5.015249\\ 5.014895\\ 5.014589\\ 5.0141\\ 5.013512\\ 5.012618\\ 5.010944\\ 5.010221\\ };
	ite
	lower whisker= 5.004854,
	lower quartile= 5.015252,
	median= 5.022131,
	upper quartile= 5.032442,
	upper whisker= 5.185814,
table[row sep=\\,y index=0] {5.187698\\ 5.189423\\ 5.193263\\ 5.19587\\ 5.197856\\ 5.203931\\ 5.209532\\ 5.217401\\ 5.225942\\ 5.268071\\ 5.004644\\ 5.004452\\ 5.004236\\ 5.00402\\ 5.003729\\ 5.003408\\ 5.003033\\ 5.002517\\ 5.001692\\ 5.000318\\ };

fab5 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.213341,
	lower quartile= 0.257669,
	median= 0.282237,
	upper quartile= 0.321276,
	upper whisker= 0.487969,
table[row sep=\\,y index=0] {0.492047\\ 0.494209\\ 0.495799\\ 0.497635\\ 0.501917\\ 0.507912\\ 0.510808\\ 0.514029\\ 0.518148\\ 0.529445\\ 0.212674\\ 0.212102\\ 0.211576\\ 0.210899\\ 0.210262\\ 0.209205\\ 0.207918\\ 0.206759\\ 0.193664\\ 0.192369\\ };
	nte
	lower whisker= 0.222014,
	lower quartile= 0.270606,
	median= 0.296416,
	upper quartile= 0.325512,
	upper whisker= 0.503541,
table[row sep=\\,y index=0] {0.507807\\ 0.510068\\ 0.511732\\ 0.513652\\ 0.518131\\ 0.524403\\ 0.527432\\ 0.530802\\ 0.535111\\ 0.546928\\ 0.221587\\ 0.221032\\ 0.220435\\ 0.219838\\ 0.219241\\ 0.218515\\ 0.217449\\ 0.215102\\ 0.202507\\ 0.199744\\ };
	k4
	lower whisker= 0.211173,
	lower quartile= 0.251281,
	median= 0.275155,
	upper quartile= 0.300964,
	upper whisker= 0.457007,
table[row sep=\\,y index=0] {0.458144\\ 0.460345\\ 0.461115\\ 0.462693\\ 0.466618\\ 0.471937\\ 0.474541\\ 0.477439\\ 0.481145\\ 0.491306\\ 0.210583\\ 0.210028\\ 0.209368\\ 0.208833\\ 0.20826\\ 0.207569\\ 0.205899\\ 0.203743\\ 0.189905\\ 0.188533\\ };
	ite
	lower whisker= 0.208825732398,
	lower quartile= 0.24658194186,
	median= 0.261457642118,
	upper quartile= 0.298353076386,
	upper whisker= 0.444030018034,
table[row sep=\\,y index=0] {0.445209644853\\ 0.449806821034\\ 0.455276473372\\ 0.460934334321\\ 0.463768178055\\ 0.459473976229\\ 0.46607806596\\ 0.463983290969\\ 0.468156763159\\ 0.484361483731\\ 0.196567972986\\ 0.204430625385\\ 0.202302482068\\ 0.208354616294\\ 0.195183384586\\ 0.195769605404\\ 0.191681853934\\ 0.194461233328\\ 0.183639030681\\ 0.179006275896\\ };
(alu)
	k1
	lower whisker= 0.165717,
	lower quartile= 0.187954,
	median= 0.198063,
	upper quartile= 0.206509,
	upper whisker= 0.230073,
table[row sep=\\,y index=0] {0.230406\\ 0.230887\\ 0.23125\\ 0.231346\\ 0.231651\\ 0.232413\\ 0.232985\\ 0.235234\\ 0.236859\\ 0.247396\\ 0.16532\\ 0.164936\\ 0.164556\\ 0.164146\\ 0.163828\\ 0.163405\\ 0.162939\\ 0.162405\\ 0.161581\\ 0.161276\\ };
	nte
	lower whisker= 0.169946,
	lower quartile= 0.197145,
	median= 0.206301,
	upper quartile= 0.214769,
	upper whisker= 0.236497,
table[row sep=\\,y index=0] {0.236567\\ 0.236678\\ 0.237069\\ 0.237564\\ 0.237994\\ 0.238518\\ 0.23898\\ 0.240045\\ 0.242325\\ 0.249191\\ 0.169749\\ 0.169513\\ 0.169285\\ 0.169079\\ 0.168822\\ 0.168478\\ 0.168112\\ 0.167553\\ 0.166362\\ 0.164797\\ };
	k4
	lower whisker= 0.164147,
	lower quartile= 0.182661,
	median= 0.189978,
	upper quartile= 0.197066,
	upper whisker= 0.217669,
table[row sep=\\,y index=0] {0.217853\\ 0.21817\\ 0.218378\\ 0.21867\\ 0.218983\\ 0.21909\\ 0.219435\\ 0.221848\\ 0.223161\\ 0.230017\\ 0.163924\\ 0.163563\\ 0.163261\\ 0.16295\\ 0.16258\\ 0.162221\\ 0.161688\\ 0.161191\\ 0.160386\\ 0.160027\\ };
	ite
	lower whisker= 0.159858,
	lower quartile= 0.180835,
	median= 0.189485,
	upper quartile= 0.190226637537,
	upper whisker= 0.207078962334,
table[row sep=\\,y index=0] {0.21137862817\\ 0.214000178859\\ 0.207745901344\\ 0.213595568001\\ 0.215808262735\\ 0.208880130997\\ 0.214462923563\\ 0.21008990975\\ 0.214364305069\\ 0.22895964884\\ 0.159725\\ 0.159591\\ 0.159459\\ 0.159339\\ 0.15923\\ 0.159045\\ 0.158718\\ 0.158349\\ 0.157337\\ 0.156675\\ };
(stretch)
	k1
	lower whisker= 5.10476,
	lower quartile= 5.251211,
	median= 5.313041,
	upper quartile= 5.387087,
	upper whisker= 5.662067,
table[row sep=\\,y index=0] {5.663138\\ 5.664497\\ 5.666744\\ 5.670521\\ 5.673896\\ 5.680523\\ 5.68847\\ 5.69264\\ 5.700203\\ 5.803928\\ 5.10251\\ 5.099135\\ 5.096258\\ 5.093528\\ 5.090624\\ 5.087156\\ 5.084342\\ 5.0804\\ 5.071703\\ 5.068232\\ };
	nte
	lower whisker= 5.363126,
	lower quartile= 5.614868,
	median= 5.753021,
	upper quartile= 5.839583,
	upper whisker= 6.166193,
table[row sep=\\,y index=0] {6.168455\\ 6.171917\\ 6.177767\\ 6.180326\\ 6.185645\\ 6.1919\\ 6.195902\\ 6.209342\\ 6.211457\\ 6.274328\\ 5.361605\\ 5.359844\\ 5.357507\\ 5.355617\\ 5.352839\\ 5.349506\\ 5.344391\\ 5.335319\\ 5.320319\\ 5.303198\\ };
	k4
	lower whisker= 5.122448,
	lower quartile= 5.246135,
	median= 5.301947,
	upper quartile= 5.381738,
	upper whisker= 5.694371,
table[row sep=\\,y index=0] {5.696639\\ 5.702294\\ 5.704916\\ 5.707955\\ 5.711111\\ 5.721044\\ 5.723981\\ 5.732561\\ 5.739107\\ 5.783615\\ 5.120798\\ 5.119115\\ 5.117186\\ 5.115059\\ 5.112512\\ 5.110391\\ 5.107892\\ 5.104343\\ 5.094734\\ 5.090777\\ };
	ite
	lower whisker= 5.055161,
	lower quartile= 5.111204,
	median= 5.155706,
	upper quartile= 5.228246,
	upper whisker= 5.518481,
table[row sep=\\,y index=0] {5.521904\\ 5.526506\\ 5.528783\\ 5.531591\\ 5.535161\\ 5.538254\\ 5.547074\\ 5.549933\\ 5.562809\\ 5.663798\\ 5.053916\\ 5.052686\\ 5.051333\\ 5.049455\\ 5.047199\\ 5.045231\\ 5.042438\\ 5.03681\\ 5.027054\\ 5.020694\\ };

fab6 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.334354,
	lower quartile= 0.419426,
	median= 0.461233,
	upper quartile= 0.493553,
	upper whisker= 0.754746,
table[row sep=\\,y index=0] {0.755847\\ 0.756356\\ 0.758136\\ 0.759915\\ 0.762373\\ 0.764492\\ 0.767288\\ 0.769153\\ 0.784153\\ 1.215839\\ 0.332453\\ 0.330877\\ 0.328642\\ 0.326738\\ 0.325117\\ 0.322185\\ 0.319205\\ 0.313742\\ 0.302815\\ 0.293249\\ };
	nte
	lower whisker= 0.359619,
	lower quartile= 0.458594,
	median= 0.498047,
	upper quartile= 0.533398,
	upper whisker= 0.846875,
table[row sep=\\,y index=0] {0.848145\\ 0.84873\\ 0.850781\\ 0.852832\\ 0.855469\\ 0.857617\\ 0.861328\\ 0.863477\\ 0.874121\\ 1.365723\\ 0.357764\\ 0.355566\\ 0.35332\\ 0.351074\\ 0.348828\\ 0.345996\\ 0.341788\\ 0.337598\\ 0.326367\\ 0.317871\\ };
	k4
	lower whisker= 0.318712,
	lower quartile= 0.397316,
	median= 0.429509,
	upper quartile= 0.457209,
	upper whisker= 0.697239,
table[row sep=\\,y index=0] {0.698236\\ 0.698696\\ 0.700307\\ 0.701917\\ 0.703988\\ 0.705675\\ 0.708589\\ 0.710276\\ 0.718635\\ 1.104678\\ 0.317025\\ 0.315107\\ 0.313497\\ 0.311727\\ 0.309622\\ 0.307439\\ 0.304678\\ 0.300077\\ 0.292397\\ 0.282423\\ };
	ite
	lower whisker= 0.316031938856,
	lower quartile= 0.382472313676,
	median= 0.418750729408,
	upper quartile= 0.452220839644,
	upper whisker= 0.694860669514,
table[row sep=\\,y index=0] {0.698469697935\\ 0.69744520251\\ 0.701644418461\\ 0.701708431258\\ 0.700748973532\\ 0.705453528574\\ 1.089980921\\ 0.309767484532\\ 0.300156197819\\ 0.305263624809\\ 0.29979440768\\ 0.295628422845\\ 0.294084291205\\ 0.294331901082\\ 0.294595959381\\ 0.282591771949\\ 0.278037450845\\ };
(alu)
	k1
	lower whisker= 0.206181,
	lower quartile= 0.24646,
	median= 0.260601,
	upper quartile= 0.276692,
	upper whisker= 0.331538,
table[row sep=\\,y index=0] {0.332075\\ 0.332702\\ 0.333918\\ 0.334934\\ 0.33579\\ 0.336845\\ 0.337583\\ 0.341634\\ 0.342262\\ 0.447004\\ 0.205379\\ 0.204502\\ 0.203455\\ 0.202657\\ 0.201837\\ 0.200956\\ 0.199992\\ 0.198272\\ 0.194829\\ 0.192105\\ };
	nte
	lower whisker= 0.242594,
	lower quartile= 0.276773,
	median= 0.300675,
	upper quartile= 0.327318,
	upper whisker= 0.3762,
table[row sep=\\,y index=0] {0.377212\\ 0.377569\\ 0.378142\\ 0.379633\\ 0.380295\\ 0.38264\\ 0.384641\\ 0.393666\\ 0.403835\\ 0.593986\\ 0.241824\\ 0.240944\\ 0.240086\\ 0.239174\\ 0.238067\\ 0.236912\\ 0.235507\\ 0.233464\\ 0.23027\\ 0.228497\\ };
	k4
	lower whisker= 0.205511,
	lower quartile= 0.234176,
	median= 0.247715,
	upper quartile= 0.261453,
	upper whisker= 0.306686,
table[row sep=\\,y index=0] {0.307444\\ 0.307911\\ 0.309634\\ 0.309941\\ 0.310717\\ 0.312981\\ 0.316435\\ 0.320068\\ 0.323197\\ 0.406424\\ 0.204927\\ 0.20419\\ 0.203456\\ 0.202788\\ 0.201974\\ 0.201144\\ 0.199981\\ 0.198709\\ 0.19591\\ 0.193626\\ };
	ite
	lower whisker= 0.185917,
	lower quartile= 0.22075,
	median= 0.23293,
	upper quartile= 0.243419,
	upper whisker= 0.295612,
table[row sep=\\,y index=0] {0.296199\\ 0.29647\\ 0.2971\\ 0.297398\\ 0.29852\\ 0.300067\\ 0.300955\\ 0.302429\\ 0.303539\\ 0.389652\\ 0.185554\\ 0.185134\\ 0.184831\\ 0.18438\\ 0.184015\\ 0.183596\\ 0.182908\\ 0.182118\\ 0.180648\\ 0.179451\\ };
(stretch)
	k1
	lower whisker= 5.080532,
	lower quartile= 5.183486,
	median= 5.272643,
	upper quartile= 5.410211,
	upper whisker= 5.889947,
table[row sep=\\,y index=0] {5.89163\\ 5.895623\\ 5.900921\\ 5.905115\\ 5.909012\\ 5.910113\\ 5.912957\\ 5.922908\\ 5.925809\\ 5.959169\\ 5.079134\\ 5.077463\\ 5.075879\\ 5.074289\\ 5.071904\\ 5.070383\\ 5.066885\\ 5.06345\\ 5.054495\\ 5.047502\\ };
	nte
	lower whisker= 5.731838,
	lower quartile= 5.916068,
	median= 6.027872,
	upper quartile= 6.14171,
	upper whisker= 6.618254,
table[row sep=\\,y index=0] {6.620711\\ 6.625262\\ 6.628808\\ 6.630548\\ 6.632489\\ 6.637271\\ 6.639779\\ 6.644225\\ 6.649952\\ 6.692762\\ 5.726918\\ 5.721593\\ 5.715029\\ 5.70812\\ 5.696963\\ 5.683979\\ 5.670308\\ 5.651204\\ 5.617283\\ 5.591222\\ };
	k4
	lower whisker= 5.083532,
	lower quartile= 5.244638,
	median= 5.301302,
	upper quartile= 5.395793,
	upper whisker= 5.76899,
table[row sep=\\,y index=0] {5.771564\\ 5.772716\\ 5.775554\\ 5.78006\\ 5.782454\\ 5.786474\\ 5.792321\\ 5.803433\\ 5.821139\\ 5.903963\\ 5.081879\\ 5.07992\\ 5.077769\\ 5.075777\\ 5.073683\\ 5.071094\\ 5.068508\\ 5.06585\\ 5.058383\\ 5.052593\\ };
	ite
	lower whisker= 5.021888,
	lower quartile= 5.056547,
	median= 5.070947,
	upper quartile= 5.089466,
	upper whisker= 5.191394,
table[row sep=\\,y index=0] {5.192744\\ 5.193614\\ 5.195\\ 5.196281\\ 5.19794\\ 5.200811\\ 5.201576\\ 5.205134\\ 5.211335\\ 5.241647\\ 5.021237\\ 5.020619\\ 5.019959\\ 5.019056\\ 5.018258\\ 5.017082\\ 5.016059\\ 5.014385\\ 5.010218\\ 5.008007\\ };

fab7 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.217582,
	lower quartile= 0.274528,
	median= 0.329836,
	upper quartile= 0.411745,
	upper whisker= 0.490447,
table[row sep=\\,y index=0] {0.491017\\ 0.491207\\ 0.49173\\ 0.492253\\ 0.49249\\ 0.493061\\ 0.494106\\ 0.495247\\ 0.499144\\ 0.561458\\ 0.21688\\ 0.215902\\ 0.214781\\ 0.214051\\ 0.213321\\ 0.212331\\ 0.211223\\ 0.210051\\ 0.207482\\ 0.200827\\ };
	nte
	lower whisker= 0.214602,
	lower quartile= 0.272119,
	median= 0.336914,
	upper quartile= 0.419922,
	upper whisker= 0.501611,
table[row sep=\\,y index=0] {0.501758\\ 0.501904\\ 0.502441\\ 0.502588\\ 0.503418\\ 0.504443\\ 0.504688\\ 0.506934\\ 0.509473\\ 0.593604\\ 0.213956\\ 0.213076\\ 0.212008\\ 0.211106\\ 0.210101\\ 0.208906\\ 0.207146\\ 0.205721\\ 0.203311\\ 0.201025\\ };
	k4
	lower whisker= 0.214195,
	lower quartile= 0.269612,
	median= 0.318099,
	upper quartile= 0.391927,
	upper whisker= 0.467134,
table[row sep=\\,y index=0] {0.467274\\ 0.468588\\ 0.469531\\ 0.470205\\ 0.471929\\ 0.473491\\ 0.474838\\ 0.477802\\ 0.479256\\ 0.544314\\ 0.213823\\ 0.213408\\ 0.212739\\ 0.212105\\ 0.211502\\ 0.21072\\ 0.210069\\ 0.208941\\ 0.204905\\ 0.197232\\ };
	ite
	lower whisker= 0.211205,
	lower quartile= 0.255859704605,
	median= 0.306736883313,
	upper quartile= 0.385985397339,
	upper whisker= 0.455370796264,
table[row sep=\\,y index=0] {0.464128828758\\ 0.467064932436\\ 0.455593168027\\ 0.464842940233\\ 0.460559035661\\ 0.465318437161\\ 0.462043920524\\ 0.475742157408\\ 0.469965861724\\ 0.532613411696\\ 0.210673\\ 0.209945\\ 0.209344\\ 0.208086\\ 0.20707\\ 0.205586\\ 0.203849\\ 0.202852\\ 0.200417\\ 0.189282631963\\ };
(alu)
	k1
	lower whisker= 0.160915,
	lower quartile= 0.178773,
	median= 0.189939,
	upper quartile= 0.203575,
	upper whisker= 0.22565,
table[row sep=\\,y index=0] {0.22589\\ 0.226037\\ 0.226352\\ 0.226415\\ 0.226877\\ 0.227383\\ 0.227865\\ 0.228334\\ 0.229306\\ 0.242245\\ 0.160611\\ 0.160325\\ 0.160022\\ 0.159736\\ 0.15928\\ 0.158913\\ 0.158671\\ 0.158375\\ 0.157941\\ 0.157811\\ };
	nte
	lower whisker= 0.163008,
	lower quartile= 0.175199,
	median= 0.184073,
	upper quartile= 0.205542,
	upper whisker= 0.227251,
table[row sep=\\,y index=0] {0.227435\\ 0.227737\\ 0.22799\\ 0.228127\\ 0.228456\\ 0.228731\\ 0.228886\\ 0.229671\\ 0.231668\\ 0.234597\\ 0.16276\\ 0.162262\\ 0.161937\\ 0.16159\\ 0.161086\\ 0.160521\\ 0.159809\\ 0.159457\\ 0.158976\\ 0.158744\\ };
	k4
	lower whisker= 0.161018,
	lower quartile= 0.177768,
	median= 0.189321,
	upper quartile= 0.198472,
	upper whisker= 0.22093,
table[row sep=\\,y index=0] {0.22112\\ 0.22133\\ 0.221756\\ 0.221991\\ 0.222474\\ 0.222716\\ 0.222947\\ 0.223311\\ 0.223704\\ 0.22593\\ 0.160829\\ 0.160605\\ 0.16042\\ 0.160204\\ 0.159988\\ 0.159852\\ 0.159623\\ 0.159417\\ 0.159055\\ 0.158655\\ };
	ite
	lower whisker= 0.15783,
	lower quartile= 0.171818,
	median= 0.180708,
	upper quartile= 0.186161176893,
	upper whisker= 0.217922,
table[row sep=\\,y index=0] {0.217971\\ 0.218015\\ 0.218049\\ 0.218392\\ 0.218547\\ 0.219529\\ 0.220257\\ 0.222102\\ 0.222479\\ 0.224882\\ 0.157601\\ 0.157438\\ 0.157295\\ 0.157165\\ 0.157064\\ 0.156973\\ 0.156846\\ 0.156673\\ 0.15634\\ 0.155877\\ };
(stretch)
	k1
	lower whisker= 5.092271,
	lower quartile= 5.253482,
	median= 5.424317,
	upper quartile= 5.60246,
	upper whisker= 5.944898,
table[row sep=\\,y index=0] {5.947544\\ 5.950208\\ 5.955962\\ 5.958203\\ 5.965871\\ 5.978234\\ 5.984714\\ 5.99639\\ 6.01592\\ 6.098285\\ 5.090282\\ 5.088452\\ 5.086493\\ 5.084246\\ 5.081615\\ 5.078696\\ 5.075195\\ 5.070377\\ 5.0615\\ 5.054141\\ };
	nte
	lower whisker= 5.257913,
	lower quartile= 5.467682,
	median= 5.599412,
	upper quartile= 5.743367,
	upper whisker= 6.23102,
table[row sep=\\,y index=0] {6.235232\\ 6.237722\\ 6.23897\\ 6.241457\\ 6.246122\\ 6.249614\\ 6.254816\\ 6.261134\\ 6.269792\\ 6.348263\\ 5.254385\\ 5.251229\\ 5.247329\\ 5.243585\\ 5.239151\\ 5.233109\\ 5.227241\\ 5.21873\\ 5.201456\\ 5.178692\\ };
	k4
	lower whisker= 5.105672,
	lower quartile= 5.285075,
	median= 5.47502,
	upper quartile= 5.651462,
	upper whisker= 6.041858,
table[row sep=\\,y index=0] {6.047243\\ 6.050405\\ 6.057224\\ 6.060434\\ 6.062486\\ 6.076766\\ 6.082805\\ 6.098231\\ 6.117842\\ 6.196802\\ 5.103125\\ 5.099654\\ 5.096171\\ 5.093135\\ 5.090402\\ 5.085236\\ 5.081561\\ 5.076932\\ 5.066735\\ 5.057498\\ };
	ite
	lower whisker= 5.023904,
	lower quartile= 5.057651,
	median= 5.095007,
	upper quartile= 5.179625,
	upper whisker= 5.712593,
table[row sep=\\,y index=0] {5.716184\\ 5.718905\\ 5.723717\\ 5.725829\\ 5.727665\\ 5.731004\\ 5.739164\\ 5.74562\\ 5.755037\\ 5.866241\\ 5.023382\\ 5.022857\\ 5.02241\\ 5.021678\\ 5.021003\\ 5.020112\\ 5.019218\\ 5.017661\\ 5.014415\\ 5.011826\\ };

fab8 ('monthly', 'biweekly')
(mlu)
	k1
	lower whisker= 0.302803,
	lower quartile= 0.444075,
	median= 0.522897,
	upper quartile= 0.605488,
	upper whisker= 0.850482,
table[row sep=\\,y index=0] {0.852273\\ 0.856045\\ 0.857779\\ 0.859947\\ 0.86474\\ 0.868666\\ 0.879022\\ 0.883141\\ 0.890087\\ 0.965933\\ 0.299976\\ 0.296943\\ 0.294589\\ 0.291041\\ 0.287807\\ 0.282656\\ 0.277207\\ 0.271265\\ 0.256076\\ 0.247023\\ };
	nte
	lower whisker= 0.292871,
	lower quartile= 0.450452,
	median= 0.537626,
	upper quartile= 0.624824,
	upper whisker= 0.875351,
table[row sep=\\,y index=0] {0.879066\\ 0.881049\\ 0.884789\\ 0.887073\\ 0.88878\\ 0.894202\\ 0.898971\\ 0.913128\\ 0.918901\\ 0.997063\\ 0.290512\\ 0.287826\\ 0.28494\\ 0.281802\\ 0.278087\\ 0.274197\\ 0.269754\\ 0.263174\\ 0.251481\\ 0.238265\\ };
	k4
	lower whisker= 0.321239,
	lower quartile= 0.474103,
	median= 0.542732,
	upper quartile= 0.614589,
	upper whisker= 0.936587,
table[row sep=\\,y index=0] {0.950952\\ 0.954762\\ 0.966587\\ 0.98\\ 0.993095\\ 1.010873\\ 1.016667\\ 1.040873\\ 1.060238\\ 1.177936\\ 0.318331\\ 0.315282\\ 0.312511\\ 0.309372\\ 0.306445\\ 0.303082\\ 0.297946\\ 0.290201\\ 0.275032\\ 0.261094\\ };
	ite
	lower whisker= 0.289087,
	lower quartile= 0.442236,
	median= 0.518413797702,
	upper quartile= 0.593863428116,
	upper whisker= 0.839376530677,
table[row sep=\\,y index=0] {0.850073936731\\ 0.847753166129\\ 0.851256629753\\ 0.858230519732\\ 0.864728609791\\ 0.867601220745\\ 0.878491\\ 0.872102246819\\ 0.875598942626\\ 0.9653930495\\ 0.286694\\ 0.283796\\ 0.281348\\ 0.278223\\ 0.274683\\ 0.27082\\ 0.266596\\ 0.260325\\ 0.249268\\ 0.236322\\ };
(alu)
	k1
	lower whisker= 0.191723,
	lower quartile= 0.226048,
	median= 0.250852,
	upper quartile= 0.269751,
	upper whisker= 0.355198,
table[row sep=\\,y index=0] {0.356362\\ 0.357348\\ 0.358245\\ 0.361001\\ 0.363026\\ 0.363678\\ 0.367052\\ 0.367975\\ 0.375532\\ 0.395626\\ 0.191103\\ 0.190513\\ 0.189823\\ 0.188898\\ 0.18809\\ 0.18702\\ 0.185819\\ 0.184108\\ 0.179128\\ 0.174122\\ };
	nte
	lower whisker= 0.196147,
	lower quartile= 0.218882,
	median= 0.23379,
	upper quartile= 0.253991,
	upper whisker= 0.310664,
table[row sep=\\,y index=0] {0.311082\\ 0.312331\\ 0.312461\\ 0.312862\\ 0.313672\\ 0.315734\\ 0.31678\\ 0.318286\\ 0.321105\\ 0.342088\\ 0.195711\\ 0.195209\\ 0.194672\\ 0.193979\\ 0.19335\\ 0.192477\\ 0.191211\\ 0.189769\\ 0.186464\\ 0.181278\\ };
	k4
	lower whisker= 0.20304,
	lower quartile= 0.246492,
	median= 0.291093,
	upper quartile= 0.332617,
	upper whisker= 0.475424,
table[row sep=\\,y index=0] {0.476725\\ 0.477233\\ 0.479406\\ 0.480895\\ 0.484106\\ 0.488567\\ 0.490918\\ 0.498481\\ 0.50492\\ 0.534577\\ 0.20232\\ 0.201522\\ 0.200591\\ 0.199832\\ 0.198734\\ 0.197451\\ 0.195871\\ 0.193372\\ 0.186937\\ 0.181109\\ };
	ite
	lower whisker= 0.178773,
	lower quartile= 0.210241,
	median= 0.231834,
	upper quartile= 0.242052516728,
	upper whisker= 0.306984684159,
table[row sep=\\,y index=0] {0.308163861768\\ 0.308254260884\\ 0.31286748026\\ 0.317284689632\\ 0.331832620709\\ 0.178194\\ 0.177434\\ 0.1769\\ 0.17653\\ 0.175857\\ 0.175256\\ 0.174465\\ 0.173251\\ 0.170642\\ 0.168151\\ };
(stretch)
	k1
	lower whisker= 5.036561,
	lower quartile= 5.123279,
	median= 5.207051,
	upper quartile= 5.317124,
	upper whisker= 5.852783,
table[row sep=\\,y index=0] {5.863955\\ 5.870732\\ 5.882666\\ 5.902214\\ 5.906936\\ 5.91833\\ 5.927891\\ 5.937227\\ 5.957279\\ 6.099014\\ 5.035958\\ 5.035163\\ 5.034266\\ 5.03348\\ 5.032184\\ 5.030834\\ 5.029076\\ 5.026973\\ 5.022017\\ 5.018597\\ };
	nte
	lower whisker= 5.044355,
	lower quartile= 5.200247,
	median= 5.334371,
	upper quartile= 5.503454,
	upper whisker= 5.946992,
table[row sep=\\,y index=0] {5.948705\\ 5.953742\\ 5.962691\\ 5.96525\\ 5.975057\\ 5.979629\\ 5.997431\\ 6.015926\\ 6.025262\\ 6.1118\\ 5.043056\\ 5.042045\\ 5.040464\\ 5.039111\\ 5.037767\\ 5.036036\\ 5.033804\\ 5.030483\\ 5.025764\\ 5.02076\\ };
	k4
	lower whisker= 5.085803,
	lower quartile= 5.179634,
	median= 5.296457,
	upper quartile= 5.445017,
	upper whisker= 6.374105,
table[row sep=\\,y index=0] {6.381284\\ 6.393083\\ 6.398555\\ 6.404261\\ 6.410894\\ 6.424499\\ 6.435227\\ 6.458465\\ 6.473537\\ 6.54074\\ 5.084609\\ 5.083283\\ 5.082269\\ 5.081012\\ 5.079083\\ 5.077754\\ 5.075549\\ 5.072069\\ 5.066501\\ 5.062634\\ };
	ite
	lower whisker= 5.019365,
	lower quartile= 5.062658,
	median= 5.10248,
	upper quartile= 5.14736,
	upper whisker= 5.390702,
table[row sep=\\,y index=0] {5.392877\\ 5.39612\\ 5.39864\\ 5.40428\\ 5.407316\\ 5.415452\\ 5.419379\\ 5.426744\\ 5.45153\\ 5.511647\\ 5.019017\\ 5.018516\\ 5.017913\\ 5.017205\\ 5.016569\\ 5.015507\\ 5.014874\\ 5.013479\\ 5.010311\\ 5.007773\\ };



==> plot_data/fct_diffahc_ahc1p1.txt <==
x y 
3.38021124171 0.536351688921 
3.53260701688 0.626892324361 
3.68500279204 0.659848112441 
3.83739856721 0.686012098837 
3.98979434237 0.711965408963 
4.14219011754 0.793577383401 
4.29458589271 0.808144142698 
4.44698166787 0.812337603708 
4.59937744304 0.815166685059 
4.7517732182 0.848684276528 
4.90416899337 0.854302310416 
5.05656476854 0.856599684989 
5.2089605437 0.857954032444 
5.36135631887 0.859498991764 
5.51375209403 0.861344917184 
5.6661478692 0.872771596826 
5.81854364436 0.881048164608 
5.97093941953 0.955617532279 
6.1233351947 0.961315823794 
6.27573096986 0.965148125483 
6.42812674503 0.967585950902 
6.58052252019 0.973113694961 
6.73291829536 0.979353725459 
6.88531407052 0.98465072884 
7.03770984569 0.987459745784 
7.19010562086 0.988643545782 
7.34250139602 0.989426057645 
7.49489717119 0.990359052559 
7.64729294635 0.990940920354 
7.79968872152 0.99155288476 
7.95208449668 0.992395589843 
8.10448027185 0.993047683063 
8.25687604702 0.993920484756 
8.40927182218 0.994733093229 
8.56166759735 0.9949437695 
8.71406337251 0.994983898314 
8.86645914768 0.99500396272 
9.01885492285 0.99500396272 
9.17125069801 0.99500396272 
9.32364647318 0.99500396272 
9.47604224834 0.99500396272 
9.62843802351 0.99500396272 
9.78083379867 0.99500396272 
9.93322957384 0.99500396272 
10.085625349 0.99500396272 
10.2380211242 0.99500396272 
10.3904168993 0.99500396272 
10.5428126745 0.99500396272 
10.6952084497 0.99500396272 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p2.txt <==
x y 
3.38021124171 0.449061487374 
3.53260701688 0.545681638058 
3.68500279204 0.588107826122 
3.83739856721 0.631858265031 
3.98979434237 0.667261910733 
4.14219011754 0.727966773342 
4.29458589271 0.748161598732 
4.44698166787 0.75196380381 
4.59937744304 0.754211017366 
4.7517732182 0.773352461401 
4.90416899337 0.787748673241 
5.05656476854 0.791089396964 
5.2089605437 0.792855064758 
5.36135631887 0.79521263255 
5.51375209403 0.797239137632 
5.6661478692 0.802546173216 
5.81854364436 0.811294254557 
5.97093941953 0.946257486532 
6.1233351947 0.95434344245 
6.27573096986 0.960573440745 
6.42812674503 0.965449091584 
6.58052252019 0.970274581406 
6.73291829536 0.976444386481 
6.88531407052 0.981631035624 
7.03770984569 0.983627444096 
7.19010562086 0.984891501721 
7.34250139602 0.987901162732 
7.49489717119 0.988603416968 
7.64729294635 0.989265542391 
7.79968872152 0.990389149169 
7.95208449668 0.991452562726 
8.10448027185 0.992636362724 
8.25687604702 0.993589422045 
8.40927182218 0.993820162722 
8.56166759735 0.99396061357 
8.71406337251 0.994040871197 
8.86645914768 0.994091032213 
9.01885492285 0.994091032213 
9.17125069801 0.994091032213 
9.32364647318 0.994091032213 
9.47604224834 0.994091032213 
9.62843802351 0.994091032213 
9.78083379867 0.994091032213 
9.93322957384 0.994091032213 
10.085625349 0.994091032213 
10.2380211242 0.994091032213 
10.3904168993 0.994091032213 
10.5428126745 0.994091032213 
10.6952084497 0.994091032213 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p3.txt <==
x y 
3.38021124171 0.344174801112 
3.53260701688 0.477302139869 
3.68500279204 0.535769821126 
3.83739856721 0.581777505794 
3.98979434237 0.614853680314 
4.14219011754 0.650799064999 
4.29458589271 0.684788170026 
4.44698166787 0.689724014085 
4.59937744304 0.692372515776 
4.7517732182 0.70267558864 
4.90416899337 0.720121590305 
5.05656476854 0.723953891993 
5.2089605437 0.726431846226 
5.36135631887 0.729230830967 
5.51375209403 0.732521393674 
5.6661478692 0.734407447908 
5.81854364436 0.741028702134 
5.97093941953 0.942756247555 
6.1233351947 0.953580994994 
6.27573096986 0.960463086508 
6.42812674503 0.965178222093 
6.58052252019 0.970595611914 
6.73291829536 0.975100071229 
6.88531407052 0.979765045797 
7.03770984569 0.98298538308 
7.19010562086 0.984901533924 
7.34250139602 0.986737427141 
7.49489717119 0.987529971208 
7.64729294635 0.988533191545 
7.79968872152 0.990038022051 
7.95208449668 0.991914044082 
8.10448027185 0.99330852035 
8.25687604702 0.993529228825 
8.40927182218 0.993659647468 
8.56166759735 0.993850259332 
8.71406337251 0.994030838993 
8.86645914768 0.994091032213 
9.01885492285 0.994091032213 
9.17125069801 0.994091032213 
9.32364647318 0.994091032213 
9.47604224834 0.994091032213 
9.62843802351 0.994091032213 
9.78083379867 0.994091032213 
9.93322957384 0.994091032213 
10.085625349 0.994091032213 
10.2380211242 0.994091032213 
10.3904168993 0.994091032213 
10.5428126745 0.994091032213 
10.6952084497 0.994091032213 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p4.txt <==
x y 
3.38021124171 0.236609516548 
3.53260701688 0.388416817986 
3.68500279204 0.47581737377 
3.83739856721 0.540916341456 
3.98979434237 0.575086026144 
4.14219011754 0.59946428034 
4.29458589271 0.624193661654 
4.44698166787 0.629641148085 
4.59937744304 0.634165671806 
4.7517732182 0.64533151416 
4.90416899337 0.659095697188 
5.05656476854 0.664061637858 
5.2089605437 0.667452522598 
5.36135631887 0.670381925982 
5.51375209403 0.673030427673 
5.6661478692 0.674645612416 
5.81854364436 0.683473951384 
5.97093941953 0.94247534586 
6.1233351947 0.95080207466 
6.27573096986 0.958938191595 
6.42812674503 0.964265291586 
6.58052252019 0.970033808525 
6.73291829536 0.974758976314 
6.88531407052 0.977748572919 
7.03770984569 0.979765045797 
7.19010562086 0.98141032715 
7.34250139602 0.983186027147 
7.49489717119 0.985182435618 
7.64729294635 0.98741961697 
7.79968872152 0.989345800018 
7.95208449668 0.991261950862 
8.10448027185 0.992034430522 
8.25687604702 0.992536040691 
8.40927182218 0.993117908486 
8.56166759735 0.993529228825 
8.71406337251 0.993880355943 
8.86645914768 0.993950581366 
9.01885492285 0.993950581366 
9.17125069801 0.993950581366 
9.32364647318 0.993950581366 
9.47604224834 0.993950581366 
9.62843802351 0.993950581366 
9.78083379867 0.993950581366 
9.93322957384 0.993950581366 
10.085625349 0.993950581366 
10.2380211242 0.993950581366 
10.3904168993 0.993950581366 
10.5428126745 0.993950581366 
10.6952084497 0.993950581366 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p5.txt <==
x y 
3.38021124171 0.154606286179 
3.53260701688 0.323137270639 
3.68500279204 0.426198095888 
3.83739856721 0.510448539813 
3.98979434237 0.548550848223 
4.14219011754 0.566699104124 
4.29458589271 0.586663188836 
4.44698166787 0.592000321031 
4.59937744304 0.596715456616 
4.7517732182 0.605704310838 
4.90416899337 0.620100522678 
5.05656476854 0.625909168431 
5.2089605437 0.629621083679 
5.36135631887 0.632329778589 
5.51375209403 0.633633965028 
5.6661478692 0.634667281975 
5.81854364436 0.640766861626 
5.97093941953 0.940338486542 
6.1233351947 0.948344184833 
6.27573096986 0.958998384815 
6.42812674503 0.964827094975 
6.58052252019 0.969020555985 
6.73291829536 0.971849637336 
6.88531407052 0.974819169534 
7.03770984569 0.976845674616 
7.19010562086 0.978691600036 
7.34250139602 0.981340101727 
7.49489717119 0.984309633925 
7.64729294635 0.987750679682 
7.79968872152 0.990058086458 
7.95208449668 0.990760340694 
8.10448027185 0.991302079676 
8.25687604702 0.992014366115 
8.40927182218 0.992776813572 
8.56166759735 0.993820162722 
8.71406337251 0.994181322044 
8.86645914768 0.994201386451 
9.01885492285 0.994201386451 
9.17125069801 0.994201386451 
9.32364647318 0.994201386451 
9.47604224834 0.994201386451 
9.62843802351 0.994201386451 
9.78083379867 0.994201386451 
9.93322957384 0.994201386451 
10.085625349 0.994201386451 
10.2380211242 0.994201386451 
10.3904168993 0.994201386451 
10.5428126745 0.994201386451 
10.6952084497 0.994201386451 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p6.txt <==
x y 
3.38021124171 0.0877416506987 
3.53260701688 0.306704521514 
3.68500279204 0.42263666369 
3.83739856721 0.509074127951 
3.98979434237 0.545912378736 
4.14219011754 0.556676932955 
4.29458589271 0.576962048175 
4.44698166787 0.589993880356 
4.59937744304 0.596023234583 
4.7517732182 0.601490785421 
4.90416899337 0.614392198959 
5.05656476854 0.623561632841 
5.2089605437 0.627273548089 
5.36135631887 0.630102629441 
5.51375209403 0.631747910794 
5.6661478692 0.633072161639 
5.81854364436 0.637737136207 
5.97093941953 0.940970515354 
6.1233351947 0.949377501781 
6.27573096986 0.959871186509 
6.42812674503 0.964475967857 
6.58052252019 0.968549042426 
6.73291829536 0.972240893267 
6.88531407052 0.97546123055 
7.03770984569 0.977598089868 
7.19010562086 0.979795142407 
7.34250139602 0.982604159352 
7.49489717119 0.985102177991 
7.64729294635 0.988422837308 
7.79968872152 0.990338988152 
7.95208449668 0.991502723743 
8.10448027185 0.992104655946 
8.25687604702 0.992756749165 
8.40927182218 0.993519196621 
8.56166759735 0.994311740688 
8.71406337251 0.994512384755 
8.86645914768 0.994572577975 
9.01885492285 0.994572577975 
9.17125069801 0.994572577975 
9.32364647318 0.994572577975 
9.47604224834 0.994572577975 
9.62843802351 0.994572577975 
9.78083379867 0.994572577975 
9.93322957384 0.994572577975 
10.085625349 0.994572577975 
10.2380211242 0.994572577975 
10.3904168993 0.994572577975 
10.5428126745 0.994572577975 
10.6952084497 0.994572577975 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p7.txt <==
x y 
3.38021124171 0.0230640355541 
3.53260701688 0.263766691078 
3.68500279204 0.395318973906 
3.83739856721 0.502683614402 
3.98979434237 0.546434053311 
4.14219011754 0.553486692282 
4.29458589271 0.571374110896 
4.44698166787 0.587907182054 
4.59937744304 0.593755956621 
4.7517732182 0.598501188816 
4.90416899337 0.607570300665 
5.05656476854 0.621013453185 
5.2089605437 0.625257075211 
5.36135631887 0.628357026054 
5.51375209403 0.630032404017 
5.6661478692 0.631517170116 
5.81854364436 0.634526831128 
5.97093941953 0.938442400104 
6.1233351947 0.94750147975 
6.27573096986 0.957453425496 
6.42812674503 0.963061427181 
6.58052252019 0.966873664463 
6.73291829536 0.969682681407 
6.88531407052 0.972943147503 
7.03770984569 0.975350876313 
7.19010562086 0.978039506817 
7.34250139602 0.980978942405 
7.49489717119 0.984670793246 
7.64729294635 0.987680454258 
7.79968872152 0.989566508492 
7.95208449668 0.990820533914 
8.10448027185 0.991402401709 
8.25687604702 0.992114688149 
8.40927182218 0.993037650859 
8.56166759735 0.993820162722 
8.71406337251 0.99408100001 
8.86645914768 0.99411109662 
9.01885492285 0.99411109662 
9.17125069801 0.99411109662 
9.32364647318 0.99411109662 
9.47604224834 0.99411109662 
9.62843802351 0.99411109662 
9.78083379867 0.99411109662 
9.93322957384 0.99411109662 
10.085625349 0.99411109662 
10.2380211242 0.99411109662 
10.3904168993 0.99411109662 
10.5428126745 0.99411109662 
10.6952084497 0.99411109662 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p8.txt <==
x y 
3.38021124171 0.0110956169303 
3.53260701688 0.253072362283 
3.68500279204 0.383260265452 
3.83739856721 0.514702194043 
3.98979434237 0.567030166836 
4.14219011754 0.577222885462 
4.29458589271 0.58599103121 
4.44698166787 0.612215210827 
4.59937744304 0.61891672268 
4.7517732182 0.624464531145 
4.90416899337 0.630995495541 
5.05656476854 0.648441497206 
5.2089605437 0.653407437876 
5.36135631887 0.657299932784 
5.51375209403 0.659426759899 
5.6661478692 0.661262653117 
5.81854364436 0.664252249722 
5.97093941953 0.936706828921 
6.1233351947 0.946979805175 
6.27573096986 0.956480301769 
6.42812674503 0.961737176336 
6.58052252019 0.965158157686 
6.73291829536 0.968659396663 
6.88531407052 0.970826352592 
7.03770984569 0.974247333942 
7.19010562086 0.976976093259 
7.34250139602 0.978862147493 
7.49489717119 0.98227309664 
7.64729294635 0.985593755957 
7.79968872152 0.987991452563 
7.95208449668 0.989506315272 
8.10448027185 0.990469406796 
8.25687604702 0.991051274591 
8.40927182218 0.991984269505 
8.56166759735 0.992877135605 
8.71406337251 0.993398810181 
8.86645914768 0.993438938994 
9.01885492285 0.993438938994 
9.17125069801 0.993438938994 
9.32364647318 0.993438938994 
9.47604224834 0.993438938994 
9.62843802351 0.993438938994 
9.78083379867 0.993438938994 
9.93322957384 0.993438938994 
10.085625349 0.993438938994 
10.2380211242 0.993438938994 
10.3904168993 0.993438938994 
10.5428126745 0.993438938994 
10.6952084497 0.993438938994 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffahc_ahc1p9.txt <==
x y 
3.38021124171 0.000732350846216 
3.53260701688 0.256092055498 
3.68500279204 0.407427843377 
3.83739856721 0.546243441447 
3.98979434237 0.598220287122 
4.14219011754 0.607931459987 
4.29458589271 0.615997351498 
4.44698166787 0.645782963312 
4.59937744304 0.653969241264 
4.7517732182 0.661222524303 
4.90416899337 0.668525968358 
5.05656476854 0.687025351378 
5.2089605437 0.693215220859 
5.36135631887 0.696465654752 
5.51375209403 0.698331644579 
5.6661478692 0.700257827627 
5.81854364436 0.703438036096 
5.97093941953 0.93994723061 
6.1233351947 0.949849015339 
6.27573096986 0.958035293291 
6.42812674503 0.9628206543 
6.58052252019 0.965830315312 
6.73291829536 0.96948203734 
6.88531407052 0.971909830556 
7.03770984569 0.974237301739 
7.19010562086 0.977497767835 
7.34250139602 0.980316816983 
7.49489717119 0.983667572909 
7.64729294635 0.987158779683 
7.79968872152 0.989345800018 
7.95208449668 0.990338988152 
8.10448027185 0.991101435608 
8.25687604702 0.992044462725 
8.40927182218 0.992947361029 
8.56166759735 0.993820162722 
8.71406337251 0.99408100001 
8.86645914768 0.99408100001 
9.01885492285 0.99408100001 
9.17125069801 0.99408100001 
9.32364647318 0.99408100001 
9.47604224834 0.99408100001 
9.62843802351 0.99408100001 
9.78083379867 0.99408100001 
9.93322957384 0.99408100001 
10.085625349 0.99408100001 
10.2380211242 0.99408100001 
10.3904168993 0.99408100001 
10.5428126745 0.99408100001 
10.6952084497 0.99408100001 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p095.txt <==
x y 
3.38021124171 0.593023605775 
3.53260701688 0.735340442821 
3.68500279204 0.749355430933 
3.83739856721 0.749566107204 
3.98979434237 0.749596203814 
4.14219011754 0.810752515575 
4.29458589271 0.838551751121 
4.44698166787 0.839775679933 
4.59937744304 0.840427773152 
4.7517732182 0.85785371041 
4.90416899337 0.882593123928 
5.05656476854 0.886084330702 
5.2089605437 0.88643545782 
5.36135631887 0.886505683243 
5.51375209403 0.886515715447 
5.6661478692 0.890548661202 
5.81854364436 0.894872540856 
5.97093941953 0.962008045827 
6.1233351947 0.964205098366 
6.27573096986 0.970294645813 
6.42812674503 0.97956440173 
6.58052252019 0.982654320368 
6.73291829536 0.985964947481 
6.88531407052 0.988121871207 
7.03770984569 0.990017957644 
7.19010562086 0.991282015269 
7.34250139602 0.998164106783 
7.49489717119 0.999478325425 
7.64729294635 0.999568615255 
7.79968872152 0.999598711865 
7.95208449668 0.999618776272 
8.10448027185 0.999618776272 
8.25687604702 0.999618776272 
8.40927182218 0.999618776272 
8.56166759735 0.999618776272 
8.71406337251 0.999618776272 
8.86645914768 0.999618776272 
9.01885492285 0.999618776272 
9.17125069801 0.999618776272 
9.32364647318 0.999618776272 
9.47604224834 0.999618776272 
9.62843802351 0.999618776272 
9.78083379867 0.999618776272 
9.93322957384 0.999618776272 
10.085625349 0.999618776272 
10.2380211242 0.999618776272 
10.3904168993 0.999618776272 
10.5428126745 0.999618776272 
10.6952084497 0.999618776272 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p112.txt <==
x y 
3.38021124171 0.550637546524 
3.53260701688 0.711323347947 
3.68500279204 0.731417851303 
3.83739856721 0.73328384113 
3.98979434237 0.73328384113 
4.14219011754 0.793727866451 
4.29458589271 0.817494156242 
4.44698166787 0.820293140983 
4.59937744304 0.820854944371 
4.7517732182 0.845674615516 
4.90416899337 0.862287944301 
5.05656476854 0.865187251076 
5.2089605437 0.865488217177 
5.36135631887 0.865578507007 
5.51375209403 0.865578507007 
5.6661478692 0.872370308691 
5.81854364436 0.878921337493 
5.97093941953 0.967746466156 
6.1233351947 0.971287833947 
6.27573096986 0.977557961055 
6.42812674503 0.980768266134 
6.58052252019 0.984871437314 
6.73291829536 0.989004705103 
6.88531407052 0.991984269505 
7.03770984569 0.994672900009 
7.19010562086 0.996950210175 
7.34250139602 0.999237552544 
7.49489717119 0.999438196611 
7.64729294635 0.999518454238 
7.79968872152 0.999518454238 
7.95208449668 0.999538518645 
8.10448027185 0.999538518645 
8.25687604702 0.999538518645 
8.40927182218 0.999538518645 
8.56166759735 0.999538518645 
8.71406337251 0.999538518645 
8.86645914768 0.999538518645 
9.01885492285 0.999538518645 
9.17125069801 0.999538518645 
9.32364647318 0.999538518645 
9.47604224834 0.999538518645 
9.62843802351 0.999538518645 
9.78083379867 0.999538518645 
9.93322957384 0.999538518645 
10.085625349 0.999538518645 
10.2380211242 0.999538518645 
10.3904168993 0.999538518645 
10.5428126745 0.999538518645 
10.6952084497 0.999538518645 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p140.txt <==
x y 
3.38021124171 0.465965750058 
3.53260701688 0.704571675077 
3.68500279204 0.737848493665 
3.83739856721 0.740396673321 
3.98979434237 0.740416737728 
4.14219011754 0.793627544418 
4.29458589271 0.824566859619 
4.44698166787 0.827927647749 
4.59937744304 0.828670030799 
4.7517732182 0.851633744319 
4.90416899337 0.867354207004 
5.05656476854 0.873483883265 
5.2089605437 0.874105879874 
5.36135631887 0.874226266315 
5.51375209403 0.874226266315 
5.6661478692 0.881248808676 
5.81854364436 0.886876874768 
5.97093941953 0.968318301749 
6.1233351947 0.970866481405 
6.27573096986 0.975039878008 
6.42812674503 0.980356945796 
6.58052252019 0.984389891552 
6.73291829536 0.988472998325 
6.88531407052 0.99161307798 
7.03770984569 0.994301708484 
7.19010562086 0.995946989837 
7.34250139602 0.998043720342 
7.49489717119 0.999327842374 
7.64729294635 0.999528486441 
7.79968872152 0.999558583052 
7.95208449668 0.999578647458 
8.10448027185 0.999578647458 
8.25687604702 0.999578647458 
8.40927182218 0.999578647458 
8.56166759735 0.999578647458 
8.71406337251 0.999578647458 
8.86645914768 0.999578647458 
9.01885492285 0.999578647458 
9.17125069801 0.999578647458 
9.32364647318 0.999578647458 
9.47604224834 0.999578647458 
9.62843802351 0.999578647458 
9.78083379867 0.999578647458 
9.93322957384 0.999578647458 
10.085625349 0.999578647458 
10.2380211242 0.999578647458 
10.3904168993 0.999578647458 
10.5428126745 0.999578647458 
10.6952084497 0.999578647458 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p269.txt <==
x y 
3.38021124171 0.426428836565 
3.53260701688 0.693375736113 
3.68500279204 0.730906208931 
3.83739856721 0.733002939436 
3.98979434237 0.733012971639 
4.14219011754 0.782461702064 
4.29458589271 0.81371201557 
4.44698166787 0.819199630815 
4.59937744304 0.819871788441 
4.7517732182 0.841601540946 
4.90416899337 0.856910683293 
5.05656476854 0.863602162943 
5.2089605437 0.864103773112 
5.36135631887 0.864334513789 
5.51375209403 0.864384674806 
5.6661478692 0.870383932423 
5.81854364436 0.877466668004 
5.97093941953 0.968448720392 
6.1233351947 0.970595611914 
6.27573096986 0.97546123055 
6.42812674503 0.980798362744 
6.58052252019 0.98468082545 
6.73291829536 0.989094994934 
6.88531407052 0.992395589843 
7.03770984569 0.994833415263 
7.19010562086 0.996097472888 
7.34250139602 0.998314589833 
7.49489717119 0.999518454238 
7.64729294635 0.999528486441 
7.79968872152 0.999548550848 
7.95208449668 0.999568615255 
8.10448027185 0.999568615255 
8.25687604702 0.999568615255 
8.40927182218 0.999568615255 
8.56166759735 0.999568615255 
8.71406337251 0.999568615255 
8.86645914768 0.999568615255 
9.01885492285 0.999568615255 
9.17125069801 0.999568615255 
9.32364647318 0.999568615255 
9.47604224834 0.999568615255 
9.62843802351 0.999568615255 
9.78083379867 0.999568615255 
9.93322957384 0.999568615255 
10.085625349 0.999568615255 
10.2380211242 0.999568615255 
10.3904168993 0.999568615255 
10.5428126745 0.999568615255 
10.6952084497 0.999568615255 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p379.txt <==
x y 
3.38021124171 0.294164267298 
3.53260701688 0.628477412494 
3.68500279204 0.695000953059 
3.83739856721 0.706206924227 
3.98979434237 0.706287181854 
4.14219011754 0.736895434344 
4.29458589271 0.775047903771 
4.44698166787 0.788260315613 
4.59937744304 0.789313696967 
4.7517732182 0.804622839314 
4.90416899337 0.819510629119 
5.05656476854 0.830686503677 
5.2089605437 0.832000722319 
5.36135631887 0.832321752827 
5.51375209403 0.83236188164 
5.6661478692 0.837307757903 
5.81854364436 0.841330671455 
5.97093941953 0.96528857633 
6.1233351947 0.968940298358 
6.27573096986 0.974919491568 
6.42812674503 0.979865367831 
6.58052252019 0.983617411892 
6.73291829536 0.987259101717 
6.88531407052 0.990549664423 
7.03770984569 0.994211418654 
7.19010562086 0.996167698312 
7.34250139602 0.997622367801 
7.49489717119 0.999388035594 
7.64729294635 0.999438196611 
7.79968872152 0.999498389831 
7.95208449668 0.999518454238 
8.10448027185 0.999518454238 
8.25687604702 0.999518454238 
8.40927182218 0.999518454238 
8.56166759735 0.999518454238 
8.71406337251 0.999518454238 
8.86645914768 0.999518454238 
9.01885492285 0.999518454238 
9.17125069801 0.999518454238 
9.32364647318 0.999518454238 
9.47604224834 0.999518454238 
9.62843802351 0.999518454238 
9.78083379867 0.999518454238 
9.93322957384 0.999518454238 
10.085625349 0.999518454238 
10.2380211242 0.999518454238 
10.3904168993 0.999518454238 
10.5428126745 0.999518454238 
10.6952084497 0.999518454238 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p776.txt <==
x y 
3.38021124171 0.339238957052 
3.53260701688 0.648983236188 
3.68500279204 0.698231322545 
3.83739856721 0.702515073386 
3.98979434237 0.702525105589 
4.14219011754 0.736754983497 
4.29458589271 0.777545922411 
4.44698166787 0.783946468163 
4.59937744304 0.784789173246 
4.7517732182 0.79839284102 
4.90416899337 0.816119744379 
5.05656476854 0.825570079957 
5.2089605437 0.826432849447 
5.36135631887 0.826603396904 
5.51375209403 0.826643525718 
5.6661478692 0.830335376559 
5.81854364436 0.833686132485 
5.97093941953 0.962920976334 
6.1233351947 0.966873664463 
6.27573096986 0.973655433943 
6.42812674503 0.980226527152 
6.58052252019 0.983025511893 
6.73291829536 0.985934850871 
6.88531407052 0.989185284764 
7.03770984569 0.992235074589 
7.19010562086 0.994381966111 
7.34250139602 0.997742754241 
7.49489717119 0.999327842374 
7.64729294635 0.999398067798 
7.79968872152 0.999438196611 
7.95208449668 0.999458261018 
8.10448027185 0.999458261018 
8.25687604702 0.999458261018 
8.40927182218 0.999458261018 
8.56166759735 0.999458261018 
8.71406337251 0.999458261018 
8.86645914768 0.999458261018 
9.01885492285 0.999458261018 
9.17125069801 0.999458261018 
9.32364647318 0.999458261018 
9.47604224834 0.999458261018 
9.62843802351 0.999458261018 
9.78083379867 0.999458261018 
9.93322957384 0.999458261018 
10.085625349 0.999458261018 
10.2380211242 0.999458261018 
10.3904168993 0.999458261018 
10.5428126745 0.999458261018 
10.6952084497 0.999458261018 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu0p904.txt <==
x y 
3.38021124171 0.398208248478 
3.53260701688 0.688730825951 
3.68500279204 0.740627413999 
3.83739856721 0.748462564833 
3.98979434237 0.74851272585 
4.14219011754 0.796807752887 
4.29458589271 0.828730224019 
4.44698166787 0.837658885021 
4.59937744304 0.838692201968 
4.7517732182 0.859830054475 
4.90416899337 0.875099068008 
5.05656476854 0.883827084943 
5.2089605437 0.884569467992 
5.36135631887 0.884840337483 
5.51375209403 0.884880466297 
5.6661478692 0.890679079846 
5.81854364436 0.896136598481 
5.97093941953 0.966482408531 
6.1233351947 0.969271361069 
6.27573096986 0.973113694961 
6.42812674503 0.979825239017 
6.58052252019 0.983175994944 
6.73291829536 0.987580132224 
6.88531407052 0.991261950862 
7.03770984569 0.993378745774 
7.19010562086 0.994502352552 
7.34250139602 0.997652464411 
7.49489717119 0.999418132204 
7.64729294635 0.999478325425 
7.79968872152 0.999548550848 
7.95208449668 0.999568615255 
8.10448027185 0.999568615255 
8.25687604702 0.999568615255 
8.40927182218 0.999568615255 
8.56166759735 0.999568615255 
8.71406337251 0.999568615255 
8.86645914768 0.999568615255 
9.01885492285 0.999568615255 
9.17125069801 0.999568615255 
9.32364647318 0.999568615255 
9.47604224834 0.999568615255 
9.62843802351 0.999568615255 
9.78083379867 0.999568615255 
9.93322957384 0.999568615255 
10.085625349 0.999568615255 
10.2380211242 0.999568615255 
10.3904168993 0.999568615255 
10.5428126745 0.999568615255 
10.6952084497 0.999568615255 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu1p446.txt <==
x y 
3.38021124171 0.270839394456 
3.53260701688 0.634025220959 
3.68500279204 0.699635831018 
3.83739856721 0.708143139478 
3.98979434237 0.708403976765 
4.14219011754 0.736143019091 
4.29458589271 0.779502202069 
4.44698166787 0.790367078321 
4.59937744304 0.791440524082 
4.7517732182 0.803368813893 
4.90416899337 0.822329678267 
5.05656476854 0.832923685029 
5.2089605437 0.834007162993 
5.36135631887 0.834247935874 
5.51375209403 0.834298096891 
5.6661478692 0.837678949428 
5.81854364436 0.841842313827 
5.97093941953 0.963994422095 
6.1233351947 0.966933857683 
6.27573096986 0.973494918689 
6.42812674503 0.979072823764 
6.58052252019 0.982132645793 
6.73291829536 0.985152339008 
6.88531407052 0.989205349171 
7.03770984569 0.991984269505 
7.19010562086 0.994402030518 
7.34250139602 0.997792915258 
7.49489717119 0.999217488137 
7.64729294635 0.999267649154 
7.79968872152 0.999357938984 
7.95208449668 0.999408100001 
8.10448027185 0.999408100001 
8.25687604702 0.999408100001 
8.40927182218 0.999408100001 
8.56166759735 0.999408100001 
8.71406337251 0.999408100001 
8.86645914768 0.999408100001 
9.01885492285 0.999408100001 
9.17125069801 0.999408100001 
9.32364647318 0.999408100001 
9.47604224834 0.999408100001 
9.62843802351 0.999408100001 
9.78083379867 0.999408100001 
9.93322957384 0.999408100001 
10.085625349 0.999408100001 
10.2380211242 0.999408100001 
10.3904168993 0.999408100001 
10.5428126745 0.999408100001 
10.6952084497 0.999408100001 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/fct_diffmlu_mlu1p556.txt <==
x y 
3.38021124171 0.36487123667 
3.53260701688 0.663479770062 
3.68500279204 0.712316536081 
3.83739856721 0.718737146239 
3.98979434237 0.718747178443 
4.14219011754 0.754963432619 
4.29458589271 0.793657641028 
4.44698166787 0.802927396944 
4.59937744304 0.803810230841 
4.7517732182 0.819520661323 
4.90416899337 0.836455020616 
5.05656476854 0.846406966362 
5.2089605437 0.847420218903 
5.36135631887 0.847671023987 
5.51375209403 0.847701120597 
5.6661478692 0.851804291777 
5.81854364436 0.855636593465 
5.97093941953 0.964004454298 
6.1233351947 0.967606015309 
6.27573096986 0.972501730555 
6.42812674503 0.979454047492 
6.58052252019 0.983336510198 
6.73291829536 0.986396332226 
6.88531407052 0.989576540696 
7.03770984569 0.99250594408 
7.19010562086 0.994402030518 
7.34250139602 0.997612335597 
7.49489717119 0.999378003391 
7.64729294635 0.999478325425 
7.79968872152 0.999538518645 
7.95208449668 0.999538518645 
8.10448027185 0.999538518645 
8.25687604702 0.999538518645 
8.40927182218 0.999538518645 
8.56166759735 0.999538518645 
8.71406337251 0.999538518645 
8.86645914768 0.999538518645 
9.01885492285 0.999538518645 
9.17125069801 0.999538518645 
9.32364647318 0.999538518645 
9.47604224834 0.999538518645 
9.62843802351 0.999538518645 
9.78083379867 0.999538518645 
9.93322957384 0.999538518645 
10.085625349 0.999538518645 
10.2380211242 0.999538518645 
10.3904168993 0.999538518645 
10.5428126745 0.999538518645 
10.6952084497 0.999538518645 
10.8476042248 1.0 
11.0 1.0 


==> plot_data/gap_score_12fabs.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.3954612457451977 0.3596469701718288 0.42378048490535275 0.4249883238572944 0.32300963275002637 0.3778166420494361 0.4101555781318795 0.45614579237947117 0.3470077149759346 0.3571171086817978 0.31540649422281597 0.3545616149671086 
2 0.41470771491881625 0.38551531111049786 0.43588873158547736 0.455038479731454 0.33275491752263214 0.39849064767195885 0.43522186754943143 0.45985280540699175 0.36581511007753253 0.407322236118429 0.3397878168695451 0.36919437888896195 
3 0.42654406693065744 0.39583489696793816 0.44006230151018855 0.4611621113519423 0.33632231518570144 0.41814963392258464 0.44083113929272794 0.46294609198626296 0.3806238519940538 0.426412139772283 0.350056028610115 0.3769936507142815 
4 0.4358776006333741 0.3991361584469677 0.4423932811317009 0.4698152713432912 0.34823803298983896 0.4193214368278815 0.4465692320420691 0.4716840487437793 0.38419728106278656 0.4383599948564352 0.3539406022568289 0.38014376277136896 
5 0.4406230995794246 0.40282595516905506 0.446620329184056 0.47968539975260727 0.350665975137084 0.4237685748852208 0.44868653211071463 0.47243036364312563 0.3897680245656818 0.4380282323620304 0.3570972339727674 0.38372444817428614 
6 0.44240695962010657 0.4053032265067909 0.4469586334489767 0.48315759472857595 0.3547496873557314 0.4269779357841987 0.4501642838659448 0.4738600041601947 0.3951982581051267 0.44613313458648224 0.3598079765171228 0.3850574076058581 
7 0.44414222767352446 0.39877480903723206 0.44915550247853553 0.48851151166456186 0.35461777350564344 0.42565886493177485 0.4504232451005949 0.4751915798247716 0.398225470591198 0.4562451493736619 0.3609714847200247 0.38665184118744517 
8 0.444336089573169 0.3997020034848239 0.446449945115604 0.4911344835258898 0.3581541775919652 0.4262222893223139 0.45339541499230257 0.4785346682385927 0.40562364397735495 0.4551202550310046 0.3622752144526542 0.3851031099346144 
9 0.4459216846129044 0.4014960737347975 0.4490190292719179 0.4939498593087558 0.36274484226260423 0.42526990127047143 0.45556734826854395 0.4800927566022882 0.40835159150420414 0.4548492507008378 0.36361430908293346 0.38627746993028916 
10 0.44697754786939725 0.4040290981301899 0.4498367394755244 0.4943055289133162 0.36359046175481047 0.42616916725757753 0.45702027977593407 0.48318987599204605 0.4097388136867379 0.45859839563962446 0.3639612732886193 0.38728104226081417 


==> plot_data/gap_score_12fabs_idx_1.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.3945217241778819 0.35970940853098327 0.42298683301107065 0.4242529997401377 0.3232130825256808 0.37747070542990424 0.41109933821080374 0.465491251427843 0.3460002387252373 0.3570148295823145 0.31704592651835956 0.3531251084228119 
2 0.41312864437829094 0.3859505607181642 0.4350663509056676 0.453862268374865 0.32784162902687874 0.39791826606460023 0.43627982132906845 0.4713931148779439 0.36398648400212347 0.40671194108300635 0.3408212436969581 0.3683440283960126 
3 0.4249664083285361 0.3940597012248427 0.4390234943909787 0.4600888264845405 0.33584995041628024 0.417180345855376 0.4423217898857021 0.48337730430948095 0.36833502992393746 0.42482753570537524 0.34996846126106146 0.37620950315912366 
4 0.43380468291404917 0.39929788031165186 0.44069608292158796 0.46858380921129655 0.3453474425318433 0.41697586339776915 0.4444819887117665 0.4798436246395291 0.38234102214073834 0.43641324674995075 0.35344490425349073 0.3792790165006999 
5 0.4384457822756465 0.40224920850898815 0.4436741083383205 0.4786000493783041 0.34984852315142045 0.42125863364766847 0.4451972692591643 0.4794942216792763 0.3874906824652065 0.4351203253784964 0.3568418320995313 0.3824355287563905 
6 0.4408469230637526 0.4046779442500264 0.44551630921807267 0.48428849953528175 0.3504150523181274 0.4244513021752702 0.4497039348126549 0.4843611625577992 0.39221065470075983 0.44357614786382155 0.35894883376975417 0.38439481861347113 
7 0.44132253883782885 0.40354436203363875 0.44494935877878816 0.48835879782344493 0.34620113132265573 0.4194022805223895 0.4542980538981477 0.48558275348916446 0.3961780429955754 0.4527093666744654 0.3594729515919947 0.3856260706475644 
8 0.4417195947391949 0.4035796177589268 0.4455105106480013 0.49105657730351604 0.3556199053917557 0.42059749708870403 0.45357302737265615 0.48535691063285336 0.4010414499947027 0.4499994176525452 0.3612964639063082 0.38655610951420527 
9 0.44328701020716943 0.4045571578752643 0.4487690500114555 0.49326906182619157 0.3599046730035664 0.4222289454746919 0.45514635350383026 0.48771954082502644 0.4038793670004154 0.4485107902122653 0.3624643183598059 0.3870556222945888 
10 0.4446377793846003 0.40455038779188374 0.450765165079955 0.4948806905259559 0.35965198811908045 0.42291967169379197 0.45882930977044173 0.4898267130973385 0.40436468928138414 0.44966914486992576 0.36313470395070985 0.38650302681247156 


==> plot_data/gap_score_12fabs_idx_2.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.416055657537105 0.401458340501118 0.41873727965872753 0.4635956309179832 0.3220108950026085 0.40943492166176404 0.43445340051145453 0.4645073235671443 0.3651925512459342 0.36758351191655014 0.3209638535835012 0.3718566523347656 
2 0.4319525362669957 0.4217239998480388 0.448554631573418 0.4738327484589343 0.349765649724252 0.4306359584084447 0.4438710746760792 0.4754443611001177 0.3891821152745464 0.40113258303405075 0.3375295045165484 0.3880592619190869 
3 0.43888736599413736 0.4312279962670581 0.45273584081920937 0.4860143552155864 0.3616388277988538 0.44141365693997603 0.45177427909038553 0.47937891042410163 0.39915796889780175 0.4237037662232795 0.34472850842784963 0.3941453631379228 
4 0.44082927828655105 0.4339879257917462 0.45646381606311703 0.4928648863091496 0.3643120189400722 0.4479247379441788 0.4555668761000426 0.4812673071596706 0.4052249887991586 0.4343712262741609 0.34826945976716106 0.3991359084179912 
5 0.44337831893032514 0.43759154137662437 0.45836921872325975 0.49718654600002277 0.37004917851860725 0.45175805321682283 0.4567142064046087 0.47997968897944404 0.40763903096029075 0.43422869055187174 0.3515727087016698 0.4007313875989002 
6 0.44456211353533703 0.44043365579509625 0.4615346326931271 0.5010188740527014 0.3751259987431093 0.44856353379677405 0.4583042300312403 0.4859128880743322 0.4077506733555015 0.4459304112402438 0.35387975093229534 0.4027209604077834 
7 0.4460861801112593 0.43984963419195255 0.46477288861478117 0.5090559003000369 0.37304477923001705 0.4483000435369423 0.45966232455915657 0.4866090065884244 0.41066639395146404 0.4466803053019519 0.3546791483199169 0.40333871921299835 
8 0.4473789041398729 0.43649948806602756 0.4675187772791428 0.5132767734607442 0.37674416463888116 0.4495202741932337 0.4612150750676851 0.4860543414013086 0.41288774929896455 0.4511223471093464 0.35616488948804054 0.40428638178169435 
9 0.4472220286867369 0.4382196661113344 0.4693708411440093 0.5135599840856824 0.382436746034693 0.4508981851702528 0.4612518512591947 0.4862812023805737 0.4149368222848839 0.4585094079781804 0.3580661485478057 0.4053114897270918 
10 0.4481101004992065 0.440217074161791 0.4703885694518918 0.5163439444575715 0.3825650326174009 0.45081207460393646 0.46317400590113983 0.4885582684124671 0.4157187832024369 0.46114183250396457 0.35932881558581753 0.4064796407050316 


==> plot_data/gap_score_12fabs_idx_3.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.4171341796449105 0.3922388990128481 0.4378068347041991 0.4138918337850315 0.326502597772293 0.40104715949631 0.42981571031214133 0.4537965238637816 0.3887164666240267 0.33241651952763895 0.2740692607359466 0.37777893370069165 
2 0.43046748366125076 0.4179771525948059 0.4488318556731154 0.4561406971106433 0.34474362249842716 0.4295600378922092 0.44452089059074984 0.4659987218828511 0.41391213968765983 0.4046333715674231 0.29696400598495953 0.3980589653064393 
3 0.4368247148174592 0.4252322802205872 0.45984174118491905 0.4714188223401271 0.3550373646645793 0.43958139660134715 0.4524746823877511 0.4642282707619696 0.416484580422562 0.4178251341042067 0.3137843810281771 0.4044572852366214 
4 0.4417237369965205 0.4274583765874155 0.46654647567179364 0.4717955750776766 0.3674598500904101 0.44337527437250907 0.45523164204736455 0.46842454862876715 0.4212671396401266 0.4277336133532693 0.30757980920417055 0.4105968735294673 
5 0.44513599856568103 0.4293659592918663 0.47021265072437 0.4815593073728074 0.36919093474877845 0.4478722559485592 0.4592354229307805 0.47291927718051624 0.426682840209588 0.43093610622251954 0.3135812986191853 0.4117892400413206 
6 0.44681676114374813 0.43229785925773906 0.4717394200378916 0.4881895654489707 0.3728844902328262 0.4492021024842933 0.4657151446548837 0.47482886469090924 0.42689618867472473 0.43614307078874387 0.31717508612354134 0.4132156019503587 
7 0.4472444295282889 0.4339585544748542 0.4724799118899181 0.4905919948467414 0.3752710881022881 0.45391798077283896 0.4637705183352181 0.4751935549650955 0.42259271082776556 0.43663718056078427 0.31821524876937324 0.4157300333767182 
8 0.44781941389355817 0.4384677251497583 0.47485952033114776 0.496019970815325 0.37568661622962385 0.45719614175434653 0.46627802245203054 0.4752420362738391 0.4238513702523348 0.4397207135391258 0.3213023411810153 0.41643378272995657 
9 0.4481342602960036 0.4388631202741295 0.4770168813307694 0.49823125244850724 0.3780712194708794 0.4568658287977624 0.46607111119204747 0.47590969869977695 0.42449187692842133 0.4389781572997487 0.32383843126561007 0.4179863238366668 
10 0.44921406321142116 0.4392030736224998 0.4774833939404826 0.5015329233241537 0.380060821806867 0.4588174590363332 0.4665441702789105 0.4788609724378041 0.4251028083580424 0.44168134640044193 0.3255934895143724 0.4192039556921192 


==> plot_data/gap_score_12fabs_idx_4.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.4303447966295111 0.41431505968430893 0.44562408245112933 0.5018222609687157 0.33022093043413886 0.3924206664642814 0.4145155568109368 0.4617148819941727 0.4032995634523321 0.4543441243704146 0.2814675967649334 0.3911438517806526 
2 0.45184764814595085 0.4320470015543232 0.4544140562451927 0.5237385466557114 0.33839723962300966 0.4091199334396259 0.44490174895795337 0.4738705422255073 0.4345797572934541 0.4631653763863837 0.288549663029501 0.4151723453193248 
3 0.45748082451438626 0.4370814546215973 0.4582631330366837 0.5295689039388963 0.34889689985914824 0.41690150785779334 0.45615635709260294 0.4757558844957166 0.4413442068053894 0.456357604211037 0.2913162142999764 0.4229230429497119 
4 0.4570264815657712 0.43875589957923866 0.4599873633133365 0.5364221563517215 0.36268162796476666 0.42439532835081295 0.4688323741595576 0.4725604743104389 0.44752983195501067 0.45708512163978804 0.29755070157898017 0.42540256865928755 
5 0.45800744781668 0.4405823644703483 0.4627994743335466 0.5398023871593779 0.36660451447097486 0.43027615792269047 0.4709607013011966 0.4758693873434992 0.44443455136920323 0.4565186399462896 0.30419199576645545 0.42600946572409193 
6 0.4572127037717622 0.4429225005194609 0.4646975213592078 0.5378204840540378 0.37046448075717253 0.43642340423395476 0.4749974824377613 0.4794373775304619 0.44947828806143403 0.4595068120761562 0.30469877834647685 0.4264830618386303 
7 0.45747293799055794 0.4438536380125561 0.4659503156572649 0.5420257273610305 0.3752188961154774 0.439510931075049 0.4778486187669461 0.4813920985171281 0.45077956384214657 0.4590495773395892 0.3089761954270569 0.42815875156682426 
8 0.4577264802827063 0.4449121476279953 0.46818435836219957 0.5408276706099918 0.3780651753721157 0.43989601288051083 0.48010575313741805 0.4833528537963879 0.45735819016411605 0.4625626322276107 0.31231512120269694 0.429661363654701 
9 0.4590106785074194 0.4453509269662755 0.47020160147973006 0.5435752911181013 0.3786347331415759 0.44327481211785325 0.4833829809954356 0.4845610210022183 0.45461044508131077 0.4620261338219369 0.3148804572074595 0.43014711735134165 
10 0.46055482075591403 0.44705544372483325 0.47204193786800763 0.5466345118325665 0.3793884020923998 0.44671870975808037 0.4836269876582273 0.48699678949637326 0.4584802663833775 0.4674843300593808 0.3165122215857449 0.43124123319388763 


==> plot_data/gap_score_12fabs_idx_5.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.4425031798719227 0.37478615583361397 0.4360424701261915 0.45800848770520075 0.32635220700898254 0.3991604904950361 0.47968481526027673 0.4799918263510975 0.37046053367122456 0.4794453316538192 0.20742940319439862 0.4067477892458589 
2 0.4545393393320271 0.41169601048030113 0.44241245678815266 0.46391376348645563 0.3381047832623167 0.4217260504581398 0.49218228500822897 0.4878905494845064 0.37802230731019976 0.49000138769997836 0.2640983912874246 0.42340500422893845 
3 0.4620159056679971 0.4173546855703368 0.4508193299663582 0.4799395301466127 0.3326442391641341 0.4340270999087008 0.49653048673341516 0.4957462353559633 0.3873859521158839 0.4769176960759924 0.27447407115778916 0.42695923162901 
4 0.4680981357927344 0.41877071745248473 0.45491527087951733 0.4853947366970247 0.33897362483697996 0.4312231020024074 0.5006912187553614 0.496825367076119 0.40071306017948827 0.4820173413300767 0.2833410478906788 0.4304596895249671 
5 0.46727006072388855 0.42048940738692925 0.4577393296060771 0.49609186119063986 0.34701852762659 0.4365961467115656 0.5025002789934747 0.5008782412881698 0.4075067646683276 0.48713637409016475 0.29008925639032407 0.4328001369251626 
6 0.4687575473596894 0.4225207889214181 0.4598856288614336 0.49775084761596045 0.3503943758102186 0.4368417312179881 0.5016533286852584 0.5031609200360069 0.4100155071520811 0.4914515781520395 0.29106747562518553 0.43584832835128706 
7 0.471071504200096 0.4238973018700641 0.46201288424838394 0.5007797182668663 0.3558567005833312 0.4418151481600668 0.5012586917732588 0.5057537584923387 0.4112134412889419 0.49485660344207616 0.2933687246178018 0.4363896364246047 
8 0.47042009502884136 0.4210055809776757 0.4635111216069914 0.5037390345768189 0.35834609926119965 0.43925229738157806 0.5047352836369785 0.5067030830684824 0.41406252032781643 0.4966938500668716 0.29394298481105263 0.43635430530225605 
9 0.4721776041370399 0.42366346154533235 0.4645284547143582 0.5103967794076275 0.3681216391460649 0.43897884481374805 0.5060338040553912 0.5053064143910484 0.4172405266302694 0.49826766439421233 0.2964867039603036 0.438296862765523 
10 0.4739915397538355 0.42286357201818686 0.4667242032107207 0.5133850489151718 0.3705707398588426 0.4445876834111379 0.5049474787426083 0.5058874737378537 0.42255520595030127 0.5007147884359122 0.2954895341261623 0.4390344975353105 


==> plot_data/gap_score_12fabs_idx_6.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.4510998140761294 0.302364212918313 0.4245935644157279 0.49170563086792535 0.3007246244647837 0.40207215114342576 0.494482213125365 0.48969811461001694 0.34206221497247896 0.4590408026731338 0.25665609169974174 0.438819945250703 
2 0.45881596611323044 0.3217506676015839 0.4396292244660797 0.4973409597504772 0.32250676402292866 0.4254222651798423 0.49409889139523894 0.4911342679796581 0.3713301075783881 0.4670956614846629 0.28748181653090343 0.4464516298416815 
3 0.4666371248522996 0.3211498199805417 0.4504510026090046 0.5048102202783806 0.3341133459153484 0.43502515101833766 0.5048464107129975 0.500303947392611 0.40206431504256573 0.46957024890495536 0.30130925785509927 0.4537961233834319 
4 0.46872338997102236 0.3187795434848967 0.4556800315193241 0.5050893617677956 0.34518905719416026 0.44397364021109975 0.510395384969881 0.5017854863919337 0.4091141202938088 0.47635933389430224 0.30509329046683736 0.45721149101957936 
5 0.47075715018967734 0.3164878436876511 0.459942602613693 0.5167776093451448 0.34808417393289154 0.4515319426549399 0.5150349974614187 0.49963276917136923 0.41687015463578375 0.4760202503194456 0.31073716833605064 0.4585934399163679 
6 0.4717688123307985 0.3179345583798416 0.4581236421786308 0.5196634594068839 0.3521046619840802 0.4531477330991843 0.5177816058864446 0.5030138578605131 0.41942086208566653 0.4812928911015863 0.30511385731251883 0.4612334415504117 
7 0.47568102312308247 0.3164269084822794 0.4610969789207913 0.523240418781468 0.3561340718892027 0.4574916164814935 0.5189186290563599 0.5027101692225593 0.4216668806258442 0.4843184257357085 0.3106758910320927 0.46188933312341013 
8 0.46960585412521905 0.31927041612979895 0.46486008889869546 0.5279083850968155 0.35645432064638016 0.4614259240492463 0.5219053002535218 0.5072430480613855 0.4247056363227742 0.4868529648450496 0.31317964717151436 0.46378639282708906 
9 0.4738927863020761 0.31851283841163724 0.46537123885523773 0.5293106830750562 0.3595035504810651 0.4641071084632836 0.5238110363462574 0.5061588769870906 0.4309425735570006 0.4903029500488906 0.31593844078179245 0.46422908747207375 
10 0.4759001625338442 0.3196200157412002 0.4716221206326045 0.5304014390536756 0.3612258315682048 0.4666200148441805 0.5256051315624507 0.5083268247202996 0.43172686761103707 0.4916657735606155 0.3178241044180782 0.46438510443551095 


==> plot_data/gap_score_12fabs_idx_7.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.4512964114705292 0.3064610907113413 0.42609881907395614 0.4469764096721467 0.3021614042269816 0.3817418596791075 0.47256745327829125 0.49459708896283205 0.38275643303583673 0.3774198728294799 0.2534250661652662 0.4516145704192033 
2 0.4600572610720731 0.3080532576625211 0.44399624336824034 0.47604697943173885 0.3215758821924233 0.40750139562515253 0.4856572319738546 0.499333574447522 0.40395903785221077 0.4122889932544485 0.2889694205210356 0.46103942581649937 
3 0.4614316944832241 0.3105872002862123 0.44744599809276364 0.4828984594773278 0.3357374889181375 0.41625400116511546 0.4889059111600284 0.5048195447614606 0.41866790992955616 0.4360291000020073 0.29860472412768124 0.46488208194670716 
4 0.469577780360339 0.3125785949568415 0.4528242586472343 0.4879742568473507 0.3421683755199857 0.4229602511744216 0.49438784019318077 0.5087159248168883 0.43191089701972907 0.44329345549157856 0.3070642712697712 0.46640720249242074 
5 0.47300512628705266 0.3133776554983835 0.4567001404446708 0.4915343842836224 0.3445054406137809 0.4263834032807253 0.4965715756620125 0.5142665750241406 0.4381051223471798 0.4503937405647049 0.30965201784685153 0.46836616060124037 
6 0.4751020348741465 0.31362558545914804 0.458566091263931 0.49291567786084867 0.35205136346041 0.43441872425578837 0.4991453223067442 0.5144855850895923 0.44201071010779913 0.45504581419702744 0.3133883300206575 0.46826835039035053 
7 0.47755332665636974 0.3138825674311676 0.4586555617215075 0.4966985355654536 0.35321418756126366 0.43493115075375083 0.49551982756838714 0.5163578295637755 0.44341035744571433 0.4602223963270194 0.31782776463628715 0.4695625312170771 
8 0.47875077736604865 0.3140388819441613 0.46113044587019286 0.4992052180776983 0.35511877438008166 0.43626758563054596 0.4969855488872243 0.5171101282236179 0.4475012921512952 0.46048236105400797 0.3150771703270343 0.46994765023624196 
9 0.47927954904536446 0.3138430941468623 0.46122790022802834 0.5014560674511962 0.3587159110696954 0.44015186728788214 0.5018492392021148 0.5203696044780668 0.4500641804568228 0.4656280913912282 0.3143086605532955 0.4700607763276066 
10 0.47807162068661324 0.3138771307523976 0.46223563781790755 0.5053287919046384 0.36071817381475807 0.44218760589871337 0.5025158369844289 0.5220323836553763 0.453428378454959 0.4644613848504062 0.316719725911521 0.47029981034780066 


==> plot_data/gap_score_12fabs_idx_8.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.3926995458254471 0.32668795302734754 0.42326240523052683 0.5051401717209075 0.32841347359673667 0.40391297347101157 0.45630778364886365 0.4972462776143688 0.3838220576869208 0.44676580879700245 0.2434086709935955 0.4358604970729294 
2 0.24856197630534332 0.3590689555323209 0.4417092570847244 0.5191299604330757 0.3410545442549408 0.4258348156078112 0.4832345231560196 0.50642369102584 0.4029310570676253 0.4832509863117531 0.27268871759530733 0.4505138586586443 
3 0.3314259491356623 0.3449901479994415 0.4454296859879697 0.521223572892543 0.3512026490475565 0.4365117051657556 0.5001601543886509 0.5080595236890298 0.41285589746035434 0.4856283826472942 0.2826880838520747 0.45548865748069306 
4 0.3339998313021968 0.3386235001318286 0.44792279780300603 0.5309392391272152 0.35504472818958266 0.4368583766034814 0.5079464011334496 0.5149174542543558 0.4188457317012039 0.48016439746262235 0.2921027129412329 0.4576860598626376 
5 0.3494824403880102 0.33666277705274605 0.44941670024930847 0.5357204985008909 0.3603878506942867 0.4368030494356995 0.5107062027130584 0.517143942513165 0.4313129485474459 0.4902597738779641 0.29787649974836716 0.46171892545661064 
6 0.37336940778229194 0.3343239894214446 0.4518215793542473 0.5419609262389917 0.365846597024376 0.4427729972890469 0.5127192295152047 0.5180926466007478 0.43444719731877485 0.49218261925384044 0.29996765541152054 0.4638376423284444 
7 0.4069217802638446 0.3338918360749306 0.4528556061622783 0.5467245007302866 0.3709965010910404 0.44475564998486605 0.5147871575954391 0.5205082825615003 0.4346173165691674 0.49686683208108917 0.30416200839863583 0.46336321406388 
8 0.4234742838890089 0.34274979881342615 0.4534108256800954 0.5493618191900087 0.3720661991154308 0.44461819280188086 0.5178184349750187 0.5233696642094119 0.4378521480525396 0.5011142135349458 0.30662776507199563 0.465008949865749 
9 0.425029264588103 0.3416207231050543 0.45528243017045955 0.5518890049566458 0.3730678906587185 0.45053518738934495 0.5187590158520381 0.5233859738650737 0.44200582060168303 0.5053055561338085 0.3059896196055812 0.46507019201745736 
10 0.4629356844120826 0.33970214028155477 0.45594203074200823 0.5534846156957536 0.37567940035946656 0.44898777889542707 0.5188856428726463 0.5233334229227234 0.4434147497613556 0.5092156255304954 0.30747310679315676 0.46496845524354224 


==> plot_data/gap_score_12fabs_idx_9.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 0.4761268711157542 0.4362612413189185 0.4188240632404144 0.5103047078645359 0.3232586802515484 0.40176032094730096 0.48002341805820076 0.49218039931544516 0.3738914446730518 0.5052485178802849 0.2999680801904324 0.4588516131311041 
2 0.48210925835924934 0.4481611712840746 0.42850355209875274 0.5199693295440355 0.3312791774392543 0.4268632676765002 0.49761794494874356 0.5023925649033016 0.39542994467739906 0.49747135528137393 0.3140374494206071 0.46240381335657943 
3 0.48732265852532947 0.45180170694009175 0.43878983002744454 0.5278771399935349 0.335847924569971 0.43963494118759516 0.5077282042879104 0.5060889443652546 0.40855437725370597 0.5064439740237701 0.3203856245543712 0.4712941197060466 
4 0.4897435034433804 0.4551816205292426 0.4447111063310388 0.5342822283392342 0.34200207252951803 0.44279963682446377 0.5124610756633698 0.5092233178511404 0.41408696732918215 0.5102052957963265 0.3245353029401533 0.4721284874033439 
5 0.4896440811299871 0.4574703000794599 0.44803704991808624 0.5368448805883209 0.3451131788082531 0.4482274254650994 0.5106778480065036 0.5100719085994334 0.4197661976716903 0.515385808013803 0.3217298371211422 0.4727032353397521 
6 0.49237297563168936 0.45654141622538447 0.45192555511781674 0.5376939333335463 0.3509461953056958 0.45267024141213125 0.5130990658343253 0.5127555449654169 0.41907695021922614 0.5208359143124163 0.32466947370927446 0.4753653684320304 
7 0.4942112680893895 0.45886622424426876 0.45329183738922574 0.5400228568105592 0.35514946698629807 0.45276352418270915 0.5149225140296867 0.5131722403913754 0.422926230294047 0.527144098456205 0.3273361065317579 0.47532104438647604 
8 0.49585743524161174 0.4596635798539535 0.45658162313757333 0.5424564969755841 0.3574165895410346 0.4521966074225821 0.5174402751726996 0.5165089120586797 0.4263385167349907 0.5280950963653843 0.327349399107238 0.4759604140591641 
9 0.49776539059205127 0.4592197805365476 0.4592191506696735 0.5450506627998406 0.3577481133650872 0.4574832830717159 0.517698632636628 0.5162281727683782 0.4304121582508186 0.5309224965189193 0.3292451505484683 0.4772614915140211 
10 0.49986575861970267 0.46039508847735783 0.4597507625697873 0.5464749489890052 0.3596125974403536 0.45440489390414845 0.5199465082026739 0.5186058320882395 0.4335287182588294 0.5336604151972596 0.33003526208668343 0.4771962317969237 


==> plot_data/gap_score_1fabs.txt <==
nclusters fab0
1 3.613378561594697 
2 3.949295758937443 
3 4.119151471860313 
4 4.17800187330009 
5 4.251020321409378 
6 4.217122817897593 
7 4.266367817806568 
8 4.3131911260992135 
9 4.356876731103082 
10 4.391881599790382 


==> plot_data/gap_score_8fabs.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7
1 5.909781515984516 4.786264562721811 5.751910024029179 6.3132846102793945 5.4765857192269 6.4765302419092645 3.6133552133200375 6.590709691317722 
2 6.053655448661482 5.027295950852629 6.023655184924834 6.345929215612886 5.797491240346268 6.589790143253651 3.9494018290544246 6.700321413086016 
3 6.141432402308181 5.06483146662149 6.142534659119605 6.480133317837546 6.107484072285589 6.613639109702108 4.11920784356877 6.784273322605264 
4 6.1806937109896545 5.049727346278626 6.245161614093011 6.534706508244273 6.1986749837238975 6.680291099399627 4.17800487647106 6.826073781360715 
5 6.177019130932573 5.0523864000614775 6.324340715553673 6.590842803437581 6.183818184968679 6.710135258584414 4.251350714528857 6.860057113647784 
6 6.175393110720722 5.058323291331641 6.390727284976779 6.6168286010728234 6.3307256297450945 6.791133382993121 4.217145099511404 6.889798060445976 
7 6.17703212530535 5.06510199338597 6.41081436021593 6.647842862261717 6.356545307642509 6.82990265189718 4.266419639984465 6.914068697398355 
8 6.1812103236842345 5.097979040469706 6.448002948952335 6.670436069513533 6.424301315578035 6.8792205142318625 4.313113020078908 6.9349951891588635 
9 6.209815771619269 5.109923234060396 6.484532875448168 6.697830408652814 6.471712071187547 6.910694535730221 4.3571951547178625 6.949428652353349 
10 6.219467114570343 5.115770119946535 6.520237025846399 6.715657667872867 6.481294900628354 6.902551159682784 4.39176213791771 6.9595335669608565 


==> plot_data/historical_similarity_ju2_dls03.txt <==
x_val x_val_str threshold_0p95 threshold_0p98 threshold_0p99 
1 HalfHour 0.998770554787 0.988320270478 0.96173351775 
2 OneHour 0.998924235439 0.99139388351 0.970493314892 
3 HalfDay 0.999846319348 0.998770554787 0.99231596742 
4 OneDay 1.0 0.999538958045 0.996004303058 
5 OneWeek 1.0 1.0 0.998463193484 
6 TwoWeeks 1.0 1.0 0.999231596742 


==> plot_data/ju1-dls08_6month_fsn.txt <==
x_axis t_biweekly_r_monthly_k1_mlu t_biweekly_r_monthly_k1_alu t_biweekly_r_monthly_k1_stretch t_biweekly_r_monthly_nte_mlu t_biweekly_r_monthly_nte_alu t_biweekly_r_monthly_nte_stretch t_biweekly_r_monthly_k4_mlu t_biweekly_r_monthly_k4_alu t_biweekly_r_monthly_k4_stretch t_biweekly_r_monthly_ite_mlu t_biweekly_r_monthly_ite_alu t_biweekly_r_monthly_ite_stretch 
0 0.185311 0.153464 5.070875 0.187813 0.154817 5.621381 0.182181 0.153034 5.064023 0.179256560994 0.152752 5.012936 
1 0.235782 0.172667 5.116082 0.237437 0.193876 6.005072 0.231214 0.171554 5.12606 0.217842822578 0.160943 5.03912 
2 0.244095 0.174069 5.127338 0.244849 0.198407 6.082289 0.238961 0.17296 5.137451 0.236937865116 0.161908 5.042828 
3 0.249031 0.174937 5.135012 0.249665 0.202103 6.130376 0.243152 0.173872 5.145794 0.240833605021 0.162606 5.04539 
4 0.252617 0.175624 5.140841 0.253393 0.204967 6.16631 0.246224 0.174634 5.152466 0.232896345185 0.163232 5.047304 
5 0.255602 0.176254 5.14526 0.256541 0.207345 6.193016 0.249026 0.175223 5.158088 0.243926652056 0.163789 5.049017 
6 0.257581 0.176846 5.148584 0.259485 0.209349 6.214172 0.251055 0.175764 5.163383 0.241639840575 0.164202 5.050493 
7 0.2594 0.177378 5.151542 0.262388 0.210992 6.233108 0.252854 0.176281 5.168183 0.243996019771 0.164543 5.051888 
8 0.26087 0.177872 5.154278 0.26529 0.212494 6.249269 0.254505 0.17675 5.173265 0.245732633344 0.164875 5.053187 
9 0.262163 0.178391 5.156876 0.267985 0.213748 6.264797 0.255884 0.177205 5.17793 0.243278322821 0.165187 5.054534 
10 0.263323 0.178911 5.159441 0.270319 0.214854 6.279824 0.257054 0.177723 5.182574 0.251389169432 0.16549 5.055734 
11 0.264454 0.179404 5.161901 0.272608 0.2159 6.292487 0.25819 0.178147 5.186687 0.256150659759 0.165775 5.056883 
12 0.265456 0.179901 5.164226 0.274407 0.21687 6.304565 0.259313 0.178618 5.190857 0.256695450741 0.166058 5.057867 
13 0.266508 0.180392 5.166548 0.276142 0.217713 6.316415 0.260385 0.179075 5.195036 0.249934682505 0.166352 5.058824 
14 0.267478 0.180897 5.168687 0.277841 0.218572 6.326978 0.261404 0.179512 5.199035 0.252732540656 0.16664 5.059802 
15 0.268466 0.181472 5.170844 0.279354 0.219348 6.3368 0.262354 0.179971 5.20295 0.248200103878 0.166933 5.06075 
16 0.26951 0.182038 5.173115 0.280826 0.220104 6.345911 0.263352 0.180417 5.206631 0.258953271267 0.167176 5.061674 
17 0.270459 0.182582 5.1752 0.28231 0.22087 6.355295 0.264371 0.180851 5.21039 0.26228449381 0.167412 5.062604 
18 0.271445 0.183167 5.177321 0.283687 0.221645 6.36395 0.26549 0.181311 5.214191 0.255585765906 0.167656 5.063549 
19 0.272402 0.183708 5.179559 0.284992 0.222437 6.373463 0.266477 0.181783 5.217998 0.260121617621 0.167902 5.06438 
20 0.27328 0.184284 5.181608 0.286263 0.223194 6.38207 0.267361 0.182247 5.221754 0.266650885361 0.168139 5.065223 
21 0.274177 0.184843 5.183708 0.287612 0.224042 6.390392 0.268313 0.182743 5.225147 0.265432803217 0.168349 5.066036 
22 0.275035 0.185397 5.18597 0.288907 0.224883 6.39875 0.26927 0.183217 5.228978 0.258136917804 0.16859 5.066885 
23 0.275977 0.185955 5.188283 0.29009 0.225742 6.406655 0.270202 0.183735 5.232596 0.261155382004 0.168812 5.067746 
24 0.276945 0.186499 5.190404 0.291354 0.226636 6.414944 0.271136 0.184221 5.235944 0.265764378651 0.169045 5.068547 
25 0.277821 0.186993 5.192306 0.2926 0.227474 6.424025 0.272171 0.184726 5.239571 0.259260247454 0.169262 5.069378 
26 0.27873 0.187508 5.194373 0.293923 0.228329 6.433049 0.273255 0.185257 5.242853 0.259893905919 0.169483 5.070188 
27 0.279621 0.188021 5.196671 0.295176 0.229088 6.440684 0.274226 0.18574 5.246354 0.26951020412 0.169713 5.071049 
28 0.280587 0.188535 5.198948 0.296452 0.229949 6.449279 0.275228 0.186247 5.249834 0.270874250935 0.169953 5.071787 
29 0.281542 0.189066 5.20112 0.29767 0.230751 6.457661 0.276207 0.186778 5.25314 0.26596570897 0.170179 5.072591 
30 0.282487 0.189582 5.203556 0.298937 0.231607 6.465893 0.27717 0.187289 5.25635 0.269189691902 0.170426 5.073434 
31 0.283492 0.190109 5.205845 0.300163 0.23244 6.47465 0.278158 0.187826 5.259857 0.267726151913 0.1707 5.074178 
32 0.284501 0.190563 5.208254 0.301472 0.233274 6.483134 0.279096 0.188376 5.263076 0.27311912435 0.170952 5.074988 
33 0.285496 0.191125 5.210576 0.302698 0.23405 6.491738 0.280179 0.188874 5.26646 0.268360015615 0.171224 5.075696 
34 0.286561 0.191713 5.212841 0.304007 0.234818 6.500141 0.281237 0.189391 5.269634 0.279961686753 0.171503 5.076458 
35 0.287679 0.192273 5.215529 0.305356 0.235625 6.508925 0.282322 0.189962 5.273177 0.269985677231 0.171807 5.077217 
36 0.288836 0.192837 5.218016 0.306811 0.236459 6.517277 0.283486 0.190478 5.276321 0.268991099468 0.172136 5.077946 
37 0.290094 0.193443 5.220608 0.308299 0.237327 6.526328 0.284659 0.191006 5.27933 0.272770282973 0.172459 5.078696 
38 0.291225 0.194076 5.223284 0.309692 0.238258 6.534785 0.285926 0.191568 5.282396 0.280943456013 0.172824 5.079455 
39 0.292487 0.194759 5.2262 0.311325 0.239189 6.543071 0.28721 0.192072 5.285483 0.284930079828 0.173227 5.080247 
40 0.293983 0.195503 5.228735 0.313083 0.240145 6.551663 0.288673 0.192619 5.288666 0.276147638601 0.173698 5.081072 
41 0.295503 0.196259 5.231486 0.314723 0.241244 6.559088 0.290226 0.193167 5.291933 0.288403954527 0.174204 5.081939 
42 0.297196 0.197062 5.234258 0.316517 0.242331 6.567041 0.291883 0.193722 5.295119 0.28278402054 0.174762 5.082719 
43 0.299105 0.197975 5.237045 0.318719 0.24364 6.574523 0.293543 0.194258 5.298341 0.287524819654 0.175436 5.083442 
44 0.301289 0.198909 5.240108 0.321166 0.244943 6.58184 0.295516 0.194835 5.301437 0.281508812116 0.176113 5.084282 
45 0.303797 0.199887 5.243273 0.32363 0.246312 6.589082 0.297717 0.19542 5.304461 0.284298457655 0.176899 5.08505 
46 0.306849 0.200985 5.246402 0.326631 0.248051 6.596456 0.30047 0.19602 5.307533 0.293426292418 0.177708 5.085848 
47 0.311164 0.202129 5.24981 0.329926 0.24985 6.603779 0.303317 0.196682 5.310425 0.296676325708 0.178575 5.086631 
48 0.316435 0.203353 5.253368 0.333768 0.251782 6.610706 0.30681 0.197314 5.313311 0.294594704396 0.17943 5.087384 
49 0.323209 0.204857 5.257115 0.338785 0.253833 6.617717 0.311056 0.198059 5.316539 0.300327866914 0.180164 5.08817 
50 0.329231 0.20622 5.260979 0.344657 0.255713 6.624554 0.31573 0.198742 5.319668 0.301348366438 0.1809 5.089022 
51 0.334553 0.207593 5.264732 0.350286 0.257435 6.631301 0.320075 0.199482 5.322734 0.31152321326 0.181517 5.089799 
52 0.339112 0.208946 5.268917 0.355179 0.258975 6.637739 0.323679 0.200222 5.325872 0.314245292841 0.182106 5.090627 
53 0.342753 0.21027 5.27312 0.35922 0.260392 6.644501 0.326972 0.20102 5.329178 0.322949914262 0.182655 5.091431 
54 0.345888 0.211582 5.277623 0.36296 0.261744 6.650774 0.329726 0.201837 5.332274 0.323965699073 0.183143 5.092301 
55 0.349145 0.212856 5.282252 0.366108 0.262998 6.657539 0.33274 0.202594 5.335631 0.319170324397 0.183643 5.093225 
56 0.351788 0.214146 5.286914 0.368883 0.264195 6.663995 0.335188 0.20346 5.339117 0.329007060427 0.184135 5.094092 
57 0.354466 0.215378 5.29151 0.371791 0.265402 6.669767 0.337482 0.204295 5.342543 0.32726862189 0.184595 5.09498 
58 0.357218 0.216558 5.296379 0.374426 0.266612 6.676055 0.339751 0.205095 5.34605 0.335941563006 0.185064 5.09582 
59 0.359483 0.217665 5.301074 0.376983 0.267684 6.682226 0.34192 0.206047 5.349422 0.331962263543 0.1855 5.096708 
60 0.361933 0.218897 5.306486 0.379599 0.268831 6.688316 0.343915 0.206946 5.352941 0.330642528688 0.186035 5.097617 
61 0.364232 0.220085 5.311064 0.382137 0.269896 6.694241 0.345958 0.207759 5.356532 0.342524637638 0.186505 5.09849 
62 0.366541 0.22126 5.315954 0.384587 0.270982 6.700067 0.347784 0.208585 5.360591 0.346838657684 0.187001 5.099375 
63 0.368778 0.222357 5.320712 0.387244 0.27207 6.705776 0.349739 0.209448 5.364599 0.342147172609 0.187517 5.100296 
64 0.370858 0.223415 5.325053 0.389697 0.273093 6.711851 0.351662 0.210238 5.369114 0.351638959838 0.188066 5.101223 
65 0.373023 0.224416 5.329691 0.392232 0.274172 6.717542 0.353488 0.211185 5.373479 0.349227161458 0.188623 5.102165 
66 0.375209 0.225335 5.334713 0.394685 0.275336 6.723302 0.355372 0.212072 5.377688 0.351398241024 0.189223 5.103131 
67 0.377166 0.22631 5.339084 0.396982 0.276393 6.729485 0.357224 0.21289 5.381975 0.354642576496 0.189861 5.104103 
68 0.379324 0.227125 5.343503 0.399305 0.277509 6.734444 0.359039 0.213826 5.386448 0.349009604857 0.190548 5.105144 
69 0.381438 0.227957 5.347844 0.401672 0.278541 6.739787 0.360919 0.21469 5.391269 0.35808150763 0.191191 5.106143 
70 0.383471 0.228904 5.352482 0.404088 0.27965 6.744911 0.362682 0.215675 5.396486 0.358088603668 0.191912 5.107214 
71 0.385695 0.229735 5.356886 0.4065 0.280736 6.750218 0.364407 0.21662 5.401808 0.352063491633 0.192615 5.108255 
72 0.387517 0.230606 5.361323 0.408953 0.281853 6.754961 0.366121 0.217631 5.40809 0.364375908454 0.193368 5.109425 
73 0.389487 0.231491 5.366021 0.411611 0.283023 6.7595 0.3679 0.218657 5.414666 0.363253241793 0.194061 5.110532 
74 0.391423 0.232316 5.370779 0.414023 0.284112 6.764195 0.369664 0.219663 5.421719 0.362972374464 0.19475 5.111759 
75 0.393294 0.233074 5.375438 0.416435 0.285252 6.769289 0.371388 0.22072 5.428841 0.367261586081 0.195441 5.112974 
76 0.395151 0.233868 5.38031 0.418847 0.286406 6.774224 0.37311 0.221777 5.43656 0.364868560197 0.196199 5.114246 
77 0.397024 0.23465 5.385494 0.421341 0.287601 6.77885 0.374772 0.222909 5.44496 0.363834690805 0.196902 5.115542 
78 0.398815 0.235424 5.39087 0.423549 0.288877 6.783569 0.376439 0.223972 5.453945 0.366804867635 0.197647 5.11685 
79 0.400598 0.236255 5.396675 0.426083 0.290142 6.788054 0.378162 0.225148 5.463017 0.368651561287 0.198394 5.118164 
80 0.402476 0.237077 5.402897 0.428618 0.291531 6.792878 0.379857 0.226292 5.472422 0.376247825345 0.199094 5.119667 
81 0.404289 0.237906 5.409464 0.430908 0.292815 6.79721 0.381584 0.227414 5.481908 0.380447575351 0.1999 5.121206 
82 0.406399 0.238738 5.416946 0.433238 0.294298 6.801485 0.383312 0.228487 5.493023 0.37725550488 0.200619 5.122682 
83 0.408403 0.23958 5.426177 0.43565 0.295935 6.806117 0.385007 0.229609 5.505176 0.375406427938 0.20132 5.124248 
84 0.410222 0.240503 5.435576 0.438021 0.297585 6.810998 0.386817 0.230706 5.518184 0.385047718727 0.202038 5.125931 
85 0.412242 0.241408 5.445893 0.440515 0.299145 6.815717 0.388417 0.231946 5.533061 0.377419926972 0.202709 5.127662 
86 0.414239 0.242367 5.458127 0.443091 0.300933 6.820382 0.390287 0.233231 5.549849 0.385068322836 0.203451 5.129672 
87 0.416435 0.243376 5.472746 0.445544 0.302762 6.825293 0.392206 0.234438 5.568863 0.391527929857 0.204136 5.131604 
88 0.418759 0.244418 5.494823 0.44816 0.304805 6.830105 0.394057 0.235673 5.590052 0.380229143865 0.204857 5.133746 
89 0.42123 0.245484 5.536994 0.450981 0.306616 6.834608 0.396056 0.236926 5.613803 0.396053837701 0.205584 5.136131 
90 0.424017 0.246666 5.650496 0.453884 0.308583 6.839678 0.398207 0.238184 5.63432 0.383658223538 0.206438 5.138555 
91 0.426794 0.247854 5.692985 0.456868 0.310406 6.845018 0.400359 0.239583 5.651768 0.392228538627 0.207303 5.141285 
92 0.430021 0.249251 5.716361 0.459812 0.312374 6.850322 0.402673 0.241027 5.665943 0.393508369687 0.208308 5.144204 
93 0.433528 0.250809 5.733632 0.463246 0.314377 6.855635 0.405313 0.242643 5.67833 0.399139096191 0.209414 5.147828 
94 0.437827 0.252575 5.750684 0.466966 0.316657 6.861278 0.407972 0.244174 5.690369 0.394350968144 0.210765 5.151518 
95 0.44256 0.254707 5.768183 0.471177 0.319081 6.867701 0.411213 0.246043 5.704409 0.399250059679 0.212483 5.155874 
96 0.448363 0.256994 5.783795 0.476083 0.321675 6.874937 0.415254 0.248174 5.719004 0.411797420842 0.214853 5.161274 
97 0.455878 0.26013 5.801351 0.48287 0.324681 6.883376 0.419893 0.250515 5.735909 0.41551401076 0.217981 5.168423 
98 0.465179 0.264513 5.824043 0.492191 0.328575 6.893609 0.426434 0.253678 5.759921 0.420102223648 0.22259 5.177765 
99 0.482531 0.272868 5.867474 0.505928 0.334138 6.910607 0.436085 0.258355 5.795285 0.435517285131 0.229108 5.194103 
100 0.927032 0.337785 6.079832 1.090695 0.595149 7.013831 0.629907 0.370417 5.973284 0.620318726807 0.269169 5.33993 


==> plot_data/ju1-dls08_6month_fsn_resampled.txt <==
x_axis t_biweekly_r_monthly_k1_mlu t_biweekly_r_monthly_k1_alu t_biweekly_r_monthly_k1_stretch t_biweekly_r_monthly_nte_mlu t_biweekly_r_monthly_nte_alu t_biweekly_r_monthly_nte_stretch t_biweekly_r_monthly_k4_mlu t_biweekly_r_monthly_k4_alu t_biweekly_r_monthly_k4_stretch t_biweekly_r_monthly_ite_mlu t_biweekly_r_monthly_ite_alu t_biweekly_r_monthly_ite_stretch 
0 0.185311 0.153464 1.023625 0.187813 0.154817 1.207127 0.182181 0.153034 1.021341 0.179256560994 0.152752 1.004312 
5 0.255602 0.176254 1.04842 0.256541 0.207345 1.397672 0.249026 0.175223 1.052696 0.243926652056 0.163789 1.016339 
10 0.263323 0.178911 1.053147 0.270319 0.214854 1.426608 0.257054 0.177723 1.060858 0.251389169432 0.16549 1.018578 
15 0.268466 0.181472 1.056948 0.279354 0.219348 1.4456 0.262354 0.179971 1.06765 0.248200103878 0.166933 1.02025 
20 0.27328 0.184284 1.060536 0.286263 0.223194 1.46069 0.267361 0.182247 1.073918 0.266650885361 0.168139 1.021741 
25 0.277821 0.186993 1.064102 0.2926 0.227474 1.474675 0.272171 0.184726 1.079857 0.259260247454 0.169262 1.023126 
30 0.282487 0.189582 1.067852 0.298937 0.231607 1.488631 0.27717 0.187289 1.08545 0.269189691902 0.170426 1.024478 
35 0.287679 0.192273 1.071843 0.305356 0.235625 1.502975 0.282322 0.189962 1.091059 0.269985677231 0.171807 1.025739 
40 0.293983 0.195503 1.076245 0.313083 0.240145 1.517221 0.288673 0.192619 1.096222 0.276147638601 0.173698 1.027024 
45 0.303797 0.199887 1.081091 0.32363 0.246312 1.529694 0.297717 0.19542 1.101487 0.284298457655 0.176899 1.02835 
50 0.329231 0.20622 1.086993 0.344657 0.255713 1.541518 0.31573 0.198742 1.106556 0.301348366438 0.1809 1.029674 
55 0.349145 0.212856 1.094084 0.366108 0.262998 1.552513 0.33274 0.202594 1.111877 0.319170324397 0.183643 1.031075 
60 0.361933 0.218897 1.102162 0.379599 0.268831 1.562772 0.343915 0.206946 1.117647 0.330642528688 0.186035 1.032539 
65 0.373023 0.224416 1.109897 0.392232 0.274172 1.572514 0.353488 0.211185 1.124493 0.349227161458 0.188623 1.034055 
70 0.383471 0.228904 1.117494 0.404088 0.27965 1.581637 0.362682 0.215675 1.132162 0.358088603668 0.191912 1.035738 
75 0.393294 0.233074 1.125146 0.416435 0.285252 1.589763 0.371388 0.22072 1.142947 0.367261586081 0.195441 1.037658 
80 0.402476 0.237077 1.134299 0.428618 0.291531 1.597626 0.379857 0.226292 1.157474 0.376247825345 0.199094 1.039889 
85 0.412242 0.241408 1.148631 0.440515 0.299145 1.605239 0.388417 0.231946 1.177687 0.377419926972 0.202709 1.042554 
90 0.424017 0.246666 1.216832 0.453884 0.308583 1.613226 0.398207 0.238184 1.21144 0.383658223538 0.206438 1.046185 
95 0.44256 0.254707 1.256061 0.471177 0.319081 1.622567 0.411213 0.246043 1.234803 0.399250059679 0.212483 1.051958 
100 0.927032 0.337785 1.359944 1.090695 0.595149 1.671277 0.629907 0.370417 1.324428 0.620318726807 0.269169 1.11331 


==> plot_data/ju1-dls08_fte_vs_ste_0p00.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.276594 0.227937 0.526617 0.529756 0.57869 0.600269 5.429328 5.471976 0.276594 0.230694 0.526617 0.537354 0.57869 0.595749 5.429328 5.498343 
1 0.277223 0.229235 0.528509 0.530244 0.585335 0.608803 5.439045 5.47638 0.277223 0.232299 0.528509 0.545 0.585335 0.600943 5.439201 5.501316 
2 0.277877 0.230245 0.531967 0.535 0.592109 0.620347 5.441808 5.481684 0.277877 0.233384 0.531967 0.548387 0.592109 0.610614 5.44353 5.515449 
3 0.278682 0.230591 0.537429 0.535905 0.592891 0.621195 5.446038 5.485605 0.278682 0.233972 0.537429 0.55 0.594063 0.612296 5.446038 5.532435 
4 0.278949 0.231671 0.538387 0.537179 0.597734 0.626266 5.447346 5.491827 0.278949 0.234666 0.538387 0.55129 0.597734 0.61454 5.447346 5.543136 
5 0.279722 0.231762 0.54 0.53747 0.599727 0.626698 5.448042 5.493234 0.279722 0.234903 0.54 0.551801 0.599727 0.618885 5.448075 5.550072 
6 0.279886 0.232359 0.541429 0.538 0.60129 0.631304 5.448963 5.497116 0.279886 0.2357 0.541429 0.552885 0.60129 0.619304 5.449677 5.553069 
7 0.280049 0.232584 0.542941 0.538537 0.602394 0.639382 5.451021 5.503377 0.280049 0.236104 0.542941 0.554203 0.602394 0.620631 5.451921 5.559756 
8 0.280385 0.232906 0.544737 0.538889 0.603717 0.63964 5.452818 5.506917 0.280385 0.236297 0.544737 0.557391 0.603717 0.622225 5.453886 5.562348 
9 0.28072 0.233149 0.545185 0.539375 0.60418 0.640409 5.453886 5.508594 0.28072 0.236699 0.545185 0.558 0.60418 0.623787 5.454582 5.562693 
10 0.280923 0.233324 0.546905 0.539818 0.60516 0.645366 5.455185 5.511432 0.280923 0.236854 0.546905 0.55875 0.605227 0.624764 5.455185 5.565624 
11 0.280987 0.233583 0.547885 0.540838 0.606383 0.647169 5.456178 5.513103 0.280987 0.236932 0.547885 0.56 0.606656 0.625838 5.456178 5.566854 
12 0.281127 0.233848 0.551018 0.541667 0.607514 0.651416 5.45841 5.514468 0.281127 0.237023 0.551018 0.561538 0.607301 0.62799 5.459385 5.568321 
13 0.281397 0.233933 0.552 0.542 0.608198 0.652767 5.459595 5.515839 0.281294 0.237465 0.552381 0.563798 0.60793 0.629235 5.459946 5.569401 
14 0.281543 0.233982 0.552571 0.542581 0.609297 0.6546 5.460006 5.517321 0.281543 0.237515 0.552778 0.565161 0.609214 0.63059 5.460243 5.570472 
15 0.281692 0.23413 0.553333 0.542927 0.611042 0.657729 5.460993 5.518608 0.281743 0.237674 0.553846 0.566333 0.611042 0.631914 5.462187 5.572299 
16 0.281932 0.234234 0.554508 0.544267 0.611875 0.659781 5.462352 5.519667 0.281932 0.237869 0.554595 0.567745 0.611875 0.63265 5.462736 5.572968 
17 0.282328 0.234325 0.554828 0.544634 0.612116 0.660553 5.462736 5.520048 0.282328 0.238193 0.554917 0.567895 0.612116 0.633362 5.463729 5.573427 
18 0.282538 0.234646 0.555 0.545 0.613022 0.664038 5.464221 5.521389 0.282538 0.238315 0.555417 0.5688 0.613409 0.634079 5.465214 5.574288 
19 0.282988 0.234901 0.556137 0.546056 0.61625 0.664617 5.46549 5.52375 0.283009 0.238644 0.556144 0.569687 0.61625 0.634941 5.466306 5.575029 
20 0.283074 0.235113 0.55625 0.5465 0.617321 0.66595 5.467215 5.52534 0.283113 0.238719 0.55625 0.57 0.617321 0.635911 5.467713 5.57568 
21 0.283156 0.235215 0.5568 0.546711 0.618125 0.666939 5.468043 5.528121 0.283304 0.238822 0.557601 0.571075 0.618125 0.636476 5.468082 5.578329 
22 0.283368 0.235456 0.557917 0.5475 0.618945 0.669218 5.468385 5.529651 0.283454 0.239109 0.558 0.572571 0.618945 0.637231 5.468466 5.579289 
23 0.283479 0.235597 0.558158 0.548276 0.619414 0.669905 5.46876 5.531277 0.2835 0.239593 0.558462 0.573077 0.619414 0.63822 5.469573 5.582808 
24 0.28358 0.235678 0.558592 0.548611 0.621833 0.671281 5.469765 5.534889 0.283601 0.239923 0.558788 0.573667 0.621833 0.640069 5.470074 5.58486 
25 0.28362 0.235703 0.559286 0.549342 0.622166 0.673603 5.471307 5.536641 0.283649 0.240123 0.559778 0.574063 0.622166 0.641393 5.471307 5.586828 
26 0.283653 0.235732 0.559778 0.549487 0.622583 0.674737 5.472012 5.537232 0.283654 0.240156 0.56 0.574667 0.622583 0.641703 5.472012 5.588769 
27 0.28382 0.235791 0.56 0.55 0.623292 0.675486 5.474268 5.53827 0.283865 0.240226 0.560435 0.575 0.623672 0.643157 5.47401 5.590023 
28 0.284042 0.235884 0.560526 0.550541 0.624102 0.675893 5.475852 5.541456 0.284047 0.240588 0.561429 0.575556 0.624102 0.643887 5.475609 5.591865 
29 0.284256 0.236117 0.561429 0.551389 0.624492 0.676784 5.478615 5.542716 0.284262 0.240836 0.562368 0.577647 0.624219 0.644585 5.47788 5.593377 
30 0.284419 0.236195 0.5625 0.552182 0.625293 0.677626 5.479884 5.544378 0.284801 0.240963 0.563333 0.578286 0.625195 0.645114 5.479611 5.594451 
31 0.284918 0.236447 0.563438 0.5525 0.627109 0.678764 5.480511 5.546433 0.285025 0.241373 0.563805 0.578846 0.625539 0.646148 5.480499 5.596872 
32 0.285104 0.236603 0.564 0.552857 0.627787 0.680868 5.480778 5.547993 0.285181 0.241561 0.564516 0.579032 0.627109 0.646561 5.480694 5.597979 
33 0.285256 0.23669 0.56453 0.553429 0.628945 0.682334 5.481174 5.550003 0.285378 0.241667 0.564737 0.580769 0.627787 0.646848 5.480997 5.598876 
34 0.285378 0.236712 0.565238 0.55375 0.62918 0.683655 5.482278 5.550735 0.285485 0.241871 0.565385 0.581364 0.628945 0.647077 5.482278 5.599305 
35 0.285506 0.236731 0.565816 0.553793 0.629382 0.684385 5.483466 5.553492 0.285644 0.242062 0.566 0.582727 0.629341 0.648464 5.483466 5.599632 
36 0.285644 0.236834 0.566667 0.555 0.631016 0.685135 5.484525 5.556168 0.285707 0.242377 0.566667 0.583125 0.631016 0.649164 5.484525 5.60175 
37 0.285742 0.236923 0.567361 0.555455 0.631228 0.685804 5.486859 5.557035 0.285756 0.242432 0.567361 0.583571 0.631228 0.649488 5.486859 5.603829 
38 0.285757 0.236955 0.569286 0.5565 0.631552 0.687697 5.487339 5.559195 0.285882 0.242683 0.569565 0.584091 0.631552 0.650458 5.487339 5.605443 
39 0.285903 0.237138 0.5712 0.55697 0.631992 0.688134 5.488077 5.561247 0.285949 0.242752 0.571739 0.584742 0.631992 0.650727 5.488077 5.605974 
40 0.28606 0.237207 0.572308 0.557222 0.633123 0.689381 5.489568 5.563875 0.286073 0.242837 0.572308 0.585455 0.633123 0.652236 5.489568 5.607096 
41 0.286137 0.237344 0.572619 0.557692 0.633559 0.690546 5.490747 5.565786 0.28621 0.242925 0.5732 0.586522 0.633559 0.653152 5.490924 5.609052 
42 0.286249 0.237412 0.574 0.558333 0.634297 0.69196 5.490924 5.567268 0.286336 0.243003 0.574286 0.586657 0.634297 0.653421 5.491773 5.61042 
43 0.286468 0.237478 0.576087 0.559118 0.634961 0.69375 5.492214 5.568609 0.286515 0.24308 0.576087 0.5875 0.634961 0.654514 5.493027 5.611299 
44 0.286627 0.237552 0.576984 0.559779 0.635672 0.694368 5.493027 5.570391 0.286694 0.243212 0.577037 0.588182 0.635672 0.655469 5.494359 5.614404 
45 0.286882 0.237639 0.577298 0.56 0.638023 0.696791 5.494359 5.571366 0.287276 0.243238 0.5775 0.588462 0.638023 0.6559 5.49501 5.615958 
46 0.28729 0.237699 0.578 0.56 0.638573 0.698383 5.495076 5.576052 0.287325 0.243257 0.578205 0.58963 0.638573 0.657193 5.495103 5.616972 
47 0.287367 0.237922 0.579 0.560556 0.638867 0.699226 5.495586 5.577738 0.287675 0.243507 0.579 0.590671 0.638867 0.65889 5.495829 5.617092 
48 0.287856 0.238148 0.579348 0.560714 0.639257 0.701786 5.496924 5.582574 0.287856 0.243616 0.579333 0.591151 0.639257 0.659372 5.496948 5.618364 
49 0.288118 0.238295 0.579706 0.561176 0.640703 0.702366 5.499225 5.58459 0.287887 0.243762 0.5795 0.591966 0.640703 0.659815 5.49933 5.619276 
50 0.288226 0.238459 0.580286 0.562162 0.642031 0.703925 5.500191 5.585142 0.288118 0.243891 0.579839 0.592727 0.642031 0.660447 5.500737 5.621106 
51 0.288563 0.238542 0.5808 0.562683 0.643216 0.704376 5.500737 5.585631 0.288216 0.243918 0.580286 0.593816 0.643216 0.661092 5.50173 5.622864 
52 0.288969 0.23872 0.581611 0.563158 0.644061 0.705205 5.502537 5.587614 0.288563 0.244086 0.580909 0.595 0.644061 0.661542 5.503017 5.625231 
53 0.289119 0.238879 0.582273 0.563333 0.644844 0.707207 5.503065 5.593188 0.288969 0.244147 0.582 0.596487 0.644844 0.662597 5.50326 5.626524 
54 0.289364 0.239049 0.582727 0.563415 0.645998 0.707571 5.504214 5.596095 0.289247 0.244377 0.582727 0.597472 0.645998 0.66466 5.504568 5.627538 
55 0.289495 0.239298 0.584242 0.564224 0.646445 0.708469 5.504907 5.598321 0.289466 0.244519 0.583333 0.598077 0.646445 0.665867 5.505042 5.62887 
56 0.289778 0.239332 0.585417 0.565122 0.647109 0.709937 5.505057 5.600226 0.289778 0.244921 0.584286 0.59869 0.647109 0.666466 5.507739 5.629368 
57 0.290056 0.239405 0.585667 0.566154 0.647383 0.711161 5.507031 5.601765 0.290056 0.245033 0.585417 0.59997 0.647383 0.667996 5.508744 5.63076 
58 0.290396 0.239462 0.586337 0.566615 0.649336 0.712145 5.508543 5.603316 0.290462 0.245371 0.586184 0.600151 0.649336 0.66834 5.509206 5.631531 
59 0.290527 0.239542 0.586667 0.566996 0.649458 0.713249 5.508819 5.604645 0.29056 0.245393 0.586667 0.602222 0.649458 0.669171 5.510988 5.633607 
60 0.290583 0.239635 0.587363 0.567273 0.650391 0.714511 5.51064 5.606853 0.290742 0.245543 0.587363 0.6025 0.650391 0.669881 5.511492 5.63439 
61 0.290823 0.239824 0.589 0.567838 0.651094 0.715931 5.51172 5.60937 0.290847 0.24569 0.589 0.603333 0.651094 0.671152 5.514243 5.634915 
62 0.290992 0.239939 0.589706 0.568465 0.651923 0.716795 5.515317 5.610435 0.291202 0.245858 0.589819 0.604167 0.651923 0.671582 5.51664 5.636757 
63 0.291282 0.240068 0.590385 0.569211 0.652437 0.718127 5.516733 5.612376 0.291397 0.246134 0.590526 0.605938 0.652437 0.672012 5.517054 5.638734 
64 0.291681 0.24019 0.59155 0.569643 0.653789 0.719612 5.518611 5.615313 0.291731 0.246238 0.591667 0.6065 0.653789 0.673173 5.519439 5.639115 
65 0.291786 0.240367 0.591786 0.57 0.654182 0.721451 5.51985 5.618664 0.291994 0.246378 0.592388 0.609119 0.654182 0.674503 5.52087 5.641749 
66 0.292029 0.240549 0.593438 0.570244 0.654531 0.722082 5.5209 5.62095 0.292153 0.246706 0.594063 0.61 0.654531 0.675242 5.521113 5.64264 
67 0.292153 0.240556 0.594285 0.570318 0.655195 0.723344 5.521701 5.621511 0.292287 0.246821 0.594285 0.610169 0.655195 0.676354 5.521743 5.642712 
68 0.292784 0.240617 0.596 0.571491 0.657504 0.72571 5.523249 5.625168 0.293052 0.246909 0.596 0.611187 0.657504 0.677156 5.523636 5.643471 
69 0.293658 0.240677 0.597143 0.572703 0.659219 0.726498 5.524659 5.627307 0.293883 0.247145 0.597143 0.612222 0.659219 0.677988 5.524659 5.645295 
70 0.293943 0.240804 0.598333 0.573368 0.66125 0.727992 5.525307 5.627892 0.294091 0.247604 0.598333 0.615357 0.66125 0.679343 5.525757 5.645562 
71 0.294317 0.240904 0.599211 0.574 0.661655 0.732625 5.526045 5.632485 0.294669 0.248047 0.599211 0.618182 0.661655 0.680224 5.526627 5.648106 
72 0.295092 0.241078 0.599474 0.574878 0.661885 0.733655 5.527257 5.634468 0.295092 0.248347 0.599583 0.6191 0.661885 0.683491 5.52945 5.649261 
73 0.295499 0.241148 0.6 0.575 0.663789 0.734088 5.530206 5.638851 0.295307 0.248948 0.60027 0.621471 0.663477 0.683648 5.531271 5.6499 
74 0.295745 0.241324 0.60125 0.575342 0.664373 0.735469 5.532126 5.641815 0.295745 0.249523 0.60125 0.622333 0.664373 0.685297 5.53509 5.650452 
75 0.296586 0.241612 0.603 0.57625 0.664883 0.736607 5.536293 5.644182 0.296586 0.250334 0.603 0.624 0.664883 0.686672 5.536866 5.651568 
76 0.29714 0.24164 0.604286 0.577115 0.665703 0.742114 5.537544 5.651445 0.29714 0.250549 0.604286 0.624848 0.665703 0.687026 5.537877 5.651877 
77 0.298165 0.241771 0.60516 0.577926 0.666602 0.746057 5.538162 5.656428 0.297808 0.2515 0.60516 0.626154 0.666602 0.688177 5.538171 5.652747 
78 0.298226 0.242134 0.606048 0.579231 0.667461 0.751223 5.53956 5.658897 0.298226 0.252327 0.606048 0.626404 0.667461 0.689983 5.53956 5.653545 
79 0.298515 0.242327 0.60625 0.58 0.667734 0.754416 5.541642 5.663853 0.298515 0.25261 0.60625 0.629545 0.667734 0.691488 5.541642 5.654544 
80 0.298925 0.242501 0.608 0.580789 0.668477 0.758044 5.5428 5.672739 0.298954 0.253515 0.608 0.632135 0.668477 0.69278 5.542122 5.65881 
81 0.299009 0.243266 0.608824 0.581429 0.669375 0.763249 5.545119 5.684133 0.299274 0.253788 0.608824 0.632812 0.669375 0.694669 5.544696 5.661627 
82 0.299706 0.243418 0.610156 0.582051 0.67043 0.766877 5.548983 5.689203 0.299706 0.254306 0.610156 0.636153 0.67043 0.696776 5.547696 5.664387 
83 0.300079 0.243811 0.612127 0.582879 0.671406 0.767192 5.552868 5.691633 0.300012 0.254504 0.612127 0.63852 0.671406 0.699011 5.54967 5.666313 
84 0.300155 0.244206 0.6125 0.583333 0.672305 0.774921 5.556792 5.697894 0.300097 0.255492 0.6125 0.641245 0.672305 0.702064 5.552484 5.668269 
85 0.30095 0.244999 0.615455 0.584379 0.673945 0.78265 5.55975 5.704131 0.300862 0.256407 0.615455 0.644021 0.673945 0.703095 5.557245 5.668932 
86 0.301451 0.24539 0.617826 0.585476 0.675 0.790221 5.563182 5.705922 0.301415 0.257702 0.617241 0.646667 0.675 0.707866 5.561544 5.67093 
87 0.302259 0.246351 0.619412 0.586923 0.675234 0.821068 5.566194 5.723907 0.302028 0.258823 0.619141 0.650727 0.675234 0.711709 5.565999 5.672649 
88 0.30255 0.247167 0.62 0.588028 0.676328 0.831073 5.574981 5.732769 0.30255 0.259689 0.619502 0.652317 0.676328 0.721324 5.574981 5.67471 
89 0.303218 0.248525 0.621 0.589706 0.676836 0.837697 5.581377 5.740002 0.303218 0.260797 0.62 0.655469 0.676836 0.733749 5.581377 5.675748 
90 0.303891 0.248933 0.621833 0.590182 0.678664 0.85 5.582496 5.79471 0.303891 0.26458 0.621237 0.65722 0.678664 0.73615 5.582496 5.677755 
91 0.304461 0.250139 0.6232 0.59125 0.68 0.908929 5.585133 5.820966 0.304461 0.272512 0.62232 0.659815 0.68 0.740767 5.585133 5.681235 
92 0.304729 0.251862 0.623793 0.592632 0.684375 1.367857 5.592537 5.931636 0.304729 0.279131 0.6232 0.663333 0.684375 0.872059 5.592537 5.68353 
93 0.305669 0.254156 0.624849 0.59684 0.688594 1.693304 5.598756 5.981751 0.305409 0.285089 0.62418 0.665867 0.688594 1.037605 5.598756 5.685819 
94 0.306404 0.255467 0.629231 0.598333 0.692268 1.729911 5.614407 5.99139 0.305892 0.286295 0.625053 0.66958 0.692268 1.052311 5.614407 5.699148 
95 0.307122 0.257532 0.631535 0.599512 0.700469 1.75 5.631552 6.001596 0.306849 0.287176 0.631535 0.672143 0.700469 1.061555 5.631552 5.707533 
96 0.307827 0.257893 0.636471 0.604123 0.704492 1.800446 5.639703 6.015003 0.307819 0.287726 0.636471 0.679412 0.704492 1.07584 5.639703 5.716965 
97 0.308666 0.259 0.640226 0.607972 0.708398 1.834821 5.645385 6.047217 0.308666 0.287875 0.640226 0.6808 0.708398 1.088235 5.645385 5.727561 
98 0.310623 0.259812 0.644978 0.619252 0.733333 1.861607 5.671203 6.080409 0.310623 0.288569 0.644978 0.685059 0.733333 1.097059 5.671203 5.734197 
99 0.316741 0.261483 0.659565 0.626667 0.834375 1.895536 5.768283 6.114102 0.316741 0.292242 0.659565 0.695 0.834375 1.109244 5.768283 5.758299 
100 0.353133 0.262597 0.733333 0.635662 2.75 1.95625 5.869158 6.140958 0.353133 0.293525 0.733333 0.703165 2.75 1.161345 5.869158 5.792568 


==> plot_data/ju1-dls08_fte_vs_ste_0p03.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.275882 0.228135 0.524286 0.526553 0.579276 0.600172 5.429013 5.470476 0.275882 0.230397 0.524286 0.534526 0.579276 0.595614 5.430837 5.487783 
1 0.277067 0.229365 0.530416 0.531782 0.587716 0.608874 5.438439 5.47665 0.277067 0.231974 0.530416 0.544591 0.587716 0.601021 5.438439 5.505495 
2 0.277834 0.229913 0.532972 0.533869 0.59216 0.620313 5.441202 5.481438 0.277844 0.232979 0.532972 0.547176 0.59216 0.610576 5.441175 5.518335 
3 0.278523 0.230877 0.53642 0.534681 0.592971 0.621346 5.444739 5.487186 0.278616 0.234071 0.536328 0.549668 0.592971 0.612384 5.444754 5.534334 
4 0.279174 0.231479 0.538417 0.535627 0.598399 0.626264 5.445918 5.492598 0.279225 0.234758 0.538453 0.550877 0.598399 0.614594 5.446323 5.541456 
5 0.27948 0.231812 0.540375 0.536895 0.599645 0.626722 5.447694 5.494386 0.279567 0.235122 0.540402 0.55197 0.599537 0.618915 5.447694 5.54661 
6 0.279773 0.232149 0.54182 0.537641 0.600805 0.631243 5.448879 5.497842 0.27981 0.235609 0.541896 0.553501 0.60063 0.619315 5.448996 5.550117 
7 0.280137 0.232639 0.54317 0.538551 0.602405 0.639374 5.450211 5.501001 0.280145 0.235953 0.543227 0.554181 0.60259 0.620548 5.450235 5.552835 
8 0.28037 0.232887 0.544605 0.539536 0.603479 0.639642 5.45148 5.504733 0.28043 0.236286 0.544739 0.555821 0.603595 0.622149 5.45148 5.55792 
9 0.280673 0.233156 0.54628 0.540042 0.604562 0.640461 5.452344 5.506323 0.280673 0.236504 0.54628 0.557381 0.604562 0.623955 5.452344 5.561925 
10 0.280995 0.233333 0.547072 0.540836 0.605106 0.645497 5.453949 5.509005 0.280995 0.236792 0.547042 0.558946 0.605075 0.624964 5.453568 5.564802 
11 0.281191 0.233483 0.548254 0.541846 0.606024 0.647261 5.455302 5.511144 0.281201 0.236937 0.548209 0.559937 0.605887 0.62586 5.454921 5.566293 
12 0.281335 0.233716 0.549632 0.542552 0.606878 0.651502 5.456661 5.512995 0.281351 0.237112 0.54963 0.561654 0.606821 0.628046 5.456541 5.56773 
13 0.28144 0.233891 0.550596 0.543139 0.607911 0.652857 5.457489 5.51481 0.281446 0.237383 0.550508 0.563127 0.607911 0.62924 5.457489 5.569434 
14 0.281569 0.234027 0.551222 0.543453 0.608635 0.654578 5.458452 5.515869 0.281569 0.237568 0.551209 0.564891 0.608635 0.630548 5.458494 5.571015 
15 0.28171 0.234129 0.552159 0.544071 0.60957 0.657506 5.459361 5.518056 0.28171 0.237746 0.552159 0.566339 0.609812 0.631842 5.459433 5.57256 
16 0.281865 0.234297 0.552993 0.544591 0.610962 0.659722 5.460144 5.519775 0.281858 0.238048 0.553026 0.567924 0.610984 0.632645 5.460279 5.573514 
17 0.282168 0.234463 0.553749 0.544835 0.611863 0.661868 5.4609 5.520828 0.282061 0.238211 0.553871 0.568755 0.611925 0.633408 5.4609 5.574822 
18 0.282334 0.234582 0.554652 0.545175 0.612839 0.664104 5.46207 5.523249 0.282295 0.23839 0.554652 0.56966 0.612852 0.634164 5.46207 5.576493 
19 0.282472 0.234703 0.555881 0.545874 0.614121 0.664707 5.46309 5.525256 0.28244 0.238664 0.555828 0.570405 0.614121 0.635021 5.46303 5.577747 
20 0.282613 0.235185 0.556381 0.546301 0.6151 0.666028 5.463927 5.527326 0.282599 0.238907 0.556381 0.57122 0.6151 0.635949 5.463597 5.579028 
21 0.282789 0.235388 0.557126 0.546936 0.61643 0.666993 5.464899 5.528508 0.282759 0.23907 0.556965 0.571936 0.61643 0.636502 5.46474 5.580483 
22 0.282929 0.235497 0.557613 0.547496 0.617737 0.669203 5.465721 5.531106 0.282929 0.239254 0.557476 0.572575 0.617737 0.637285 5.465589 5.581551 
23 0.283107 0.235564 0.558263 0.547965 0.618547 0.669901 5.466459 5.53263 0.283094 0.239527 0.558061 0.573029 0.618547 0.63822 5.466204 5.582697 
24 0.28325 0.235622 0.558983 0.548449 0.619696 0.671359 5.467056 5.535147 0.283186 0.239893 0.558791 0.57368 0.619696 0.640122 5.466873 5.584212 
25 0.283384 0.23575 0.559491 0.548826 0.62127 0.673591 5.467524 5.537187 0.283359 0.240204 0.559362 0.574287 0.621172 0.64141 5.467227 5.585679 
26 0.283618 0.235793 0.55995 0.549398 0.622529 0.674832 5.468094 5.538381 0.283558 0.240383 0.559812 0.574948 0.622517 0.642574 5.467977 5.586888 
27 0.283728 0.23586 0.560525 0.549808 0.62309 0.675529 5.468916 5.539167 0.283694 0.240506 0.560275 0.575625 0.623062 0.643229 5.468916 5.588034 
28 0.283855 0.235918 0.561205 0.550172 0.623646 0.675955 5.469894 5.540769 0.283812 0.24067 0.561019 0.576417 0.623632 0.64388 5.469894 5.58933 
29 0.283985 0.235992 0.561744 0.550869 0.624182 0.676762 5.470824 5.54181 0.283958 0.240819 0.561666 0.576981 0.624176 0.644596 5.470824 5.589927 
30 0.284083 0.236081 0.56226 0.551413 0.624961 0.677521 5.471568 5.543784 0.284082 0.240981 0.562064 0.577692 0.624693 0.645081 5.471625 5.590884 
31 0.284264 0.236189 0.562881 0.551891 0.625733 0.678733 5.472552 5.546256 0.284237 0.241219 0.56271 0.578862 0.625417 0.646193 5.472648 5.592729 
32 0.284443 0.236269 0.56344 0.552516 0.626944 0.680828 5.473386 5.548155 0.284418 0.241412 0.563349 0.579693 0.626739 0.646518 5.473311 5.595135 
33 0.284641 0.236398 0.564006 0.553175 0.627254 0.682309 5.474268 5.549598 0.284635 0.241527 0.563967 0.58036 0.627194 0.646805 5.474157 5.596167 
34 0.284799 0.236533 0.564978 0.553723 0.627794 0.683743 5.474988 5.551944 0.284782 0.241652 0.565219 0.581183 0.627671 0.647428 5.474859 5.597295 
35 0.285017 0.236715 0.5658 0.554315 0.628921 0.684512 5.476092 5.553996 0.284979 0.24182 0.565872 0.582121 0.628792 0.648783 5.475897 5.598654 
36 0.285176 0.236786 0.566519 0.554591 0.629474 0.685121 5.476851 5.555649 0.285176 0.242071 0.566583 0.582799 0.629474 0.649142 5.476833 5.600319 
37 0.285417 0.236921 0.567289 0.555046 0.631058 0.686025 5.477652 5.557479 0.285399 0.242243 0.566941 0.583467 0.630872 0.649551 5.477523 5.601678 
38 0.285598 0.237004 0.568242 0.555819 0.631308 0.687587 5.478366 5.55927 0.285581 0.24236 0.568231 0.58389 0.631288 0.650438 5.478579 5.603469 
39 0.285722 0.23711 0.569033 0.556313 0.632062 0.688248 5.479269 5.56116 0.285722 0.242445 0.568949 0.584733 0.631968 0.650742 5.479293 5.604645 
40 0.285946 0.237212 0.569576 0.556782 0.632857 0.689332 5.4801 5.563401 0.285946 0.24261 0.569545 0.585589 0.632811 0.652316 5.480169 5.605764 
41 0.286051 0.237364 0.570351 0.557324 0.633362 0.690641 5.481039 5.564724 0.28605 0.242782 0.570294 0.586675 0.633216 0.653149 5.481246 5.607231 
42 0.286276 0.237489 0.571036 0.557861 0.634142 0.692874 5.48205 5.56635 0.286187 0.242869 0.570864 0.587232 0.633973 0.653823 5.482101 5.608359 
43 0.286424 0.237576 0.572021 0.558423 0.634604 0.693695 5.48283 5.56893 0.286374 0.242961 0.571605 0.587971 0.634604 0.654545 5.48292 5.610003 
44 0.286542 0.237672 0.572992 0.559222 0.635207 0.694947 5.483766 5.571339 0.286505 0.243056 0.572794 0.588842 0.635207 0.655643 5.484237 5.610912 
45 0.286686 0.237739 0.573735 0.559727 0.636475 0.696864 5.484807 5.57379 0.286648 0.243117 0.57359 0.589374 0.636573 0.656033 5.484981 5.61255 
46 0.28689 0.237833 0.574645 0.560392 0.637357 0.698491 5.485731 5.575878 0.286783 0.243228 0.574427 0.5901 0.637357 0.65718 5.485833 5.6145 
47 0.287029 0.23797 0.57545 0.561009 0.638435 0.699286 5.486328 5.577294 0.287015 0.243354 0.575302 0.590964 0.638435 0.658947 5.486589 5.615739 
48 0.287177 0.238179 0.576349 0.561482 0.638901 0.70174 5.487618 5.579835 0.287153 0.243505 0.576195 0.59151 0.638901 0.659416 5.487825 5.616867 
49 0.287316 0.238289 0.576967 0.561959 0.639572 0.702476 5.488611 5.583339 0.287283 0.24366 0.576928 0.592087 0.639572 0.659817 5.488638 5.618319 
50 0.287538 0.238433 0.577916 0.562336 0.640519 0.703993 5.48937 5.584998 0.287553 0.243828 0.577782 0.592908 0.640519 0.660481 5.489565 5.619864 
51 0.287758 0.238579 0.578396 0.562568 0.642081 0.704889 5.49021 5.588106 0.287758 0.243972 0.578296 0.593689 0.642081 0.661235 5.490324 5.621412 
52 0.287923 0.238772 0.579305 0.562913 0.643369 0.705705 5.491284 5.590311 0.287914 0.244049 0.578886 0.594745 0.643318 0.661635 5.491422 5.622789 
53 0.288216 0.238954 0.57985 0.563444 0.644627 0.707174 5.492187 5.592714 0.28818 0.244164 0.579599 0.595449 0.644565 0.66275 5.492187 5.624574 
54 0.288428 0.239046 0.580458 0.563895 0.645331 0.70764 5.493039 5.595858 0.28839 0.244285 0.580149 0.596607 0.64531 0.664658 5.493039 5.625699 
55 0.288567 0.239133 0.58101 0.564428 0.64614 0.708547 5.494143 5.597547 0.288532 0.244473 0.580723 0.597876 0.646091 0.665958 5.494314 5.627328 
56 0.288784 0.239268 0.581603 0.564892 0.64684 0.709968 5.495769 5.599155 0.288754 0.244675 0.58142 0.598505 0.646806 0.666564 5.495769 5.628867 
57 0.288969 0.239405 0.582146 0.56547 0.647277 0.711198 5.496447 5.600508 0.288908 0.244944 0.58201 0.599172 0.647273 0.668011 5.496459 5.630403 
58 0.289225 0.239517 0.582638 0.565927 0.647628 0.712116 5.497626 5.601873 0.289115 0.245194 0.582526 0.60014 0.647549 0.668281 5.497632 5.631345 
59 0.289516 0.239621 0.583479 0.566591 0.648878 0.713479 5.498697 5.603616 0.289513 0.24542 0.583386 0.601175 0.648844 0.669193 5.498697 5.632953 
60 0.289878 0.239729 0.584107 0.567039 0.649674 0.714687 5.499606 5.605389 0.289851 0.245573 0.584004 0.602575 0.649591 0.670108 5.499627 5.635044 
61 0.290091 0.239842 0.584988 0.567501 0.650053 0.716271 5.500572 5.607393 0.290071 0.245742 0.584817 0.60329 0.649999 0.671167 5.500596 5.635836 
62 0.290389 0.239906 0.585837 0.567837 0.650809 0.717171 5.502267 5.608812 0.29036 0.245862 0.585756 0.604363 0.650755 0.671695 5.502315 5.637906 
63 0.29065 0.239985 0.586892 0.568189 0.651494 0.718127 5.50341 5.611788 0.290599 0.24603 0.586785 0.605532 0.651472 0.67211 5.503536 5.638848 
64 0.290859 0.240128 0.587649 0.568849 0.651981 0.719647 5.505198 5.613774 0.290842 0.246115 0.587522 0.606506 0.651938 0.673399 5.50521 5.640393 
65 0.291068 0.240322 0.588902 0.569408 0.65281 0.721568 5.506167 5.616183 0.291053 0.24625 0.588732 0.607399 0.652807 0.674555 5.506188 5.640969 
66 0.291413 0.240421 0.589521 0.569918 0.653844 0.722211 5.50689 5.618631 0.291329 0.246558 0.58952 0.608604 0.653832 0.675292 5.506977 5.641923 
67 0.291649 0.240549 0.590447 0.570461 0.65429 0.72424 5.508882 5.622618 0.29162 0.246804 0.590348 0.609329 0.65429 0.676413 5.508969 5.642808 
68 0.291965 0.240604 0.591439 0.570906 0.654735 0.725964 5.510709 5.624574 0.291937 0.247061 0.591424 0.610997 0.654735 0.677248 5.510709 5.644143 
69 0.292772 0.240692 0.592109 0.571549 0.656744 0.727484 5.512593 5.6277 0.292772 0.247493 0.592109 0.612867 0.656744 0.679167 5.512698 5.645415 
70 0.293372 0.240784 0.592684 0.571973 0.657505 0.728161 5.513979 5.629356 0.293372 0.247821 0.592684 0.61445 0.657505 0.679699 5.514054 5.646468 
71 0.293755 0.240867 0.59343 0.572736 0.659184 0.732622 5.515302 5.63283 0.293798 0.248158 0.59343 0.616761 0.659184 0.682083 5.515302 5.648235 
72 0.294412 0.241 0.5948 0.573409 0.66056 0.733474 5.516214 5.635572 0.294472 0.248385 0.5948 0.617651 0.66056 0.683385 5.516202 5.649183 
73 0.294896 0.241096 0.595845 0.574034 0.662074 0.734153 5.517786 5.637774 0.294975 0.248645 0.595845 0.619086 0.662074 0.683789 5.517771 5.650554 
74 0.295474 0.24128 0.597237 0.574984 0.663582 0.73551 5.518995 5.641449 0.295494 0.249709 0.597168 0.62109 0.663582 0.685332 5.518878 5.651709 
75 0.295872 0.241477 0.597876 0.575886 0.664505 0.737085 5.520366 5.647275 0.29592 0.250372 0.597876 0.621839 0.664505 0.686563 5.520168 5.653326 
76 0.296291 0.241687 0.599314 0.576634 0.665435 0.744432 5.521191 5.653656 0.296416 0.250756 0.599156 0.622799 0.665435 0.687484 5.520996 5.654772 
77 0.29694 0.241917 0.600528 0.577322 0.666536 0.748135 5.523381 5.657772 0.296946 0.251214 0.600165 0.624256 0.666536 0.688332 5.522664 5.655555 
78 0.297581 0.242183 0.602634 0.577938 0.667346 0.751374 5.524977 5.661873 0.297638 0.252112 0.601932 0.625742 0.667346 0.69086 5.524767 5.656632 
79 0.298177 0.242345 0.604334 0.578791 0.667753 0.75456 5.527332 5.666964 0.298191 0.252619 0.603934 0.627336 0.667753 0.691602 5.526753 5.658108 
80 0.298537 0.242648 0.605724 0.579769 0.668293 0.758019 5.529546 5.67423 0.298562 0.25324 0.605529 0.630497 0.668293 0.693061 5.529474 5.659815 
81 0.299001 0.24312 0.607486 0.58062 0.669328 0.763079 5.53089 5.677797 0.299052 0.253496 0.607296 0.632645 0.669328 0.694874 5.530836 5.66109 
82 0.299485 0.243473 0.608844 0.581736 0.669892 0.766492 5.53461 5.683704 0.299485 0.254082 0.608702 0.635558 0.669892 0.696836 5.534259 5.663052 
83 0.299873 0.243863 0.609908 0.582622 0.670914 0.7672 5.536905 5.690919 0.299873 0.254856 0.609841 0.638381 0.670914 0.699086 5.536971 5.665803 
84 0.30036 0.244316 0.610927 0.583512 0.67221 0.774886 5.539149 5.696844 0.30036 0.25562 0.610913 0.641295 0.67221 0.702342 5.539623 5.668839 
85 0.301028 0.245005 0.612334 0.584583 0.673243 0.782478 5.541645 5.703579 0.301028 0.256454 0.612379 0.64405 0.673243 0.703493 5.541921 5.670318 
86 0.301661 0.245566 0.613668 0.585716 0.673999 0.790077 5.545107 5.711541 0.301659 0.257736 0.613774 0.647854 0.673999 0.709076 5.545107 5.673021 
87 0.302326 0.246371 0.615108 0.587057 0.675211 0.821079 5.547312 5.719869 0.302301 0.258696 0.61545 0.650273 0.675211 0.713037 5.547915 5.675445 
88 0.302783 0.247104 0.617469 0.587903 0.675752 0.830977 5.55183 5.729352 0.302744 0.259712 0.617539 0.652956 0.675752 0.724911 5.551881 5.677125 
89 0.303337 0.248109 0.618787 0.589928 0.67673 0.837613 5.556435 5.747352 0.30332 0.26139 0.618964 0.656719 0.67673 0.733831 5.556483 5.679906 
90 0.303568 0.24914 0.619944 0.591715 0.677999 0.849837 5.560074 5.787288 0.303529 0.264735 0.620099 0.65728 0.677999 0.73621 5.560218 5.682768 
91 0.304011 0.250285 0.621732 0.59327 0.679553 0.90793 5.564964 5.818431 0.304048 0.272 0.621732 0.659984 0.679553 0.740901 5.564964 5.68497 
92 0.304415 0.252103 0.623191 0.594716 0.684423 1.367835 5.569362 5.93958 0.304428 0.279171 0.623191 0.664417 0.684423 0.872324 5.56791 5.687001 
93 0.305217 0.2534 0.625274 0.5967 0.69193 1.69388 5.573529 5.976033 0.305361 0.28486 0.625274 0.665889 0.69193 1.03776 5.573529 5.693916 
94 0.305983 0.254645 0.626455 0.599468 0.695279 1.729812 5.580693 5.992461 0.306028 0.286159 0.62624 0.670391 0.695279 1.052281 5.580825 5.699082 
95 0.306884 0.256371 0.628396 0.601396 0.699537 1.749949 5.587422 6.004809 0.306954 0.28684 0.62796 0.673775 0.699537 1.061523 5.587833 5.703072 
96 0.307674 0.257916 0.631668 0.60691 0.704358 1.800013 5.598993 6.031173 0.307694 0.28788 0.631796 0.677875 0.704358 1.075932 5.598993 5.711958 
97 0.308291 0.259096 0.635554 0.610193 0.705749 1.834735 5.609976 6.049275 0.308483 0.288683 0.637665 0.68243 0.705749 1.088423 5.608569 5.722167 
98 0.310366 0.259955 0.641258 0.617383 0.729506 1.861195 5.636022 6.085089 0.310366 0.289743 0.641258 0.685581 0.729506 1.09703 5.636022 5.736642 
99 0.311306 0.26111 0.646303 0.62631 0.744942 1.894939 5.657199 6.10569 0.311306 0.2914 0.646303 0.694185 0.744942 1.10871 5.657199 5.747481 
100 0.353889 0.263609 0.733337 0.650384 2.751034 1.957195 5.8704 6.147165 0.353889 0.294806 0.733337 0.714811 2.751034 1.161498 5.8704 5.81202 


==> plot_data/ju1-dls08_fte_vs_ste_0p05.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.275681 0.227905 0.522946 0.526582 0.577768 0.600108 5.427312 5.470536 0.275681 0.23039 0.522946 0.533576 0.577768 0.595525 5.427312 5.48514 
1 0.277075 0.229369 0.531003 0.531859 0.589486 0.608922 5.438283 5.476338 0.277075 0.232447 0.531003 0.544342 0.589486 0.601072 5.437935 5.508162 
2 0.277617 0.230105 0.533658 0.533692 0.592183 0.62029 5.441676 5.481426 0.277583 0.233023 0.533948 0.547552 0.592183 0.61055 5.441379 5.513352 
3 0.278222 0.23084 0.536454 0.534802 0.594182 0.621446 5.44395 5.487303 0.278222 0.2339 0.536454 0.549314 0.594182 0.612443 5.44395 5.532273 
4 0.278972 0.231503 0.537688 0.535647 0.597534 0.62632 5.446266 5.491797 0.278972 0.234665 0.537688 0.551063 0.597534 0.61463 5.446185 5.541732 
5 0.279394 0.231766 0.53976 0.536408 0.599324 0.626738 5.448009 5.494233 0.279424 0.23524 0.539851 0.552057 0.599322 0.618934 5.448009 5.547096 
6 0.279897 0.232315 0.541528 0.537615 0.60123 0.631203 5.449545 5.497641 0.279906 0.235654 0.541673 0.553544 0.601215 0.619353 5.449461 5.550141 
7 0.280257 0.232623 0.543351 0.538648 0.602609 0.639368 5.451333 5.501721 0.280257 0.235987 0.543351 0.554317 0.602641 0.620492 5.450823 5.553294 
8 0.280459 0.232905 0.545426 0.539284 0.603328 0.639666 5.452401 5.504595 0.280459 0.236164 0.545426 0.555644 0.60336 0.622098 5.452281 5.55654 
9 0.280643 0.23314 0.546047 0.539817 0.604382 0.640496 5.453622 5.506911 0.280643 0.236468 0.546078 0.557319 0.604481 0.624068 5.453577 5.560227 
10 0.280958 0.233333 0.547188 0.540473 0.604845 0.645584 5.454579 5.50914 0.280958 0.236723 0.547201 0.558886 0.605013 0.625098 5.454579 5.562036 
11 0.281173 0.233487 0.548162 0.541525 0.605959 0.647323 5.455749 5.511615 0.281191 0.236875 0.548193 0.559896 0.606048 0.625874 5.455749 5.565132 
12 0.28133 0.233707 0.548798 0.542066 0.606725 0.651559 5.457198 5.513433 0.281352 0.237094 0.54885 0.561667 0.60677 0.62803 5.457366 5.566377 
13 0.281454 0.233958 0.549983 0.54316 0.607538 0.652835 5.458227 5.515455 0.281465 0.237442 0.550309 0.562326 0.607538 0.629243 5.458059 5.568387 
14 0.281585 0.234058 0.551204 0.54387 0.60855 0.654564 5.459019 5.51664 0.281576 0.237631 0.551256 0.563306 0.608376 0.630574 5.458971 5.570184 
15 0.281722 0.234145 0.55185 0.544562 0.609875 0.657357 5.459925 5.518335 0.28172 0.23774 0.551881 0.565694 0.609704 0.631793 5.459817 5.571618 
16 0.281906 0.234403 0.552816 0.544972 0.61121 0.659718 5.460375 5.519658 0.281912 0.237991 0.552894 0.56708 0.610856 0.632712 5.460369 5.572713 
17 0.282084 0.234504 0.553587 0.545269 0.611945 0.661754 5.461167 5.521989 0.282084 0.238187 0.553603 0.568313 0.611817 0.633439 5.461098 5.573514 
18 0.282252 0.234588 0.554594 0.545689 0.612884 0.664149 5.462067 5.524236 0.282252 0.238362 0.554594 0.569167 0.612838 0.634221 5.461968 5.574837 
19 0.282433 0.234812 0.555259 0.546317 0.614336 0.664767 5.462892 5.527461 0.282431 0.238708 0.555259 0.570564 0.614218 0.634997 5.462583 5.576751 
20 0.28256 0.235066 0.556049 0.546809 0.615933 0.666081 5.463678 5.529627 0.282559 0.238881 0.555998 0.571075 0.615591 0.635996 5.463651 5.578116 
21 0.282741 0.235325 0.55674 0.547253 0.616596 0.66703 5.464542 5.531256 0.282738 0.23902 0.556592 0.571947 0.616503 0.636519 5.464368 5.579679 
22 0.282867 0.235454 0.557356 0.547715 0.617859 0.669178 5.465064 5.532891 0.282872 0.239364 0.557258 0.572697 0.617747 0.637321 5.465004 5.580879 
23 0.283091 0.235566 0.558123 0.548039 0.61891 0.669898 5.46573 5.534553 0.28311 0.239671 0.558123 0.573347 0.618826 0.638247 5.465706 5.582337 
24 0.283188 0.235675 0.558601 0.548283 0.619362 0.671321 5.466384 5.535804 0.283225 0.239998 0.558536 0.573949 0.619334 0.640158 5.466258 5.583027 
25 0.283378 0.235743 0.55954 0.548789 0.621117 0.673584 5.467107 5.537364 0.283367 0.240262 0.559443 0.5747 0.621117 0.641381 5.466954 5.584974 
26 0.283566 0.235795 0.56033 0.54949 0.622247 0.674781 5.467926 5.538327 0.283554 0.240394 0.559961 0.575475 0.622178 0.642553 5.467695 5.586393 
27 0.28375 0.235838 0.560953 0.549886 0.622721 0.675479 5.468748 5.540922 0.283746 0.240477 0.56084 0.57625 0.622719 0.643246 5.468418 5.587545 
28 0.283938 0.235899 0.561486 0.550408 0.623541 0.675916 5.469498 5.541918 0.283895 0.240647 0.561486 0.576785 0.623424 0.643878 5.469378 5.589417 
29 0.284096 0.23594 0.561953 0.550806 0.624147 0.676748 5.47053 5.543181 0.284039 0.240802 0.562127 0.577429 0.624118 0.644604 5.470452 5.590932 
30 0.284211 0.236039 0.562512 0.551225 0.62495 0.677621 5.472078 5.544702 0.284214 0.24096 0.562679 0.578187 0.624788 0.64507 5.472078 5.592633 
31 0.28437 0.236126 0.562975 0.551937 0.626 0.67875 5.472969 5.546559 0.284373 0.241138 0.563257 0.57889 0.625864 0.646223 5.473179 5.594217 
32 0.284538 0.236226 0.563699 0.552257 0.626975 0.680801 5.473773 5.549121 0.284547 0.241355 0.563699 0.579894 0.626975 0.64653 5.474031 5.596047 
33 0.284718 0.2363 0.564645 0.553109 0.627301 0.682291 5.474643 5.551101 0.284745 0.24157 0.564836 0.580416 0.627301 0.646835 5.474901 5.597133 
34 0.284862 0.236465 0.565441 0.553521 0.627936 0.683655 5.475555 5.552238 0.284862 0.241656 0.565494 0.581378 0.627846 0.647261 5.47578 5.598093 
35 0.284985 0.236699 0.566233 0.554169 0.628768 0.684574 5.476284 5.554164 0.285002 0.24183 0.566233 0.582074 0.628703 0.648724 5.476326 5.599224 
36 0.285366 0.236806 0.566822 0.554608 0.629552 0.685198 5.476839 5.55669 0.285366 0.242068 0.566814 0.582746 0.629641 0.649175 5.476923 5.600256 
37 0.285587 0.236942 0.567291 0.55512 0.630836 0.686115 5.477784 5.559303 0.285549 0.242265 0.567291 0.58334 0.630836 0.649629 5.477847 5.601381 
38 0.285738 0.237055 0.568124 0.556246 0.631213 0.687514 5.47836 5.560872 0.285737 0.242389 0.568124 0.584323 0.631213 0.650408 5.478402 5.603676 
39 0.285897 0.237151 0.569067 0.556853 0.632101 0.68826 5.479257 5.562849 0.285897 0.242515 0.568994 0.584996 0.631934 0.650768 5.479269 5.604747 
40 0.285999 0.237254 0.569884 0.557165 0.632962 0.689299 5.480307 5.563929 0.285999 0.242662 0.56984 0.585734 0.632962 0.652369 5.480457 5.606676 
41 0.286168 0.237321 0.570517 0.5578 0.633473 0.690731 5.481501 5.566368 0.286168 0.242788 0.570456 0.586549 0.633524 0.653148 5.481501 5.608509 
42 0.28629 0.237448 0.571173 0.558243 0.634057 0.69272 5.482656 5.567871 0.28629 0.242842 0.571099 0.587499 0.634057 0.653857 5.482482 5.61003 
43 0.286408 0.237529 0.572114 0.558651 0.634585 0.693676 5.483628 5.570334 0.286408 0.242943 0.57206 0.588057 0.634585 0.654557 5.483409 5.611308 
44 0.286578 0.237661 0.572605 0.559047 0.635453 0.6948 5.48415 5.572134 0.286578 0.243068 0.572605 0.588652 0.635347 0.655615 5.484075 5.613057 
45 0.286757 0.237775 0.57354 0.559614 0.636241 0.696913 5.484828 5.574144 0.286733 0.243139 0.57354 0.589528 0.636241 0.656071 5.484657 5.614692 
46 0.28691 0.237871 0.57425 0.560109 0.637149 0.698464 5.485752 5.575254 0.286882 0.243279 0.574289 0.590073 0.637149 0.657154 5.485371 5.616348 
47 0.287053 0.237969 0.575162 0.560423 0.63833 0.699325 5.486994 5.576907 0.287046 0.243341 0.575249 0.590711 0.63833 0.658939 5.486781 5.617308 
48 0.287233 0.238129 0.576019 0.561006 0.638814 0.701709 5.487918 5.579298 0.287233 0.24353 0.576175 0.591491 0.638814 0.65953 5.487564 5.618493 
49 0.287378 0.238211 0.576858 0.561348 0.639749 0.702637 5.488884 5.581896 0.28735 0.243644 0.577176 0.592254 0.639674 0.659835 5.48874 5.619543 
50 0.28759 0.238465 0.577649 0.561883 0.640928 0.704032 5.490042 5.58462 0.28756 0.243811 0.577654 0.592856 0.640888 0.660555 5.489988 5.621091 
51 0.287778 0.238582 0.57869 0.562254 0.642016 0.704769 5.491173 5.58705 0.287773 0.243959 0.578666 0.593558 0.641984 0.661178 5.491038 5.622717 
52 0.287995 0.238715 0.579202 0.562652 0.642704 0.705571 5.492142 5.588805 0.287989 0.244033 0.579193 0.594141 0.642656 0.66161 5.491938 5.623815 
53 0.288241 0.238891 0.579997 0.563084 0.643961 0.70712 5.493462 5.592996 0.288198 0.244228 0.579914 0.594921 0.643954 0.662715 5.493372 5.625699 
54 0.288389 0.239017 0.580525 0.563578 0.645124 0.70764 5.494617 5.596188 0.288357 0.244385 0.580525 0.595992 0.64507 0.664657 5.494422 5.626758 
55 0.288629 0.239148 0.581183 0.564299 0.645915 0.70865 5.495412 5.598312 0.288618 0.244531 0.581235 0.597346 0.645621 0.666017 5.495241 5.628216 
56 0.288896 0.239209 0.58214 0.564897 0.646463 0.70993 5.496366 5.599647 0.288844 0.244733 0.582167 0.598199 0.646341 0.666629 5.496204 5.629164 
57 0.289039 0.239335 0.582553 0.565342 0.647254 0.71114 5.497557 5.601717 0.288963 0.244918 0.582553 0.599379 0.647207 0.667938 5.497638 5.630466 
58 0.289255 0.239419 0.583041 0.565632 0.647993 0.712096 5.498157 5.602899 0.289201 0.245175 0.583097 0.600046 0.647647 0.668285 5.498379 5.631408 
59 0.289453 0.239558 0.583568 0.566339 0.648873 0.713632 5.499372 5.604534 0.289425 0.245349 0.583579 0.600986 0.648737 0.669202 5.499513 5.632458 
60 0.289798 0.239708 0.584511 0.566877 0.649621 0.714758 5.500407 5.606019 0.289689 0.245583 0.58454 0.602302 0.649527 0.670042 5.5005 5.63364 
61 0.290026 0.239807 0.585514 0.567061 0.649996 0.716177 5.50137 5.607939 0.290025 0.245755 0.585623 0.603048 0.649904 0.671149 5.501616 5.634831 
62 0.290267 0.239918 0.586118 0.56763 0.650684 0.71722 5.503806 5.6103 0.290267 0.245895 0.586187 0.60445 0.650633 0.671682 5.503854 5.635911 
63 0.290559 0.239993 0.587194 0.568023 0.651443 0.718127 5.505018 5.612379 0.290559 0.246028 0.587252 0.605494 0.651345 0.672175 5.505111 5.63721 
64 0.290806 0.240155 0.588223 0.568454 0.65186 0.71967 5.505981 5.613849 0.290823 0.246161 0.588234 0.606579 0.651781 0.67335 5.50605 5.639097 
65 0.291174 0.240301 0.589162 0.569002 0.652497 0.721717 5.506911 5.616306 0.291234 0.246355 0.589267 0.607049 0.652362 0.674589 5.506995 5.640372 
66 0.291523 0.24043 0.589673 0.56951 0.653667 0.72226 5.507964 5.618466 0.291606 0.246688 0.589795 0.608118 0.653561 0.67532 5.507964 5.641512 
67 0.292248 0.240497 0.590348 0.569863 0.654136 0.724312 5.509266 5.62026 0.292278 0.246907 0.590988 0.609139 0.654049 0.676449 5.509296 5.642571 
68 0.292732 0.240607 0.591641 0.570269 0.654593 0.725856 5.510343 5.62359 0.292737 0.247119 0.591757 0.610449 0.654518 0.677247 5.510268 5.643969 
69 0.293125 0.240698 0.592301 0.570871 0.656162 0.727309 5.511873 5.626968 0.29316 0.247424 0.592575 0.611612 0.655724 0.679158 5.511321 5.645082 
70 0.293425 0.240756 0.593658 0.571621 0.657402 0.728291 5.513097 5.629749 0.293497 0.247821 0.593762 0.613014 0.657311 0.679607 5.512863 5.64627 
71 0.294122 0.240859 0.594321 0.572277 0.659099 0.73262 5.514087 5.632323 0.294177 0.248015 0.594536 0.614613 0.658959 0.681976 5.513754 5.648016 
72 0.294542 0.24101 0.595797 0.572902 0.66042 0.73334 5.515623 5.634324 0.294627 0.248305 0.596089 0.616693 0.660217 0.683305 5.514888 5.649441 
73 0.295068 0.241129 0.596862 0.573734 0.661703 0.73441 5.517597 5.636991 0.295027 0.248633 0.596862 0.618227 0.661523 0.683901 5.516721 5.650578 
74 0.295555 0.241372 0.597695 0.574742 0.66335 0.735868 5.519073 5.640903 0.295509 0.249489 0.597687 0.61917 0.663057 0.68535 5.518578 5.651886 
75 0.296155 0.241554 0.599131 0.575743 0.664408 0.737403 5.520525 5.646687 0.296168 0.250291 0.598955 0.621517 0.663898 0.686491 5.520252 5.653455 
76 0.296715 0.24173 0.600743 0.576731 0.665017 0.744506 5.522469 5.652534 0.296724 0.250793 0.600552 0.622281 0.664982 0.687451 5.521803 5.655024 
77 0.297385 0.241911 0.601697 0.577528 0.665876 0.748081 5.523789 5.656665 0.297438 0.251428 0.601521 0.624062 0.6657 0.688371 5.523336 5.656425 
78 0.29784 0.242106 0.602966 0.578471 0.666723 0.751362 5.525148 5.662893 0.297886 0.251945 0.602594 0.624615 0.666658 0.690837 5.525022 5.6571 
79 0.298322 0.242357 0.604614 0.579415 0.667595 0.754621 5.527206 5.669436 0.298324 0.25268 0.604254 0.626432 0.667516 0.69164 5.526915 5.658246 
80 0.298793 0.242612 0.605675 0.580555 0.668305 0.758091 5.528775 5.675028 0.298794 0.253099 0.605591 0.629791 0.66826 0.692992 5.528691 5.660058 
81 0.299119 0.243096 0.606702 0.581004 0.669186 0.763065 5.531049 5.679993 0.299184 0.253416 0.606687 0.632677 0.668869 0.695011 5.530539 5.662098 
82 0.299482 0.243468 0.607912 0.581632 0.669884 0.766235 5.533542 5.6853 0.299495 0.254153 0.6079 0.636159 0.669801 0.696876 5.532963 5.664435 
83 0.299919 0.24378 0.609712 0.582379 0.670667 0.767311 5.535711 5.690508 0.29994 0.254868 0.609712 0.638341 0.670359 0.699136 5.535273 5.666679 
84 0.300499 0.244253 0.610769 0.583247 0.671705 0.774862 5.538282 5.696088 0.300499 0.255872 0.610698 0.641328 0.671627 0.702359 5.537655 5.667726 
85 0.30138 0.244896 0.612438 0.584188 0.673233 0.782363 5.540502 5.702691 0.30149 0.256526 0.612527 0.644044 0.672507 0.70353 5.54016 5.669832 
86 0.30219 0.245596 0.614729 0.585169 0.674063 0.789981 5.543688 5.709759 0.302239 0.257832 0.614731 0.646863 0.673917 0.709028 5.542932 5.672898 
87 0.302399 0.246445 0.616403 0.587059 0.675248 0.821087 5.545878 5.721213 0.302573 0.258629 0.616403 0.649812 0.67521 0.713072 5.545605 5.674242 
88 0.302947 0.247144 0.617837 0.588171 0.675785 0.830914 5.548755 5.731698 0.303019 0.259848 0.61798 0.652489 0.675601 0.72478 5.548191 5.675301 
89 0.303194 0.247981 0.619109 0.589932 0.676737 0.837556 5.55186 5.747886 0.303317 0.261122 0.619474 0.655556 0.676691 0.733835 5.55186 5.677281 
90 0.303557 0.249041 0.620722 0.591185 0.677939 0.849728 5.555382 5.783046 0.303696 0.264667 0.6211 0.657197 0.677633 0.736204 5.555382 5.680785 
91 0.304141 0.250093 0.621906 0.592893 0.679541 0.907264 5.560857 5.828934 0.304176 0.271999 0.622121 0.659228 0.679027 0.74099 5.560428 5.684121 
92 0.304462 0.252406 0.623958 0.594437 0.684456 1.367821 5.566032 5.939667 0.304557 0.278945 0.624385 0.662256 0.684254 0.8725 5.565915 5.686686 
93 0.305504 0.253833 0.625602 0.597041 0.688523 1.694264 5.572236 5.978745 0.305153 0.284631 0.625969 0.665005 0.688353 1.037863 5.571825 5.689767 
94 0.306159 0.254982 0.627397 0.599525 0.695407 1.728817 5.577474 5.992059 0.306159 0.286172 0.62742 0.667062 0.695094 1.05226 5.577153 5.696208 
95 0.307049 0.25608 0.629222 0.601598 0.698891 1.749915 5.582949 6.00864 0.306998 0.286892 0.629625 0.670078 0.696877 1.061501 5.582409 5.706084 
96 0.307637 0.257299 0.631088 0.605294 0.703329 1.799723 5.594547 6.021729 0.307637 0.28742 0.631246 0.67452 0.703255 1.075993 5.594118 5.714766 
97 0.308697 0.258729 0.635865 0.608399 0.705767 1.834678 5.612547 6.053076 0.308618 0.287984 0.635628 0.67905 0.705625 1.088548 5.612547 5.725215 
98 0.309942 0.259707 0.640145 0.618513 0.729403 1.86092 5.636889 6.08688 0.310078 0.289016 0.639816 0.684244 0.715773 1.097011 5.636889 5.734695 
99 0.311806 0.26052 0.644014 0.629215 0.731973 1.894542 5.655747 6.108876 0.311806 0.29018 0.644014 0.690077 0.731759 1.108353 5.655747 5.754384 
100 0.348108 0.264396 0.756659 0.642062 3.233786 1.957825 5.904939 6.150411 0.348108 0.294802 0.756659 0.729634 3.233786 1.161601 5.904939 5.790132 


==> plot_data/ju1-dls08_fte_vs_ste_3p00.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.275117 0.227658 0.520092 0.523184 0.574231 0.594653 5.443131 5.46357 0.275117 0.229513 0.520092 0.531383 0.574231 0.588866 5.443131 5.484201 
1 0.277341 0.229324 0.532971 0.530259 0.587557 0.61216 5.457438 5.483421 0.277274 0.232818 0.532971 0.546065 0.587557 0.60365 5.457438 5.516811 
2 0.278084 0.229975 0.536312 0.535288 0.592992 0.62018 5.461779 5.490957 0.278084 0.233623 0.536312 0.549986 0.592992 0.607823 5.462175 5.528106 
3 0.278794 0.230901 0.538948 0.536644 0.597437 0.625639 5.464596 5.49777 0.278794 0.234794 0.539314 0.552994 0.597437 0.611858 5.464893 5.538057 
4 0.279182 0.231355 0.540837 0.538618 0.599016 0.628812 5.466588 5.502795 0.279207 0.235132 0.54094 0.555746 0.599016 0.61531 5.46723 5.545512 
5 0.279737 0.231826 0.542225 0.540042 0.601807 0.632316 5.469414 5.507271 0.279731 0.235507 0.542362 0.557249 0.601807 0.618069 5.470035 5.550138 
6 0.280087 0.232202 0.543519 0.540968 0.603123 0.636295 5.472534 5.509605 0.280043 0.235919 0.543677 0.5592 0.603123 0.619725 5.473257 5.554968 
7 0.280488 0.232512 0.545051 0.541695 0.604628 0.64008 5.475624 5.512236 0.280488 0.236206 0.54509 0.561064 0.604628 0.62172 5.475795 5.55807 
8 0.280677 0.23284 0.545982 0.542606 0.605613 0.642961 5.477097 5.514162 0.280691 0.236487 0.545982 0.562881 0.605613 0.623304 5.4777 5.560065 
9 0.280859 0.233084 0.547032 0.543501 0.607138 0.646 5.478546 5.51658 0.280859 0.236763 0.547032 0.563946 0.607138 0.624582 5.479572 5.562318 
10 0.281165 0.233331 0.548839 0.544409 0.607724 0.648943 5.48043 5.520633 0.281165 0.237112 0.549006 0.565993 0.607918 0.62541 5.480643 5.566203 
11 0.281365 0.233592 0.550003 0.545289 0.609335 0.651594 5.481732 5.52276 0.281365 0.237444 0.549931 0.567946 0.609339 0.626788 5.481834 5.569188 
12 0.281553 0.233774 0.551485 0.545877 0.610507 0.653049 5.483454 5.524761 0.281544 0.237755 0.551485 0.568905 0.611228 0.628215 5.483454 5.570316 
13 0.281785 0.23395 0.552192 0.546549 0.61195 0.654674 5.485233 5.527686 0.281783 0.238017 0.552058 0.570187 0.612301 0.629285 5.484945 5.572191 
14 0.282 0.23419 0.553624 0.547072 0.613199 0.657057 5.487003 5.532012 0.282 0.238366 0.553624 0.571601 0.613227 0.630395 5.487018 5.573931 
15 0.282188 0.234271 0.554612 0.547602 0.614385 0.659438 5.488092 5.533815 0.28219 0.238515 0.554612 0.572659 0.614385 0.631579 5.488128 5.575023 
16 0.282365 0.234545 0.555266 0.547968 0.615382 0.662256 5.489091 5.535777 0.282365 0.238782 0.555503 0.573482 0.615382 0.632691 5.489589 5.577108 
17 0.28249 0.234656 0.556199 0.548617 0.616557 0.663945 5.490123 5.536992 0.282477 0.239016 0.556199 0.574504 0.616557 0.633957 5.490807 5.577882 
18 0.282662 0.234839 0.557321 0.549127 0.617717 0.665934 5.491665 5.5386 0.28266 0.239257 0.557344 0.575238 0.617829 0.63491 5.491839 5.579832 
19 0.282885 0.234966 0.557979 0.549857 0.61883 0.666794 5.492736 5.540091 0.282847 0.239514 0.558083 0.576128 0.618998 0.635998 5.493057 5.581425 
20 0.283043 0.235038 0.559223 0.550332 0.619698 0.668772 5.493771 5.542572 0.283 0.23976 0.559244 0.577178 0.619774 0.637556 5.493951 5.583438 
21 0.283189 0.235143 0.560024 0.550701 0.621075 0.669742 5.495232 5.544264 0.283186 0.24 0.560148 0.577908 0.621401 0.638252 5.495232 5.584647 
22 0.283379 0.235277 0.561085 0.551342 0.622389 0.671265 5.49615 5.546292 0.283379 0.240171 0.561359 0.5787 0.622426 0.639535 5.496135 5.58657 
23 0.283608 0.235393 0.562225 0.551985 0.6233 0.672814 5.497443 5.548077 0.283661 0.240296 0.562225 0.579603 0.623287 0.640184 5.497119 5.587578 
24 0.283729 0.235483 0.562615 0.552435 0.624217 0.673917 5.499078 5.549667 0.283738 0.24056 0.562601 0.580172 0.624199 0.641355 5.498712 5.5887 
25 0.28387 0.235588 0.563382 0.552649 0.625252 0.674807 5.500563 5.551383 0.283904 0.240844 0.563285 0.580804 0.625061 0.641942 5.500464 5.590476 
26 0.283995 0.235725 0.56411 0.553126 0.626063 0.676319 5.501415 5.553093 0.283995 0.241012 0.564033 0.58168 0.62604 0.642645 5.501304 5.591706 
27 0.284119 0.235913 0.564896 0.553605 0.626731 0.67726 5.502564 5.554032 0.284132 0.241161 0.56483 0.582451 0.626727 0.643244 5.502462 5.592984 
28 0.28437 0.236052 0.565757 0.554341 0.62774 0.678546 5.503527 5.556171 0.284375 0.241283 0.565497 0.583322 0.62774 0.643939 5.503527 5.593815 
29 0.284544 0.236152 0.56618 0.554798 0.628781 0.679871 5.504271 5.557848 0.284545 0.241429 0.56614 0.58401 0.628781 0.64506 5.504163 5.594664 
30 0.284713 0.236245 0.56681 0.555479 0.629868 0.681296 5.505537 5.559618 0.284713 0.241622 0.566669 0.584761 0.630017 0.645957 5.505423 5.596557 
31 0.284879 0.236409 0.567448 0.55612 0.630736 0.682826 5.506605 5.561475 0.284862 0.241829 0.567384 0.585225 0.630754 0.646876 5.506437 5.5974 
32 0.285054 0.236555 0.568588 0.55652 0.631528 0.684419 5.507706 5.563329 0.285049 0.242129 0.568564 0.586096 0.631528 0.647474 5.507619 5.598834 
33 0.285274 0.236638 0.569025 0.557192 0.632215 0.686195 5.50848 5.565315 0.285245 0.242236 0.569067 0.58681 0.632076 0.648658 5.508252 5.600271 
34 0.285412 0.23671 0.569655 0.557821 0.633005 0.687567 5.509386 5.566923 0.285412 0.242362 0.569655 0.58749 0.633005 0.649431 5.509263 5.601951 
35 0.285576 0.236806 0.570179 0.558376 0.633811 0.688328 5.510247 5.568933 0.285574 0.242491 0.570141 0.588153 0.633811 0.650136 5.510115 5.602956 
36 0.285749 0.236887 0.570796 0.55885 0.634653 0.689689 5.511636 5.570946 0.285746 0.242603 0.57078 0.589069 0.634653 0.650702 5.511459 5.603937 
37 0.285921 0.237044 0.571444 0.559434 0.635118 0.690747 5.512377 5.573304 0.285922 0.242788 0.571459 0.589906 0.635136 0.651466 5.512311 5.605833 
38 0.286093 0.237246 0.57226 0.559859 0.635872 0.691568 5.513679 5.574534 0.286092 0.243006 0.572312 0.590667 0.635876 0.652305 5.513151 5.607876 
39 0.286244 0.237349 0.572876 0.560335 0.636774 0.692801 5.514732 5.576187 0.286226 0.243145 0.572876 0.59166 0.636682 0.653351 5.514537 5.609733 
40 0.286378 0.237463 0.573905 0.560822 0.637488 0.693962 5.515347 5.577741 0.28634 0.243247 0.573905 0.592277 0.637367 0.654148 5.515311 5.610891 
41 0.286542 0.237621 0.574696 0.561511 0.638132 0.695182 5.516406 5.579316 0.286537 0.243383 0.574696 0.592975 0.638125 0.65527 5.516406 5.612178 
42 0.286681 0.237748 0.575361 0.562055 0.638825 0.696156 5.517372 5.581347 0.286681 0.243515 0.575361 0.593948 0.638794 0.656048 5.517522 5.613402 
43 0.286913 0.237839 0.575882 0.562528 0.639453 0.697407 5.518428 5.58381 0.286868 0.243682 0.575904 0.595352 0.639385 0.656952 5.518428 5.614965 
44 0.287095 0.237962 0.576617 0.563033 0.640125 0.698753 5.519601 5.586483 0.287078 0.243846 0.576617 0.596143 0.640107 0.657757 5.519595 5.616012 
45 0.287361 0.238042 0.577378 0.563536 0.640798 0.700238 5.520357 5.588703 0.287294 0.243984 0.577378 0.597121 0.640798 0.658604 5.520117 5.618001 
46 0.287662 0.238158 0.578189 0.563845 0.641647 0.701158 5.52144 5.590842 0.287629 0.244153 0.578189 0.598156 0.641674 0.65957 5.521224 5.619768 
47 0.287876 0.23825 0.578861 0.564484 0.64225 0.702144 5.522307 5.592777 0.287876 0.244285 0.578861 0.599309 0.642303 0.660346 5.52225 5.620938 
48 0.288132 0.238377 0.579885 0.565023 0.643022 0.702835 5.523129 5.595483 0.288132 0.244394 0.579885 0.600024 0.643046 0.660963 5.523084 5.622912 
49 0.288217 0.238452 0.581233 0.565531 0.643687 0.704295 5.524449 5.597352 0.288217 0.244615 0.580898 0.600748 0.643934 0.662287 5.524155 5.623749 
50 0.288485 0.238528 0.582209 0.565988 0.645128 0.705597 5.525799 5.600115 0.288485 0.244768 0.582105 0.601643 0.645268 0.663182 5.525391 5.624817 
51 0.288722 0.238666 0.582915 0.566639 0.645601 0.706561 5.526624 5.603067 0.288736 0.244869 0.582885 0.602026 0.645615 0.663967 5.526231 5.626062 
52 0.289039 0.238783 0.583785 0.567112 0.646283 0.70789 5.527884 5.605827 0.289039 0.245032 0.583696 0.602835 0.646295 0.66441 5.527647 5.627439 
53 0.289204 0.238998 0.584553 0.567562 0.646845 0.709881 5.52906 5.607708 0.289204 0.245246 0.584363 0.603852 0.647002 0.665105 5.528805 5.628969 
54 0.289437 0.239087 0.585086 0.567966 0.647537 0.711433 5.530041 5.609172 0.289401 0.245363 0.58491 0.604457 0.647538 0.66602 5.529717 5.630595 
55 0.28966 0.239215 0.58597 0.568481 0.648293 0.713075 5.53098 5.611155 0.28962 0.245483 0.585816 0.605383 0.648305 0.666978 5.530605 5.631855 
56 0.289865 0.239344 0.586862 0.56919 0.648881 0.714587 5.532339 5.612826 0.289808 0.245707 0.586844 0.606184 0.649012 0.667884 5.531481 5.633376 
57 0.29007 0.239427 0.587705 0.569683 0.649816 0.715662 5.533587 5.615049 0.290084 0.245956 0.587389 0.607858 0.649827 0.668825 5.532966 5.634222 
58 0.2904 0.239622 0.588451 0.570324 0.650578 0.716693 5.534733 5.617239 0.2904 0.246094 0.588312 0.608635 0.650594 0.669866 5.534007 5.634609 
59 0.290733 0.239754 0.589316 0.570671 0.651317 0.718255 5.535852 5.619909 0.290716 0.246257 0.589185 0.609617 0.651334 0.670587 5.535399 5.636931 
60 0.291014 0.23987 0.590293 0.571282 0.652137 0.719782 5.537163 5.623257 0.291013 0.246495 0.590076 0.611009 0.652326 0.671469 5.536722 5.63898 
61 0.291238 0.239958 0.590897 0.571889 0.653251 0.721114 5.538519 5.625729 0.291238 0.246636 0.590584 0.612947 0.653251 0.67235 5.537718 5.640528 
62 0.291535 0.240078 0.591977 0.572362 0.653737 0.723033 5.540061 5.628195 0.291462 0.246844 0.591482 0.613877 0.653737 0.673457 5.539146 5.641896 
63 0.291753 0.240199 0.59306 0.57284 0.654578 0.725266 5.541444 5.630196 0.291688 0.247007 0.592638 0.614916 0.654578 0.674362 5.540829 5.643753 
64 0.292215 0.240326 0.593789 0.573219 0.65574 0.726295 5.543214 5.633265 0.292129 0.247244 0.593558 0.615714 0.65574 0.675147 5.542395 5.644629 
65 0.292498 0.240406 0.594944 0.573624 0.656295 0.727211 5.544261 5.636604 0.292451 0.247478 0.594614 0.616721 0.656515 0.675882 5.543625 5.646252 
66 0.292768 0.240562 0.595609 0.574182 0.65719 0.729695 5.545509 5.639802 0.292736 0.247825 0.595563 0.617764 0.657197 0.676793 5.544813 5.647842 
67 0.293053 0.240647 0.596381 0.57471 0.658215 0.73138 5.546721 5.641986 0.292925 0.248036 0.596186 0.619057 0.658236 0.677624 5.54616 5.649204 
68 0.293313 0.240788 0.597275 0.575239 0.659117 0.732659 5.547918 5.644368 0.293276 0.248288 0.597038 0.620325 0.6592 0.678995 5.547051 5.651052 
69 0.293773 0.240964 0.598247 0.575977 0.66001 0.735026 5.549283 5.646843 0.293717 0.248475 0.597978 0.621586 0.660032 0.680104 5.548509 5.652339 
70 0.294102 0.241057 0.59936 0.576642 0.660686 0.736705 5.550903 5.648487 0.294102 0.248735 0.599267 0.62247 0.660947 0.681516 5.549784 5.653368 
71 0.294533 0.241145 0.600843 0.577344 0.661929 0.739122 5.552241 5.651673 0.294506 0.249081 0.600504 0.623913 0.662045 0.682477 5.551323 5.654721 
72 0.295018 0.24129 0.602143 0.577916 0.662664 0.741057 5.55354 5.654871 0.294886 0.249408 0.601865 0.625288 0.662691 0.68369 5.552925 5.657241 
73 0.295498 0.241454 0.603005 0.578458 0.663471 0.742739 5.555058 5.658897 0.295451 0.249824 0.602827 0.626396 0.66355 0.684871 5.554065 5.658993 
74 0.295881 0.241646 0.604262 0.579249 0.664763 0.745803 5.556675 5.662752 0.295832 0.25051 0.604154 0.628204 0.664877 0.686248 5.555727 5.660091 
75 0.296342 0.241848 0.605165 0.580369 0.666176 0.74921 5.558145 5.665398 0.296298 0.251123 0.605052 0.630119 0.666247 0.687941 5.557296 5.661927 
76 0.296818 0.242021 0.60641 0.580913 0.667373 0.752182 5.559876 5.669979 0.296713 0.251668 0.606047 0.632526 0.667512 0.689397 5.55924 5.663355 
77 0.297592 0.242223 0.607618 0.581743 0.668327 0.755352 5.562438 5.674548 0.297384 0.252097 0.607598 0.633366 0.668491 0.691572 5.561949 5.664519 
78 0.298178 0.242524 0.609882 0.582478 0.669122 0.758501 5.563749 5.679144 0.298252 0.252727 0.609622 0.635274 0.669275 0.693761 5.563311 5.666094 
79 0.298485 0.242722 0.61146 0.583462 0.670264 0.760824 5.566236 5.684277 0.298497 0.25325 0.611301 0.636913 0.670346 0.695667 5.565333 5.667507 
80 0.29892 0.243052 0.612494 0.584133 0.671302 0.76459 5.568462 5.690535 0.298882 0.253659 0.612454 0.639277 0.67133 0.696861 5.56713 5.669094 
81 0.299286 0.243324 0.614197 0.585084 0.672056 0.768732 5.569827 5.693538 0.299317 0.254096 0.613806 0.640538 0.672161 0.699047 5.568711 5.670756 
82 0.299986 0.243721 0.616329 0.585816 0.673184 0.773962 5.571771 5.700399 0.300023 0.254632 0.616169 0.642292 0.673401 0.701618 5.571426 5.673138 
83 0.300457 0.244305 0.617543 0.586473 0.67395 0.779648 5.573721 5.705838 0.300498 0.255287 0.617212 0.643894 0.674048 0.704129 5.573547 5.67507 
84 0.301013 0.244745 0.618957 0.587605 0.675328 0.791011 5.575341 5.712969 0.301084 0.256201 0.618807 0.64583 0.675552 0.705968 5.575176 5.677368 
85 0.301439 0.245171 0.621393 0.589 0.676184 0.799599 5.577675 5.71779 0.301439 0.257294 0.620999 0.648082 0.676242 0.710489 5.577648 5.679126 
86 0.301871 0.245709 0.622692 0.590164 0.677292 0.808441 5.579949 5.728422 0.301878 0.258163 0.622446 0.649365 0.677661 0.714669 5.579766 5.680596 
87 0.302632 0.246171 0.623594 0.591247 0.678102 0.820113 5.582151 5.736999 0.302547 0.259174 0.623054 0.651733 0.678384 0.718729 5.581986 5.683422 
88 0.303126 0.246811 0.625426 0.592175 0.680382 0.831044 5.584431 5.744637 0.303126 0.260967 0.625197 0.653905 0.680982 0.723454 5.584383 5.686014 
89 0.303693 0.247639 0.626992 0.593667 0.682412 0.843889 5.587359 5.773611 0.303728 0.263281 0.626349 0.65687 0.68255 0.72908 5.587095 5.68881 
90 0.304197 0.249114 0.629497 0.595069 0.683877 0.862782 5.590836 5.794473 0.304213 0.266266 0.629417 0.659984 0.684075 0.738067 5.590836 5.693064 
91 0.305141 0.25048 0.631349 0.596436 0.685902 0.897477 5.594481 5.840244 0.305141 0.271903 0.631187 0.662852 0.685942 0.746221 5.594481 5.696898 
92 0.305478 0.252075 0.633814 0.598275 0.688428 1.383716 5.598246 5.940975 0.305441 0.280653 0.633811 0.665147 0.688954 0.898556 5.598747 5.70072 
93 0.30607 0.253499 0.636886 0.601151 0.69104 1.652485 5.603388 5.966376 0.30607 0.284075 0.63623 0.668914 0.691328 1.031689 5.60376 5.706255 
94 0.306601 0.255172 0.639168 0.60416 0.696323 1.692958 5.607162 5.984211 0.30652 0.285518 0.638479 0.674426 0.696705 1.051448 5.607402 5.710824 
95 0.30719 0.256285 0.6413 0.606105 0.700114 1.739285 5.613768 6.000867 0.307145 0.286896 0.641052 0.678273 0.701005 1.059366 5.614053 5.715288 
96 0.308135 0.257763 0.64413 0.609302 0.704648 1.78779 5.620245 6.030159 0.308135 0.288147 0.643271 0.682772 0.705077 1.084301 5.620809 5.72502 
97 0.309439 0.258579 0.649736 0.614852 0.711181 1.835903 5.628654 6.051789 0.309443 0.289041 0.649044 0.68906 0.711824 1.099577 5.630895 5.732121 
98 0.310827 0.25948 0.653937 0.620259 0.723173 1.881938 5.639823 6.071724 0.310872 0.289961 0.653835 0.697378 0.724816 1.115242 5.639823 5.742435 
99 0.312331 0.261054 0.659584 0.629202 0.737728 1.941122 5.656179 6.095958 0.312532 0.291328 0.659584 0.704099 0.75142 1.129804 5.656179 5.754561 
100 0.367185 0.265536 0.764901 0.660005 6.4 2.073843 5.942178 6.155034 0.367185 0.297925 0.764901 0.723384 6.4 1.19128 5.942178 5.852028 


==> plot_data/ju2-dls03_fte_vs_ste_0p00.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.260596 0.267491 0.45875 0.465869 0.467949 0.470407 5.478273 5.944026 0.260596 0.270757 0.45875 0.470407 0.467949 0.465869 5.478273 5.708586 
1 0.261876 0.267867 0.467949 0.47207 0.472852 0.477035 5.48631 5.989146 0.261876 0.271138 0.467949 0.477035 0.472852 0.47207 5.48631 5.771763 
2 0.262778 0.268512 0.472852 0.4729 0.474951 0.477923 5.500659 5.997915 0.262778 0.272184 0.472852 0.477923 0.474951 0.4729 5.500659 5.786868 
3 0.263125 0.269141 0.474902 0.474951 0.47666 0.480115 5.504007 6.015009 0.263125 0.27241 0.474902 0.480115 0.47666 0.474951 5.504007 5.788101 
4 0.263435 0.269456 0.475867 0.476514 0.478467 0.481785 5.510145 6.034431 0.263435 0.272484 0.475867 0.481785 0.478467 0.476514 5.510145 5.791377 
5 0.264026 0.269795 0.47666 0.477246 0.479395 0.482568 5.51592 6.050151 0.264026 0.273027 0.47666 0.482568 0.479395 0.477246 5.51592 5.792721 
6 0.264336 0.270306 0.477327 0.47832 0.479917 0.483716 5.526543 6.054225 0.264336 0.27351 0.477327 0.483716 0.479917 0.47832 5.526543 5.794497 
7 0.264397 0.270534 0.47832 0.478711 0.480371 0.484134 5.535987 6.055005 0.264397 0.273778 0.47832 0.484134 0.480371 0.478711 5.535987 5.800794 
8 0.264491 0.270829 0.478717 0.479102 0.480505 0.484551 5.539407 6.06189 0.264491 0.274167 0.478717 0.484551 0.480505 0.479102 5.539407 5.80353 
9 0.26461 0.27097 0.478884 0.479346 0.480615 0.484812 5.540751 6.063819 0.26461 0.274754 0.478884 0.484812 0.480615 0.479346 5.540751 5.803968 
10 0.264685 0.271159 0.479402 0.479736 0.481006 0.48523 5.543148 6.066741 0.264685 0.274922 0.479402 0.48523 0.481006 0.479736 5.543148 5.8071 
11 0.264885 0.271634 0.479917 0.480322 0.481738 0.485856 5.550927 6.076383 0.264885 0.275173 0.479917 0.485856 0.481738 0.480322 5.550927 5.808168 
12 0.264989 0.271825 0.48 0.480615 0.482422 0.486169 5.556036 6.081135 0.264989 0.27525 0.48 0.486169 0.482422 0.480615 5.556036 5.812896 
13 0.265109 0.272053 0.480419 0.480762 0.482959 0.486326 5.556978 6.098529 0.265109 0.275308 0.480419 0.486326 0.482959 0.480762 5.556978 5.817222 
14 0.265165 0.272181 0.480528 0.481055 0.484082 0.486639 5.559381 6.103767 0.265165 0.27544 0.480528 0.486639 0.484082 0.481055 5.559381 5.821872 
15 0.265332 0.272327 0.480957 0.481445 0.484561 0.487056 5.560935 6.10695 0.265332 0.275626 0.480957 0.487056 0.484561 0.481445 5.560935 5.825793 
16 0.265553 0.272484 0.48125 0.481787 0.484766 0.487422 5.56455 6.112356 0.265553 0.276232 0.48125 0.487422 0.484766 0.481787 5.56455 5.830227 
17 0.265726 0.272587 0.481738 0.482031 0.485156 0.487683 5.566407 6.113208 0.265726 0.276459 0.481738 0.487683 0.485156 0.482031 5.566407 5.831793 
18 0.265814 0.272747 0.482197 0.483105 0.485913 0.488831 5.567337 6.126018 0.265814 0.276846 0.482197 0.488831 0.485913 0.483105 5.567337 5.838198 
19 0.265967 0.272806 0.482497 0.483838 0.486279 0.489614 5.568261 6.128625 0.265967 0.276923 0.482497 0.489614 0.486279 0.483838 5.568261 5.846349 
20 0.266104 0.272936 0.483105 0.484668 0.487174 0.490501 5.571315 6.131769 0.266104 0.276996 0.483105 0.490501 0.487174 0.484668 5.571315 5.85075 
21 0.266186 0.273166 0.484521 0.485547 0.488184 0.49144 5.572713 6.145503 0.266186 0.277197 0.484521 0.49144 0.488184 0.485547 5.572713 5.857359 
22 0.266539 0.273363 0.484661 0.485889 0.488421 0.491806 5.573718 6.162804 0.266539 0.277355 0.484661 0.491806 0.488421 0.485889 5.573718 5.868654 
23 0.266607 0.273551 0.484971 0.486084 0.489004 0.492015 5.578128 6.171591 0.266607 0.277423 0.484971 0.492015 0.489004 0.486084 5.578128 5.86974 
24 0.266709 0.27359 0.48543 0.486572 0.489467 0.492537 5.578644 6.182682 0.266709 0.277502 0.48543 0.492537 0.489467 0.486572 5.578644 5.874825 
25 0.266797 0.273702 0.485938 0.486914 0.48999 0.492902 5.580405 6.194919 0.266797 0.277732 0.485938 0.492902 0.48999 0.486914 5.580405 5.880168 
26 0.26683 0.273781 0.486137 0.487061 0.490487 0.493058 5.581278 6.203988 0.26683 0.277871 0.486137 0.493058 0.490487 0.487061 5.581278 5.881518 
27 0.266985 0.273988 0.486647 0.4875 0.491016 0.493528 5.584635 6.214836 0.266985 0.277942 0.486647 0.493528 0.491016 0.4875 5.584635 5.885598 
28 0.267119 0.274159 0.487174 0.488086 0.491357 0.494154 5.58732 6.22434 0.267119 0.278125 0.487174 0.494154 0.491357 0.488086 5.58732 5.888442 
29 0.267444 0.274303 0.488323 0.48833 0.49165 0.494415 5.589177 6.230154 0.267444 0.278307 0.488323 0.494415 0.49165 0.48833 5.589177 5.893407 
30 0.267636 0.274497 0.488558 0.489062 0.492383 0.495198 5.589816 6.24678 0.267636 0.278357 0.488558 0.495198 0.492383 0.489062 5.589816 5.895846 
31 0.267675 0.274601 0.489453 0.489697 0.493149 0.495877 5.593929 6.256425 0.267675 0.278422 0.489453 0.495877 0.493149 0.489697 5.593929 5.897202 
32 0.267915 0.274688 0.48999 0.490039 0.493408 0.496242 5.596068 6.270165 0.267915 0.278485 0.48999 0.496242 0.493408 0.490039 5.596068 5.89875 
33 0.268013 0.274853 0.490114 0.490723 0.493848 0.496973 5.598435 6.281808 0.268013 0.278568 0.490114 0.496973 0.493848 0.490723 5.598435 5.91069 
34 0.268126 0.275029 0.490625 0.491016 0.494043 0.497286 5.600349 6.286311 0.268126 0.27864 0.490625 0.497286 0.494043 0.491016 5.600349 5.911518 
35 0.268246 0.275075 0.491011 0.491357 0.494367 0.497756 5.601786 6.291855 0.268246 0.27875 0.491011 0.497756 0.494367 0.491357 5.601786 5.917674 
36 0.268259 0.275358 0.491211 0.491797 0.494722 0.498225 5.603619 6.30594 0.268259 0.278966 0.491211 0.498225 0.494722 0.491797 5.603619 5.921088 
37 0.268386 0.275415 0.492141 0.492383 0.495552 0.499008 5.606013 6.310644 0.268386 0.279005 0.492141 0.499008 0.495552 0.492383 5.606013 5.925291 
38 0.268489 0.275443 0.49305 0.492627 0.495565 0.49953 5.606976 6.31938 0.268489 0.279057 0.49305 0.49953 0.495565 0.492627 5.606976 5.930574 
39 0.268679 0.275597 0.493604 0.493115 0.495899 0.499843 5.610303 6.323508 0.268679 0.27929 0.493604 0.499843 0.495899 0.493115 5.610303 5.936412 
40 0.268781 0.275645 0.493896 0.493408 0.49622 0.500313 5.612175 6.33039 0.268781 0.279328 0.493896 0.500313 0.49622 0.493408 5.612175 5.941146 
41 0.269154 0.275808 0.494158 0.493848 0.496646 0.500522 5.619336 6.33666 0.269154 0.279389 0.494158 0.500522 0.496646 0.493848 5.619336 5.945457 
42 0.269172 0.275862 0.494444 0.493848 0.496729 0.501253 5.620059 6.340974 0.269172 0.279418 0.494444 0.501253 0.496729 0.493848 5.620059 5.946771 
43 0.269284 0.275914 0.495 0.494141 0.497248 0.50214 5.622027 6.360288 0.269284 0.279526 0.495 0.50214 0.497248 0.494141 5.622027 5.947167 
44 0.269375 0.276023 0.495552 0.495215 0.498423 0.50261 5.623284 6.375756 0.269375 0.279737 0.495552 0.50261 0.498423 0.495215 5.623284 5.950074 
45 0.269522 0.276131 0.495565 0.495578 0.498755 0.503758 5.625663 6.384927 0.269522 0.279861 0.495565 0.503758 0.498755 0.495578 5.625663 5.953059 
46 0.269811 0.276221 0.495899 0.495996 0.498985 0.504749 5.629218 6.391599 0.269811 0.280112 0.495899 0.504749 0.498985 0.495996 5.629218 5.956728 
47 0.27018 0.27636 0.495996 0.49707 0.499463 0.505689 5.632626 6.406482 0.27018 0.280256 0.495996 0.505689 0.499463 0.49707 5.632626 5.959191 
48 0.270351 0.276549 0.49625 0.497656 0.5 0.506206 5.636628 6.408951 0.270351 0.280324 0.49625 0.506206 0.5 0.497656 5.636628 5.965374 
49 0.270631 0.27665 0.496646 0.498242 0.500362 0.507516 5.641113 6.411477 0.270631 0.280644 0.496646 0.507516 0.500362 0.498242 5.641113 5.970438 
50 0.270899 0.276744 0.497115 0.499219 0.500847 0.507777 5.642025 6.413337 0.270899 0.280897 0.497115 0.507777 0.500847 0.499219 5.642025 5.974701 
51 0.27103 0.277004 0.497248 0.500342 0.501758 0.507777 5.644623 6.415938 0.27103 0.280976 0.497248 0.507777 0.501758 0.500342 5.644623 5.975613 
52 0.271391 0.27741 0.498877 0.50083 0.502148 0.508664 5.664168 6.41832 0.271391 0.281092 0.498877 0.508664 0.502148 0.50083 5.664168 5.978091 
53 0.271628 0.277908 0.499414 0.50127 0.50248 0.509186 5.674338 6.423741 0.271628 0.28114 0.499414 0.509186 0.50248 0.50127 5.674338 5.979366 
54 0.272185 0.278047 0.499739 0.501758 0.502623 0.509969 5.676504 6.427077 0.272185 0.281177 0.499739 0.509969 0.502623 0.501758 5.676504 5.981607 
55 0.27258 0.278421 0.500352 0.502148 0.503927 0.511358 5.683056 6.43167 0.27258 0.281237 0.500352 0.511358 0.503927 0.502148 5.683056 5.985033 
56 0.272963 0.278636 0.500483 0.502881 0.504741 0.511743 5.695392 6.441081 0.272963 0.281439 0.500483 0.511743 0.504741 0.502881 5.695392 5.986032 
57 0.273178 0.279048 0.500879 0.503224 0.505066 0.513727 5.701512 6.445011 0.273178 0.281645 0.500879 0.513727 0.505066 0.503224 5.701512 5.988648 
58 0.273296 0.279225 0.502051 0.504043 0.50547 0.515397 5.706612 6.449493 0.273296 0.281685 0.502051 0.515397 0.50547 0.504043 5.706612 5.991816 
59 0.273546 0.279322 0.502148 0.504541 0.505882 0.51644 5.708376 6.45261 0.273546 0.281771 0.502148 0.51644 0.505882 0.504541 5.708376 5.993247 
60 0.273774 0.280487 0.502424 0.504759 0.506331 0.51815 5.716563 6.456396 0.273774 0.282095 0.502424 0.51815 0.506331 0.504759 5.716563 5.99682 
61 0.274539 0.281303 0.50262 0.505834 0.506884 0.518443 5.717958 6.457854 0.274539 0.282163 0.50262 0.518443 0.506884 0.505834 5.717958 6.013764 
62 0.275385 0.281571 0.502831 0.506396 0.507666 0.518737 5.723751 6.462537 0.275385 0.282231 0.502831 0.518737 0.507666 0.506396 5.723751 6.018879 
63 0.275655 0.281883 0.503906 0.507267 0.508028 0.519438 5.732922 6.466668 0.275655 0.282383 0.503906 0.519438 0.508028 0.507267 5.732922 6.019629 
64 0.276214 0.282491 0.505066 0.508035 0.508643 0.52055 5.741193 6.474219 0.276214 0.282617 0.505066 0.52055 0.508643 0.508035 5.741193 6.021282 
65 0.277806 0.283234 0.505745 0.508936 0.510388 0.520902 5.748765 6.477807 0.277806 0.282829 0.505745 0.520902 0.510388 0.508936 5.748765 6.025911 
66 0.279147 0.284106 0.505882 0.510742 0.511321 0.521555 5.758713 6.482745 0.279147 0.283376 0.505882 0.521555 0.511321 0.510742 5.758713 6.029229 
67 0.279567 0.284357 0.506321 0.510798 0.512169 0.523185 5.771055 6.483972 0.279567 0.283662 0.506321 0.523185 0.512169 0.510798 5.771055 6.030897 
68 0.280081 0.284719 0.506855 0.511084 0.512646 0.524008 5.783025 6.485106 0.280081 0.283809 0.506855 0.524008 0.512646 0.511084 5.783025 6.040665 
69 0.280402 0.285105 0.507959 0.512646 0.513184 0.524707 5.793435 6.493284 0.280402 0.284002 0.507959 0.524707 0.513184 0.512646 5.793435 6.044343 
70 0.280757 0.285329 0.508643 0.513255 0.514795 0.525626 5.807619 6.496623 0.280757 0.284227 0.508643 0.525626 0.514795 0.513255 5.807619 6.047796 
71 0.281563 0.285632 0.51045 0.51433 0.516109 0.526357 5.863437 6.502215 0.281563 0.285223 0.51045 0.526357 0.516109 0.51433 5.863437 6.05016 
72 0.282684 0.285802 0.51143 0.515302 0.517188 0.527518 5.882487 6.506469 0.282684 0.28559 0.51143 0.527518 0.517188 0.515302 5.882487 6.05151 
73 0.283086 0.286228 0.512299 0.516016 0.518213 0.52822 5.956389 6.512553 0.283086 0.285933 0.512299 0.52822 0.518213 0.516016 5.956389 6.056034 
74 0.284032 0.286501 0.513184 0.516504 0.51876 0.530324 5.97912 6.51813 0.284032 0.286208 0.513184 0.530324 0.51876 0.516504 5.97912 6.05961 
75 0.284294 0.287501 0.514795 0.516991 0.520554 0.53185 6.036684 6.520752 0.284294 0.286344 0.514795 0.53185 0.520554 0.516991 6.036684 6.066429 
76 0.284583 0.288411 0.515 0.517503 0.520987 0.53308 6.078525 6.522975 0.284583 0.286579 0.515 0.53308 0.520987 0.517503 6.078525 6.070455 
77 0.285105 0.288643 0.515625 0.518213 0.522493 0.533489 6.098685 6.526917 0.285105 0.287447 0.515625 0.533489 0.522493 0.518213 6.098685 6.075744 
78 0.28564 0.289145 0.516611 0.519038 0.523791 0.534485 6.125487 6.534603 0.28564 0.287491 0.516611 0.534485 0.523791 0.519038 6.125487 6.079974 
79 0.286 0.289573 0.518066 0.519287 0.524543 0.53548 6.1374 6.53988 0.286 0.287925 0.518066 0.53548 0.524543 0.519287 6.1374 6.084981 
80 0.286438 0.290365 0.518266 0.521136 0.525662 0.536378 6.172947 6.541902 0.286438 0.288557 0.518266 0.536378 0.525662 0.521136 6.172947 6.086571 
81 0.287024 0.291315 0.520554 0.521904 0.525978 0.537526 6.181083 6.547797 0.287024 0.288821 0.520554 0.537526 0.525978 0.521904 6.181083 6.088032 
82 0.28714 0.292151 0.522272 0.523719 0.528535 0.538115 6.235773 6.554556 0.28714 0.28923 0.522272 0.538115 0.528535 0.523719 6.235773 6.090741 
83 0.287359 0.293543 0.522745 0.524316 0.528972 0.538883 6.253839 6.567807 0.287359 0.289649 0.522745 0.538883 0.528972 0.524316 6.253839 6.092823 
84 0.287867 0.293691 0.523791 0.524514 0.529639 0.539301 6.312105 6.570399 0.287867 0.290122 0.523791 0.539301 0.529639 0.524514 6.312105 6.096519 
85 0.2893 0.294294 0.525 0.524623 0.530566 0.540084 6.343899 6.574335 0.2893 0.290727 0.525 0.540084 0.530566 0.524623 6.343899 6.101052 
86 0.2897 0.294782 0.525728 0.526356 0.531407 0.541276 6.352677 6.586242 0.2897 0.291117 0.525728 0.541276 0.531407 0.526356 6.352677 6.104409 
87 0.290565 0.295258 0.526068 0.52738 0.531886 0.542389 6.397611 6.590466 0.290565 0.29201 0.526068 0.542389 0.531886 0.52738 6.397611 6.107913 
88 0.291351 0.295717 0.528571 0.527789 0.537098 0.543443 6.436374 6.59598 0.291351 0.292254 0.528571 0.543443 0.537098 0.527789 6.436374 6.112704 
89 0.291611 0.296052 0.529492 0.529053 0.539502 0.544672 6.463968 6.605409 0.291611 0.292477 0.529492 0.544672 0.539502 0.529053 6.463968 6.118446 
90 0.292546 0.296192 0.530566 0.529222 0.540234 0.545251 6.516696 6.609492 0.292546 0.293199 0.530566 0.545251 0.540234 0.529222 6.516696 6.125847 
91 0.293298 0.296838 0.531407 0.529932 0.543253 0.546816 6.535338 6.618669 0.293298 0.29349 0.531407 0.546816 0.543253 0.529932 6.535338 6.131595 
92 0.293781 0.297238 0.531836 0.530322 0.545 0.546956 6.545562 6.622755 0.293781 0.293853 0.531836 0.546956 0.545 0.530322 6.545562 6.134229 
93 0.294536 0.297469 0.534028 0.531055 0.551732 0.547541 6.568911 6.629289 0.294536 0.294928 0.534028 0.547541 0.551732 0.531055 6.568911 6.137976 
94 0.295387 0.297971 0.537098 0.531836 0.556667 0.549113 6.615525 6.635004 0.295387 0.295983 0.537098 0.549113 0.556667 0.531836 6.615525 6.143991 
95 0.29655 0.299057 0.539815 0.534186 0.56844 0.550761 6.623487 6.645699 0.29655 0.296331 0.539815 0.550761 0.56844 0.534186 6.623487 6.146781 
96 0.296855 0.300788 0.543567 0.53608 0.576667 0.552975 6.651498 6.659346 0.296855 0.29707 0.543567 0.552975 0.576667 0.53608 6.651498 6.156867 
97 0.298001 0.302839 0.551946 0.539502 0.58 0.554918 6.665157 6.670842 0.298001 0.298565 0.551946 0.554918 0.58 0.539502 6.665157 6.163758 
98 0.298456 0.304046 0.556846 0.541211 0.64 0.560145 6.687594 6.687288 0.298456 0.301267 0.556846 0.560145 0.64 0.541211 6.687594 6.170256 
99 0.301132 0.305695 0.579245 0.544092 0.7 0.607246 6.713067 6.703299 0.301132 0.302617 0.579245 0.607246 0.7 0.544092 6.713067 6.188388 
100 0.306223 0.307708 0.597308 0.555176 0.9 0.631884 6.845976 6.77064 0.306223 0.304404 0.597308 0.631884 1.04 0.555176 6.845976 6.213552 


==> plot_data/ju2-dls03_fte_vs_ste_0p03.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.260497 0.267161 0.452864 0.465825 0.467808 0.47036 5.422455 5.943648 0.260497 0.270273 0.452864 0.47036 0.467808 0.465825 5.422455 5.650266 
1 0.261779 0.268033 0.46469 0.472116 0.474238 0.477084 5.447469 5.974956 0.261779 0.271449 0.46469 0.477084 0.474238 0.472116 5.447469 5.772099 
2 0.26239 0.268651 0.468177 0.472879 0.476119 0.4779 5.461581 5.999301 0.26239 0.272177 0.468177 0.4779 0.476119 0.472879 5.461581 5.781396 
3 0.262905 0.269147 0.470878 0.474937 0.47721 0.480099 5.472279 6.016479 0.262905 0.272373 0.470878 0.480099 0.47721 0.474937 5.472279 5.786814 
4 0.263097 0.269436 0.472499 0.476229 0.47786 0.48148 5.477568 6.026352 0.263097 0.272705 0.472499 0.48148 0.47786 0.476229 5.477568 5.790708 
5 0.26337 0.269672 0.47337 0.476829 0.478752 0.482122 5.483688 6.035742 0.26337 0.273003 0.47337 0.482122 0.478752 0.476829 5.483688 5.792754 
6 0.263507 0.270108 0.474318 0.477774 0.479263 0.483132 5.487528 6.040425 0.263507 0.273388 0.474318 0.483132 0.479263 0.477774 5.487528 5.796102 
7 0.26361 0.270348 0.475566 0.478468 0.479763 0.483874 5.490789 6.052857 0.26361 0.273742 0.475566 0.483874 0.479763 0.478468 5.490789 5.799525 
8 0.263844 0.270658 0.476356 0.478909 0.480477 0.484345 5.500935 6.056331 0.263844 0.274014 0.476356 0.484345 0.480477 0.478909 5.500995 5.800965 
9 0.264037 0.270884 0.47702 0.479306 0.480822 0.484769 5.506833 6.060906 0.264064 0.274715 0.47702 0.484769 0.480822 0.479306 5.508405 5.80455 
10 0.264199 0.271266 0.477661 0.479722 0.481307 0.485215 5.515143 6.065673 0.264207 0.274849 0.477661 0.485215 0.481307 0.479722 5.515227 5.806578 
11 0.264322 0.271499 0.478227 0.480054 0.481516 0.485569 5.519775 6.071778 0.264326 0.275018 0.478227 0.485569 0.481516 0.480054 5.519865 5.810535 
12 0.264451 0.271686 0.4785 0.480483 0.482363 0.486028 5.523291 6.078189 0.26451 0.27513 0.4785 0.486028 0.482363 0.480483 5.523618 5.814372 
13 0.264692 0.271855 0.47905 0.480718 0.482729 0.486279 5.526921 6.086349 0.264695 0.2753 0.47905 0.486279 0.482729 0.480718 5.527179 5.817093 
14 0.264855 0.272159 0.479581 0.480882 0.483164 0.486455 5.530431 6.093219 0.264859 0.275501 0.479583 0.486455 0.483164 0.480882 5.531067 5.819973 
15 0.264973 0.272294 0.480375 0.481281 0.483952 0.48688 5.534175 6.103794 0.264976 0.27573 0.480379 0.48688 0.483952 0.481281 5.534658 5.823411 
16 0.265036 0.272453 0.480686 0.481734 0.484498 0.487365 5.538615 6.112629 0.265037 0.276181 0.480718 0.487365 0.484498 0.481734 5.53866 5.825775 
17 0.265129 0.272644 0.481118 0.482035 0.484717 0.487686 5.541105 6.123852 0.265133 0.276737 0.48117 0.487686 0.484717 0.482035 5.541171 5.837151 
18 0.265236 0.272766 0.481479 0.483059 0.485322 0.488782 5.543112 6.128493 0.265236 0.276865 0.481481 0.488782 0.485322 0.483059 5.543184 5.840307 
19 0.26542 0.272856 0.481753 0.483802 0.485938 0.489576 5.545089 6.135237 0.26542 0.276963 0.481754 0.489576 0.485938 0.483802 5.545164 5.847228 
20 0.265498 0.27294 0.482207 0.484611 0.486324 0.49044 5.547516 6.143049 0.265498 0.277026 0.482227 0.49044 0.486324 0.484611 5.547528 5.85141 
21 0.265596 0.273061 0.482546 0.485237 0.486845 0.491109 5.549616 6.153621 0.265608 0.277146 0.482548 0.491109 0.486845 0.485237 5.549664 5.856603 
22 0.265732 0.273188 0.48298 0.485704 0.487265 0.491608 5.553123 6.161862 0.265734 0.277249 0.482993 0.491608 0.487265 0.485704 5.553225 5.863374 
23 0.265883 0.273378 0.48331 0.486041 0.488083 0.491969 5.555103 6.181278 0.265898 0.277369 0.483336 0.491969 0.488083 0.486041 5.555235 5.870091 
24 0.265995 0.273499 0.483854 0.486407 0.488389 0.49236 5.557125 6.186885 0.265997 0.277486 0.483921 0.49236 0.488389 0.486407 5.557599 5.874213 
25 0.266085 0.273581 0.484252 0.486813 0.488529 0.492793 5.560566 6.196764 0.266101 0.277581 0.484283 0.492793 0.488529 0.486813 5.560731 5.877522 
26 0.266157 0.273665 0.484553 0.487011 0.488987 0.493006 5.5632 6.207879 0.266164 0.277707 0.484596 0.493006 0.488987 0.487011 5.563305 5.884227 
27 0.266232 0.27379 0.485119 0.487466 0.48954 0.493492 5.565627 6.214539 0.266237 0.277902 0.485148 0.493492 0.48954 0.487466 5.565864 5.888496 
28 0.26629 0.273954 0.485466 0.488004 0.489941 0.494066 5.567877 6.224502 0.26629 0.278141 0.485509 0.494066 0.489941 0.488004 5.568456 5.895282 
29 0.266418 0.274051 0.48617 0.488248 0.490309 0.494328 5.570148 6.234117 0.266418 0.278277 0.486185 0.494328 0.490309 0.488248 5.570277 5.898771 
30 0.266545 0.274322 0.486414 0.488979 0.490712 0.495109 5.571597 6.246876 0.266532 0.27837 0.486419 0.495109 0.490712 0.488979 5.571603 5.903004 
31 0.266649 0.274526 0.486845 0.489454 0.49097 0.495616 5.574219 6.253602 0.266648 0.278416 0.486845 0.495616 0.49097 0.489454 5.574339 5.906535 
32 0.266828 0.274703 0.487288 0.490011 0.491261 0.496212 5.576232 6.266904 0.266794 0.278458 0.487321 0.496212 0.491261 0.490011 5.576358 5.909121 
33 0.26695 0.274847 0.488086 0.490647 0.491558 0.496892 5.578959 6.279723 0.266948 0.278532 0.488092 0.496892 0.491558 0.490647 5.57907 5.912313 
34 0.267059 0.274973 0.488495 0.49096 0.491839 0.497227 5.579832 6.285723 0.267056 0.278665 0.488507 0.497227 0.491839 0.49096 5.579982 5.918157 
35 0.267202 0.275056 0.488781 0.491353 0.492429 0.497742 5.582523 6.293934 0.267202 0.27884 0.488802 0.497742 0.492429 0.491353 5.582523 5.921697 
36 0.26733 0.275147 0.489237 0.49172 0.493131 0.498191 5.583942 6.297969 0.26733 0.278943 0.489237 0.498191 0.493131 0.49172 5.583942 5.926107 
37 0.267421 0.27527 0.489542 0.492224 0.493277 0.498872 5.585661 6.312828 0.267421 0.278977 0.489542 0.498872 0.493277 0.492224 5.585661 5.928852 
38 0.267507 0.275376 0.489966 0.492578 0.493558 0.49931 5.586945 6.321828 0.267507 0.279044 0.489966 0.49931 0.493558 0.492578 5.586933 5.933046 
39 0.267607 0.275482 0.490266 0.492909 0.493822 0.499704 5.589534 6.332937 0.267607 0.279207 0.490266 0.499704 0.493822 0.492909 5.589519 5.936175 
40 0.267704 0.275611 0.490661 0.493264 0.493982 0.500135 5.59209 6.339588 0.267704 0.279304 0.490661 0.500135 0.493982 0.493264 5.592006 5.940294 
41 0.26788 0.275786 0.490877 0.493681 0.494479 0.500418 5.594277 6.351042 0.26788 0.279381 0.490877 0.500418 0.494479 0.493681 5.59407 5.943279 
42 0.268054 0.275927 0.491071 0.493889 0.495008 0.501268 5.596524 6.36429 0.268054 0.279528 0.491071 0.501268 0.495008 0.493889 5.596446 5.945358 
43 0.26821 0.275997 0.491531 0.49411 0.49529 0.502052 5.598363 6.376713 0.26821 0.279714 0.491546 0.502052 0.49529 0.49411 5.598183 5.947224 
44 0.268346 0.276131 0.491701 0.495188 0.495623 0.502667 5.601288 6.386058 0.268346 0.27985 0.491729 0.502667 0.495623 0.495188 5.601273 5.949414 
45 0.268501 0.276203 0.491904 0.495576 0.495858 0.503618 5.603556 6.392352 0.268501 0.279997 0.491972 0.503618 0.495858 0.495576 5.603484 5.952654 
46 0.268631 0.276289 0.492398 0.495938 0.49615 0.504726 5.605356 6.401229 0.268631 0.280134 0.492406 0.504726 0.49615 0.495938 5.6052 5.955852 
47 0.268725 0.276396 0.492964 0.496748 0.496703 0.505613 5.6076 6.406362 0.268725 0.280233 0.493 0.505613 0.496703 0.496748 5.607567 5.959401 
48 0.268917 0.276547 0.493225 0.497386 0.497154 0.506118 5.61051 6.409422 0.268917 0.280312 0.493229 0.506118 0.497154 0.497386 5.61051 5.962158 
49 0.26906 0.276736 0.493468 0.498052 0.497688 0.507253 5.612565 6.413151 0.26906 0.280519 0.493491 0.507253 0.497688 0.498052 5.612565 5.966637 
50 0.269352 0.276908 0.493833 0.498917 0.497927 0.507624 5.614911 6.415353 0.269352 0.28065 0.493835 0.507624 0.497927 0.498917 5.614911 5.971803 
51 0.269485 0.277086 0.493982 0.50033 0.498075 0.507818 5.617575 6.420714 0.269485 0.280954 0.493996 0.507818 0.498075 0.50033 5.617575 5.974761 
52 0.269595 0.277474 0.494261 0.5008 0.498698 0.508589 5.622615 6.426498 0.269595 0.28103 0.494363 0.508589 0.498698 0.5008 5.622615 5.977182 
53 0.269964 0.277786 0.494786 0.501248 0.499365 0.509147 5.624484 6.430236 0.269964 0.281114 0.494798 0.509147 0.499365 0.501248 5.624484 5.981907 
54 0.270075 0.278127 0.495188 0.501712 0.500226 0.509929 5.627526 6.433527 0.270075 0.281214 0.495194 0.509929 0.500226 0.501712 5.627526 5.985327 
55 0.270653 0.278236 0.495342 0.502097 0.500436 0.511189 5.634636 6.437823 0.270653 0.281404 0.495362 0.511189 0.500436 0.502097 5.634636 5.987997 
56 0.271061 0.278551 0.4958 0.50279 0.500759 0.511652 5.637852 6.443013 0.271061 0.281473 0.495809 0.511652 0.500759 0.50279 5.637852 5.990391 
57 0.271426 0.278811 0.496239 0.503196 0.501455 0.51314 5.642604 6.447447 0.271426 0.281574 0.496245 0.51314 0.501455 0.503196 5.642604 5.99358 
58 0.271864 0.279146 0.496704 0.503722 0.502097 0.514466 5.648502 6.453168 0.271864 0.281646 0.496708 0.514466 0.502097 0.503722 5.648502 5.999166 
59 0.272245 0.279568 0.496847 0.504564 0.502424 0.516418 5.653383 6.458145 0.272245 0.281838 0.496859 0.516418 0.502424 0.504564 5.653383 6.00351 
60 0.272778 0.28071 0.497511 0.504841 0.503165 0.518159 5.663004 6.464007 0.272778 0.282012 0.497515 0.518159 0.503165 0.504841 5.663004 6.006996 
61 0.273017 0.281257 0.497848 0.505772 0.503452 0.518423 5.670024 6.468114 0.273017 0.282203 0.497851 0.518423 0.503452 0.505772 5.670024 6.010509 
62 0.273565 0.281616 0.497954 0.506391 0.503968 0.518701 5.675139 6.474369 0.273565 0.282362 0.497964 0.518701 0.503968 0.506391 5.675139 6.015906 
63 0.274522 0.281908 0.498212 0.507186 0.504564 0.519403 5.687433 6.47862 0.274522 0.282593 0.498337 0.519403 0.504564 0.507186 5.687433 6.024 
64 0.275089 0.282925 0.498893 0.508041 0.505201 0.520447 5.693337 6.482919 0.275089 0.28286 0.498893 0.520447 0.505201 0.508041 5.693337 6.026736 
65 0.276188 0.283287 0.49941 0.508845 0.505736 0.520828 5.700633 6.48459 0.276188 0.282994 0.49941 0.520828 0.505736 0.508845 5.700633 6.031608 
66 0.277187 0.284198 0.500303 0.510007 0.506375 0.521518 5.709435 6.489366 0.277187 0.283426 0.500303 0.521518 0.506375 0.510007 5.709435 6.035898 
67 0.278218 0.284434 0.500467 0.510838 0.507081 0.523251 5.723697 6.490635 0.278218 0.283593 0.500467 0.523251 0.507081 0.510838 5.723697 6.038265 
68 0.279485 0.284749 0.500795 0.511084 0.507924 0.523992 5.744715 6.492984 0.279485 0.283733 0.500795 0.523992 0.507924 0.511084 5.744715 6.041547 
69 0.280153 0.285083 0.501965 0.51259 0.508743 0.524737 5.788869 6.495771 0.280153 0.283887 0.501965 0.524737 0.508755 0.51259 5.788869 6.044799 
70 0.281234 0.285261 0.502459 0.513211 0.50904 0.525666 5.811609 6.499854 0.281234 0.284391 0.502459 0.525666 0.509081 0.513211 5.811609 6.049098 
71 0.281763 0.285613 0.503165 0.514265 0.510771 0.526294 5.844111 6.506535 0.281763 0.284756 0.503165 0.526294 0.510771 0.514265 5.847576 6.051918 
72 0.282285 0.285867 0.503547 0.515234 0.512358 0.527547 5.894784 6.511596 0.282285 0.28513 0.503547 0.527547 0.512358 0.515234 5.894784 6.055728 
73 0.282661 0.286258 0.504647 0.515921 0.51293 0.52817 5.93988 6.514356 0.282661 0.285561 0.504647 0.52817 0.51293 0.515921 5.93988 6.059088 
74 0.283053 0.286417 0.50533 0.516525 0.513754 0.530037 5.992218 6.517461 0.283053 0.285735 0.50533 0.530037 0.513754 0.516525 5.992218 6.06525 
75 0.283608 0.287452 0.506326 0.51697 0.514888 0.531497 6.059184 6.520854 0.283608 0.28608 0.506326 0.531497 0.514888 0.51697 6.059184 6.069576 
76 0.284132 0.28829 0.507096 0.517519 0.516196 0.533031 6.104157 6.52272 0.284132 0.286485 0.507096 0.533031 0.516196 0.517519 6.104157 6.07452 
77 0.284617 0.288743 0.508709 0.518187 0.516979 0.533536 6.127281 6.526551 0.284617 0.286939 0.508709 0.533536 0.516979 0.518187 6.127281 6.076608 
78 0.285278 0.289251 0.509595 0.519007 0.518193 0.53441 6.164874 6.532236 0.285278 0.287462 0.509595 0.53441 0.518193 0.519007 6.164874 6.081414 
79 0.28575 0.289574 0.510884 0.51925 0.519257 0.535494 6.184212 6.539349 0.28575 0.287806 0.510884 0.535494 0.519257 0.51925 6.184212 6.08496 
80 0.286352 0.290299 0.512317 0.521071 0.520209 0.536343 6.197733 6.54357 0.286352 0.288228 0.512317 0.536343 0.520209 0.521071 6.197733 6.088014 
81 0.286758 0.291394 0.513567 0.52179 0.520766 0.53741 6.233895 6.549675 0.286758 0.288716 0.513567 0.53741 0.520766 0.52179 6.233895 6.092193 
82 0.287126 0.292156 0.51462 0.523626 0.52289 0.538083 6.269379 6.553302 0.287126 0.289135 0.51462 0.538083 0.52289 0.523626 6.269379 6.09558 
83 0.28773 0.292853 0.515692 0.524333 0.524083 0.538771 6.309396 6.557868 0.28773 0.289465 0.515692 0.538771 0.524083 0.524333 6.309396 6.097398 
84 0.288206 0.293669 0.516805 0.524525 0.525408 0.53937 6.336378 6.568734 0.288206 0.289957 0.516805 0.53937 0.525408 0.524525 6.336378 6.101565 
85 0.28922 0.294229 0.518109 0.52471 0.525985 0.540208 6.368907 6.58185 0.28922 0.290619 0.518109 0.540208 0.525985 0.52471 6.368907 6.104493 
86 0.28996 0.294501 0.519396 0.526382 0.528007 0.541278 6.392466 6.583626 0.28996 0.291008 0.519396 0.541278 0.528007 0.526382 6.392466 6.107427 
87 0.291166 0.295114 0.520668 0.527346 0.529101 0.54241 6.42273 6.593445 0.291166 0.291698 0.520668 0.54241 0.529101 0.527346 6.42273 6.110004 
88 0.291884 0.295554 0.522266 0.527724 0.530398 0.543393 6.449445 6.597417 0.291884 0.292076 0.522266 0.543393 0.530331 0.527724 6.449445 6.112779 
89 0.292514 0.296068 0.523869 0.528991 0.531171 0.54464 6.480594 6.600033 0.292514 0.292437 0.523869 0.54464 0.531157 0.528991 6.480594 6.117597 
90 0.293087 0.296433 0.525425 0.529247 0.531888 0.54526 6.50943 6.608001 0.293087 0.292932 0.525425 0.54526 0.531888 0.529247 6.50943 6.123768 
91 0.293738 0.296974 0.526813 0.529869 0.533756 0.546678 6.538266 6.618153 0.293738 0.293453 0.526813 0.546678 0.533756 0.529869 6.538266 6.129966 
92 0.294709 0.297222 0.528059 0.530398 0.539517 0.54696 6.559713 6.623301 0.294709 0.294404 0.528059 0.54696 0.539517 0.530398 6.559713 6.133095 
93 0.295362 0.297765 0.529903 0.531171 0.540861 0.54766 6.583413 6.631815 0.295362 0.294902 0.529903 0.54766 0.540861 0.531171 6.583413 6.136539 
94 0.296089 0.298516 0.530812 0.531888 0.542902 0.54905 6.592878 6.637824 0.296094 0.296282 0.530734 0.54905 0.542902 0.531888 6.592878 6.140538 
95 0.296817 0.298978 0.531683 0.534251 0.547007 0.550782 6.602922 6.647316 0.296817 0.29662 0.531683 0.550782 0.547007 0.534251 6.602922 6.14412 
96 0.298377 0.301158 0.533788 0.536058 0.550328 0.553003 6.625044 6.66273 0.298377 0.297135 0.533788 0.553003 0.550328 0.536058 6.625044 6.151323 
97 0.299254 0.302957 0.541951 0.539421 0.556582 0.554873 6.640116 6.677616 0.299254 0.298894 0.541951 0.554873 0.556582 0.539421 6.640116 6.168162 
98 0.300711 0.304243 0.546948 0.541267 0.579057 0.560138 6.657852 6.697974 0.300711 0.300677 0.546948 0.560138 0.579057 0.541267 6.657852 6.174519 
99 0.303248 0.305792 0.552687 0.544016 0.657683 0.606548 6.696621 6.72057 0.303248 0.30211 0.552687 0.606548 0.657683 0.544016 6.696621 6.18888 
100 0.308355 0.308573 0.597141 0.55519 0.897538 0.632107 6.846927 6.780459 0.308355 0.305185 0.597141 0.632107 0.897538 0.55519 6.846927 6.235233 


==> plot_data/ju2-dls03_fte_vs_ste_0p05.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.260419 0.267157 0.453965 0.465796 0.467714 0.470329 5.430432 5.943399 0.260419 0.270267 0.453965 0.470329 0.467714 0.465796 5.430432 5.651649 
1 0.261626 0.268039 0.464531 0.472114 0.474725 0.477082 5.456091 5.975052 0.261626 0.271426 0.464531 0.477082 0.474725 0.472114 5.456091 5.772324 
2 0.262336 0.268676 0.468192 0.472898 0.47591 0.47792 5.465841 5.999043 0.262336 0.272165 0.468134 0.47792 0.47591 0.472898 5.465841 5.780802 
3 0.262717 0.269181 0.470996 0.47496 0.477146 0.480124 5.473161 6.016473 0.262717 0.272385 0.47097 0.480124 0.477146 0.47496 5.472885 5.786622 
4 0.263041 0.269505 0.472732 0.476299 0.478231 0.481556 5.478411 6.025221 0.263048 0.272753 0.472732 0.481556 0.478231 0.476299 5.477964 5.790705 
5 0.263347 0.269726 0.473491 0.476844 0.478681 0.482139 5.485956 6.035457 0.263358 0.273092 0.473491 0.482139 0.478681 0.476844 5.485698 5.792616 
6 0.263499 0.270233 0.474115 0.4778 0.479341 0.48316 5.489019 6.039519 0.26351 0.27337 0.474115 0.48316 0.479341 0.4778 5.488896 5.796075 
7 0.263654 0.270439 0.475054 0.478502 0.480046 0.48391 5.498499 6.053658 0.263654 0.273758 0.475054 0.48391 0.480046 0.478502 5.498112 5.7993 
8 0.263854 0.270637 0.476003 0.47891 0.480557 0.484347 5.504118 6.056106 0.263861 0.27436 0.476003 0.484347 0.480557 0.47891 5.503914 5.800392 
9 0.264051 0.270853 0.476588 0.479327 0.480877 0.484792 5.508525 6.060963 0.26406 0.274771 0.476588 0.484792 0.480877 0.479327 5.508207 5.803953 
10 0.264249 0.27133 0.477507 0.479713 0.481397 0.485205 5.514 6.066078 0.264258 0.274887 0.477507 0.485205 0.481397 0.479713 5.513181 5.806269 
11 0.26435 0.271502 0.478097 0.480071 0.48158 0.485587 5.519397 6.071403 0.264349 0.275018 0.478097 0.485587 0.48158 0.480071 5.518671 5.809665 
12 0.264487 0.271685 0.478558 0.480523 0.482309 0.486071 5.523288 6.078759 0.264483 0.275153 0.478558 0.486071 0.482309 0.480523 5.522979 5.813316 
13 0.264624 0.271876 0.47884 0.480718 0.482623 0.486279 5.526825 6.086841 0.264624 0.275365 0.47884 0.486279 0.482623 0.480718 5.526561 5.816862 
14 0.264732 0.272057 0.479362 0.480916 0.483187 0.48649 5.532117 6.092244 0.264732 0.275528 0.479362 0.48649 0.483187 0.480916 5.531901 5.819853 
15 0.264839 0.272266 0.479869 0.481301 0.484059 0.486902 5.534889 6.104526 0.264839 0.275749 0.479869 0.486902 0.484059 0.481301 5.534652 5.823612 
16 0.264968 0.27241 0.480485 0.481731 0.484531 0.487361 5.538798 6.112275 0.264968 0.276176 0.480485 0.487361 0.484531 0.481731 5.538798 5.829519 
17 0.265033 0.272621 0.480787 0.482079 0.484807 0.487734 5.54127 6.122232 0.265033 0.276713 0.480787 0.487734 0.484807 0.482079 5.54127 5.837013 
18 0.265144 0.272732 0.481302 0.483029 0.485439 0.488749 5.544351 6.127386 0.265164 0.276846 0.481302 0.488749 0.485439 0.483029 5.544351 5.840838 
19 0.26531 0.272838 0.481541 0.483778 0.486035 0.48955 5.547111 6.134415 0.265331 0.276972 0.481541 0.48955 0.486035 0.483778 5.546763 5.846718 
20 0.265436 0.27293 0.481926 0.484598 0.486355 0.490427 5.548503 6.141615 0.265436 0.277029 0.481926 0.490427 0.486355 0.484598 5.54826 5.850456 
21 0.265528 0.273051 0.482204 0.485291 0.486911 0.491167 5.551737 6.150417 0.265534 0.277126 0.482204 0.491167 0.486911 0.485291 5.551581 5.856336 
22 0.265612 0.273177 0.482589 0.485725 0.487383 0.491631 5.553699 6.159612 0.265642 0.277235 0.482606 0.491631 0.487383 0.485725 5.553555 5.861403 
23 0.265749 0.273367 0.483096 0.486066 0.487999 0.491995 5.555409 6.181527 0.265784 0.277352 0.483124 0.491995 0.487999 0.486066 5.555325 5.869389 
24 0.265903 0.273506 0.483452 0.486395 0.488281 0.492347 5.557755 6.187938 0.265925 0.277483 0.483458 0.492347 0.488279 0.486395 5.557677 5.873769 
25 0.265995 0.273611 0.484051 0.486807 0.48854 0.492787 5.559933 6.197847 0.266007 0.277605 0.484059 0.492787 0.488538 0.486807 5.559891 5.876937 
26 0.266111 0.273694 0.484397 0.487037 0.489062 0.493033 5.562804 6.209511 0.266117 0.277704 0.484428 0.493033 0.489014 0.487037 5.562495 5.883456 
27 0.266214 0.273848 0.484743 0.487509 0.489585 0.493537 5.565576 6.218751 0.26623 0.277899 0.484771 0.493537 0.489585 0.487509 5.565228 5.888307 
28 0.266285 0.273994 0.485289 0.488014 0.490017 0.494077 5.569167 6.224784 0.266285 0.278094 0.485309 0.494077 0.490017 0.488014 5.569011 5.894262 
29 0.266375 0.274119 0.485834 0.488277 0.490442 0.494358 5.570445 6.235407 0.266375 0.278257 0.485862 0.494358 0.490442 0.488277 5.570403 5.898489 
30 0.2665 0.274342 0.486237 0.489014 0.490731 0.495146 5.571966 6.246384 0.266488 0.278353 0.486299 0.495146 0.490731 0.489014 5.571966 5.902713 
31 0.26664 0.274556 0.486482 0.489454 0.490996 0.495617 5.574324 6.255771 0.266626 0.278424 0.486556 0.495617 0.490996 0.489454 5.574357 5.905785 
32 0.26675 0.27473 0.486978 0.490054 0.491398 0.496258 5.577357 6.267081 0.266743 0.278471 0.487106 0.496258 0.491398 0.490054 5.577357 5.90937 
33 0.26692 0.274868 0.487396 0.49059 0.491682 0.496831 5.579046 6.277596 0.266913 0.27854 0.487621 0.496831 0.491682 0.49059 5.579046 5.912052 
34 0.26704 0.274965 0.487899 0.490923 0.49191 0.497187 5.580267 6.284394 0.267028 0.278741 0.488014 0.497187 0.49191 0.490923 5.580267 5.91759 
35 0.267108 0.27506 0.488388 0.49135 0.492664 0.497769 5.582958 6.290961 0.267103 0.278866 0.488437 0.497769 0.492649 0.49135 5.582958 5.921613 
36 0.267202 0.275205 0.488583 0.491726 0.49317 0.498168 5.584893 6.297117 0.267197 0.278927 0.488638 0.498168 0.493166 0.491726 5.584893 5.925309 
37 0.267349 0.275282 0.489006 0.49227 0.493365 0.49892 5.586813 6.314346 0.267343 0.27898 0.489063 0.49892 0.493357 0.49227 5.586813 5.928948 
38 0.267478 0.275382 0.489541 0.492578 0.493624 0.499371 5.588727 6.321432 0.267477 0.279034 0.489562 0.499371 0.493624 0.492578 5.588862 5.932095 
39 0.267664 0.275481 0.489981 0.492967 0.493812 0.49969 5.590254 6.330696 0.267643 0.279128 0.489983 0.49969 0.493812 0.492967 5.590512 5.935665 
40 0.267745 0.275619 0.490221 0.493255 0.494034 0.500129 5.592195 6.338016 0.267736 0.279281 0.490351 0.500129 0.494034 0.493255 5.592507 5.940276 
41 0.267983 0.275731 0.490597 0.493649 0.494479 0.500416 5.594781 6.35022 0.267961 0.279357 0.490613 0.500416 0.494479 0.493649 5.594928 5.94381 
42 0.268153 0.275923 0.490923 0.493905 0.495132 0.501278 5.596683 6.363297 0.268127 0.279494 0.49094 0.501278 0.495132 0.493905 5.596749 5.946051 
43 0.268243 0.275993 0.491096 0.494124 0.495404 0.501993 5.598747 6.37518 0.26824 0.279688 0.491107 0.501993 0.495404 0.494124 5.598954 5.947587 
44 0.268423 0.276087 0.491565 0.49517 0.495632 0.502705 5.602227 6.383046 0.2684 0.279841 0.491566 0.502705 0.495632 0.49517 5.602233 5.949591 
45 0.268566 0.276194 0.491807 0.49559 0.495881 0.503525 5.604147 6.390852 0.268547 0.279964 0.491828 0.503525 0.495881 0.49559 5.604147 5.952687 
46 0.268681 0.276285 0.492358 0.495937 0.496274 0.504715 5.606871 6.401097 0.268675 0.280104 0.492358 0.504715 0.496274 0.495937 5.606871 5.956029 
47 0.268828 0.276376 0.492918 0.49676 0.496686 0.505582 5.608677 6.40632 0.268819 0.280203 0.492918 0.505582 0.496686 0.49676 5.608677 5.959761 
48 0.269007 0.276559 0.493265 0.497441 0.497241 0.506101 5.611737 6.411156 0.268987 0.280302 0.493265 0.506101 0.497241 0.497441 5.611737 5.962908 
49 0.269123 0.276724 0.493432 0.498088 0.497716 0.507251 5.612985 6.413523 0.269109 0.280515 0.493432 0.507251 0.497716 0.498088 5.612985 5.967603 
50 0.269374 0.276866 0.493657 0.498944 0.497939 0.507608 5.61588 6.416427 0.269372 0.280641 0.493657 0.507608 0.497939 0.498944 5.61588 5.972775 
51 0.269532 0.277085 0.493939 0.500322 0.498128 0.507879 5.619498 6.423834 0.269517 0.280918 0.493939 0.507879 0.498128 0.500322 5.619438 5.975523 
52 0.269701 0.277428 0.49427 0.50078 0.49867 0.508539 5.623206 6.427206 0.269701 0.281032 0.494109 0.508539 0.49867 0.50078 5.623161 5.979402 
53 0.269963 0.277755 0.494861 0.501234 0.499312 0.509121 5.624946 6.431616 0.269963 0.281114 0.494798 0.509121 0.499312 0.501234 5.624904 5.982477 
54 0.270164 0.278016 0.49526 0.501674 0.500178 0.50995 5.628762 6.43434 0.270164 0.28117 0.495245 0.50995 0.500178 0.501674 5.628762 5.985663 
55 0.27071 0.27821 0.495533 0.502063 0.500456 0.511076 5.635077 6.438552 0.27071 0.281364 0.495532 0.511076 0.500456 0.502063 5.635077 5.988105 
56 0.271086 0.278546 0.495861 0.50273 0.500686 0.511683 5.6391 6.444678 0.271086 0.281453 0.495861 0.511683 0.500686 0.50273 5.6391 5.991516 
57 0.27144 0.278896 0.496239 0.503178 0.501436 0.513132 5.64129 6.448176 0.27144 0.281534 0.496239 0.513132 0.501436 0.503178 5.64129 5.994858 
58 0.271889 0.27906 0.496634 0.503762 0.501806 0.5145 5.644779 6.454923 0.271889 0.281656 0.496634 0.5145 0.501806 0.503762 5.644779 5.999124 
59 0.272256 0.279572 0.496772 0.504564 0.502319 0.516403 5.650899 6.458868 0.272256 0.281766 0.496772 0.516403 0.502319 0.504564 5.650899 6.003093 
60 0.27279 0.280693 0.49751 0.504858 0.502956 0.518165 5.655459 6.464703 0.27279 0.281913 0.49751 0.518165 0.502956 0.504858 5.655459 6.008472 
61 0.273089 0.281254 0.497878 0.505713 0.503321 0.518444 5.661432 6.468882 0.273089 0.282087 0.497878 0.518444 0.503321 0.505713 5.661258 6.011724 
62 0.273583 0.281575 0.498061 0.506442 0.503891 0.518736 5.672085 6.474471 0.273583 0.282245 0.498061 0.518736 0.503891 0.506442 5.67201 6.017658 
63 0.27446 0.281867 0.498443 0.507132 0.504485 0.51938 5.682072 6.478734 0.27446 0.282453 0.498443 0.51938 0.504485 0.507132 5.681118 6.022953 
64 0.274958 0.282908 0.499153 0.508095 0.505149 0.520378 5.689272 6.482751 0.274958 0.282836 0.499153 0.520378 0.505149 0.508095 5.689113 6.027309 
65 0.276249 0.283261 0.499821 0.50884 0.505962 0.520796 5.698044 6.484404 0.276249 0.283038 0.499821 0.520796 0.505962 0.50884 5.696682 6.031926 
66 0.277209 0.284162 0.500338 0.510079 0.506643 0.521494 5.710218 6.488745 0.277209 0.283353 0.500338 0.521494 0.506643 0.510079 5.709 6.035532 
67 0.278498 0.284395 0.500523 0.510876 0.507235 0.523295 5.72499 6.490779 0.278498 0.283532 0.500523 0.523295 0.507235 0.510876 5.7246 6.03804 
68 0.279609 0.284824 0.50117 0.511092 0.508 0.523981 5.745984 6.492966 0.279609 0.283739 0.50117 0.523981 0.508 0.511092 5.744046 6.041946 
69 0.28035 0.285078 0.502157 0.512552 0.508863 0.524757 5.788245 6.496254 0.28035 0.283888 0.502157 0.524757 0.508863 0.512552 5.788245 6.046251 
70 0.281001 0.285292 0.502555 0.513212 0.510143 0.525678 5.808156 6.50115 0.281001 0.284563 0.502555 0.525678 0.510143 0.513212 5.808156 6.049647 
71 0.281487 0.285632 0.503199 0.514222 0.510926 0.526252 5.844402 6.505653 0.281487 0.284808 0.503199 0.526252 0.510926 0.514222 5.844402 6.051519 
72 0.282088 0.285891 0.503589 0.515189 0.512424 0.527566 5.889456 6.511689 0.282088 0.2852 0.503589 0.527566 0.512424 0.515189 5.889456 6.05574 
73 0.282616 0.28626 0.504642 0.515937 0.51296 0.528242 5.924229 6.514377 0.282616 0.285608 0.504642 0.528242 0.51296 0.515937 5.924229 6.058509 
74 0.28294 0.286449 0.505269 0.516577 0.513813 0.530014 5.98566 6.518049 0.28294 0.285784 0.505269 0.530014 0.513813 0.516577 5.98566 6.063807 
75 0.283562 0.287406 0.506467 0.516961 0.515038 0.531574 6.061692 6.52146 0.283562 0.286106 0.506445 0.531574 0.515038 0.516961 6.061692 6.067974 
76 0.284202 0.288182 0.507173 0.517529 0.516098 0.532999 6.098793 6.524301 0.284202 0.286509 0.507122 0.532999 0.516098 0.517529 6.098793 6.073044 
77 0.284477 0.288796 0.508754 0.518169 0.517002 0.533565 6.138111 6.529821 0.284477 0.287028 0.508754 0.533565 0.517002 0.518169 6.138111 6.076407 
78 0.285042 0.28925 0.510036 0.518981 0.518458 0.53436 6.168279 6.536025 0.285042 0.287434 0.510036 0.53436 0.518458 0.518981 6.168279 6.080259 
79 0.285559 0.28955 0.511433 0.519237 0.519274 0.535488 6.184491 6.540228 0.285575 0.287818 0.511433 0.535488 0.519274 0.519237 6.184491 6.084948 
80 0.286056 0.290327 0.512539 0.521027 0.520393 0.53639 6.195054 6.545613 0.286056 0.288357 0.512539 0.53639 0.520393 0.521027 6.195054 6.087948 
81 0.286672 0.291173 0.513688 0.521788 0.520892 0.537407 6.225861 6.549867 0.286672 0.288744 0.513688 0.537407 0.520892 0.521788 6.225861 6.091917 
82 0.287054 0.292162 0.515195 0.523564 0.522904 0.538062 6.253938 6.554661 0.287054 0.289163 0.515195 0.538062 0.522904 0.523564 6.253938 6.095454 
83 0.287674 0.292793 0.51593 0.524256 0.524124 0.538731 6.298896 6.558816 0.287674 0.289531 0.515972 0.538731 0.524124 0.524256 6.298896 6.09774 
84 0.288084 0.293652 0.516943 0.524521 0.525363 0.539354 6.3405 6.568467 0.288084 0.290041 0.516964 0.539354 0.525447 0.524521 6.3405 6.100434 
85 0.28872 0.294187 0.518144 0.524768 0.526287 0.540215 6.364125 6.577725 0.28872 0.290569 0.518458 0.540215 0.526287 0.524768 6.364125 6.103704 
86 0.289448 0.294532 0.519479 0.5264 0.528045 0.541279 6.384735 6.587229 0.289448 0.291011 0.519546 0.541279 0.527966 0.5264 6.384735 6.106659 
87 0.290865 0.295186 0.520683 0.527303 0.529151 0.542424 6.410688 6.592761 0.290865 0.291562 0.520747 0.542424 0.529151 0.527303 6.410688 6.109152 
88 0.291747 0.29556 0.522161 0.527725 0.530458 0.543396 6.441993 6.595992 0.291747 0.292196 0.522882 0.543396 0.530458 0.527725 6.441993 6.112932 
89 0.292461 0.296022 0.524194 0.528908 0.531506 0.544587 6.476928 6.598509 0.292461 0.292448 0.524296 0.544587 0.531506 0.528908 6.476928 6.11757 
90 0.293122 0.296455 0.525531 0.529264 0.532113 0.545267 6.506688 6.60426 0.293122 0.292882 0.525657 0.545267 0.532113 0.529264 6.506688 6.123501 
91 0.293861 0.296975 0.526877 0.529882 0.533782 0.546599 6.531099 6.610281 0.293861 0.293469 0.527055 0.546599 0.533782 0.529882 6.531099 6.129081 
92 0.294737 0.29728 0.52822 0.530431 0.539527 0.546995 6.558528 6.620643 0.294737 0.294404 0.52822 0.546995 0.539527 0.530431 6.558528 6.132366 
93 0.295345 0.297748 0.529716 0.531249 0.541014 0.547715 6.58326 6.628437 0.295345 0.294894 0.529836 0.547715 0.541014 0.531249 6.58326 6.136248 
94 0.296084 0.298475 0.531004 0.531923 0.543471 0.548969 6.597954 6.634707 0.296084 0.296122 0.53103 0.548969 0.543471 0.531923 6.597954 6.140757 
95 0.296844 0.298924 0.531854 0.534294 0.547518 0.550752 6.607839 6.645936 0.296844 0.296558 0.531893 0.550752 0.547518 0.534294 6.607839 6.144012 
96 0.297864 0.301122 0.533815 0.536075 0.551932 0.552937 6.620979 6.662253 0.297864 0.297116 0.534103 0.552937 0.551932 0.536075 6.620979 6.154134 
97 0.298944 0.30297 0.541623 0.539368 0.556811 0.554843 6.636885 6.67365 0.298944 0.298914 0.542135 0.554843 0.556811 0.539368 6.636885 6.159801 
98 0.30007 0.3042 0.547214 0.541305 0.574189 0.560134 6.656259 6.696267 0.30007 0.300516 0.547518 0.560134 0.574189 0.541305 6.656259 6.173373 
99 0.303497 0.305856 0.553276 0.543966 0.640039 0.606082 6.704025 6.720285 0.303497 0.302213 0.553746 0.606082 0.640039 0.543966 6.704025 6.190137 
100 0.309027 0.308654 0.59703 0.555199 0.897563 0.632255 6.863343 6.780273 0.309027 0.304546 0.59703 0.632255 0.897563 0.555199 6.863343 6.245334 


==> plot_data/ju2-dls03_fte_vs_ste_3p00.txt <==
x_axis k1_alu_fte k1_alu_ste k1_lu90_fte k1_lu90_ste k1_mlu_fte k1_mlu_ste k1_stretch_fte k1_stretch_ste k4_alu_fte k4_alu_ste k4_lu90_fte k4_lu90_ste k4_mlu_fte k4_mlu_ste k4_stretch_fte k4_stretch_ste 
0 0.259371 0.266022 0.443701 0.461485 0.466543 0.465721 5.485722 5.778444 0.259371 0.268626 0.443701 0.465721 0.466543 0.461485 5.485722 5.639064 
1 0.262654 0.268107 0.469671 0.469906 0.474215 0.474722 5.534796 5.899854 0.262654 0.271135 0.469671 0.474722 0.474215 0.469906 5.534796 5.729475 
2 0.263507 0.268626 0.472783 0.472152 0.476571 0.477123 5.550105 5.918688 0.263507 0.271637 0.472783 0.477123 0.476571 0.472152 5.550105 5.753961 
3 0.263989 0.269321 0.475383 0.474429 0.478024 0.479557 5.5617 5.944377 0.263989 0.272283 0.475383 0.479557 0.478024 0.474429 5.5617 5.767281 
4 0.264347 0.269662 0.476718 0.475789 0.478947 0.481011 5.569317 5.962281 0.264347 0.272738 0.476718 0.481011 0.478947 0.475789 5.569317 5.783412 
5 0.264667 0.270128 0.477766 0.476312 0.480263 0.48157 5.576823 5.97813 0.264667 0.273105 0.477766 0.48157 0.480263 0.476312 5.576823 5.790786 
6 0.264856 0.270355 0.478565 0.477386 0.480956 0.482718 5.580771 5.989164 0.264856 0.273377 0.478565 0.482718 0.480956 0.477386 5.580771 5.799621 
7 0.265191 0.270531 0.479274 0.478299 0.481877 0.483698 5.587683 6.000756 0.265191 0.273764 0.479274 0.483698 0.481877 0.478299 5.587683 5.810742 
8 0.265316 0.270709 0.480263 0.478622 0.482811 0.484091 5.594004 6.011568 0.265316 0.273945 0.480263 0.484091 0.482811 0.478622 5.594004 5.81847 
9 0.265504 0.270925 0.480818 0.479157 0.483289 0.484836 5.59773 6.018756 0.265504 0.274193 0.480818 0.484836 0.483289 0.479157 5.59773 5.823549 
10 0.265682 0.271265 0.481334 0.479886 0.483746 0.485404 5.603463 6.034302 0.265682 0.274456 0.481334 0.485404 0.483746 0.479886 5.603463 5.830167 
11 0.265827 0.271434 0.482085 0.48042 0.484341 0.48597 5.606505 6.042135 0.265827 0.274779 0.482085 0.48597 0.484341 0.48042 5.606736 5.835 
12 0.265953 0.271613 0.482634 0.481036 0.484987 0.486797 5.610876 6.057126 0.265953 0.275016 0.482634 0.486797 0.484987 0.481036 5.610876 5.839575 
13 0.266147 0.27177 0.483279 0.481682 0.485632 0.487331 5.613969 6.062322 0.266147 0.275194 0.483279 0.487331 0.485632 0.481682 5.613969 5.845203 
14 0.266374 0.272038 0.483694 0.48243 0.486243 0.488145 5.617239 6.075501 0.266374 0.275438 0.483694 0.488145 0.486243 0.48243 5.617239 5.849625 
15 0.266523 0.272243 0.484111 0.482892 0.48661 0.488607 5.620014 6.084495 0.266523 0.275636 0.484111 0.488607 0.48661 0.482892 5.620014 5.854029 
16 0.26674 0.272379 0.484819 0.483483 0.486919 0.48933 5.622903 6.095328 0.26674 0.275762 0.484819 0.48933 0.486919 0.483483 5.622903 5.857746 
17 0.266855 0.27262 0.485265 0.484028 0.487332 0.489817 5.624856 6.101442 0.266855 0.275964 0.485265 0.489817 0.487332 0.484028 5.624856 5.862012 
18 0.266997 0.272709 0.485805 0.484494 0.487748 0.490315 5.626722 6.110382 0.266997 0.276165 0.485805 0.490315 0.487748 0.484494 5.626722 5.865111 
19 0.267105 0.272904 0.486435 0.485014 0.488244 0.490871 5.629623 6.121008 0.267105 0.276342 0.486435 0.490871 0.488244 0.485014 5.629623 5.871591 
20 0.267243 0.273051 0.48672 0.485469 0.488712 0.491357 5.632782 6.135927 0.267243 0.276554 0.48672 0.491357 0.488712 0.485469 5.632782 5.877777 
21 0.267376 0.273229 0.487032 0.486006 0.489084 0.491937 5.63556 6.148533 0.267376 0.27672 0.487032 0.491937 0.489084 0.486006 5.63556 5.880765 
22 0.267513 0.273431 0.487401 0.486324 0.489348 0.492324 5.638965 6.160557 0.267513 0.276901 0.487401 0.492324 0.489348 0.486324 5.638965 5.887584 
23 0.267681 0.273567 0.487943 0.48669 0.489954 0.492665 5.640987 6.173994 0.267681 0.277114 0.487943 0.492665 0.489954 0.48669 5.640987 5.891439 
24 0.26779 0.273735 0.488495 0.486992 0.490376 0.493019 5.644533 6.182475 0.26779 0.277283 0.488495 0.493019 0.490376 0.486992 5.644533 5.894889 
25 0.267918 0.273859 0.488763 0.487414 0.491113 0.49345 5.649507 6.186516 0.267918 0.277445 0.488763 0.49345 0.491113 0.487414 5.649507 5.898507 
26 0.268036 0.273957 0.489129 0.487997 0.491477 0.494157 5.652555 6.194058 0.268036 0.27753 0.489129 0.494157 0.491477 0.487997 5.652555 5.902689 
27 0.268177 0.274062 0.489348 0.488619 0.492033 0.494787 5.655396 6.202233 0.268177 0.27762 0.489348 0.494787 0.492033 0.488619 5.655396 5.904729 
28 0.268337 0.274218 0.489885 0.488931 0.492513 0.495185 5.656956 6.212313 0.268337 0.277781 0.489885 0.495185 0.492513 0.488931 5.656956 5.908944 
29 0.26849 0.274334 0.490118 0.489293 0.492905 0.495504 5.661096 6.223116 0.26849 0.277902 0.490118 0.495504 0.492905 0.489293 5.661096 5.912538 
30 0.268588 0.274501 0.490642 0.489602 0.493301 0.495852 5.663445 6.234813 0.268588 0.278028 0.490642 0.495852 0.493301 0.489602 5.663445 5.917653 
31 0.268743 0.274634 0.491204 0.490328 0.49369 0.496804 5.665833 6.250443 0.268743 0.278152 0.491204 0.496804 0.49369 0.490328 5.665833 5.922357 
32 0.268857 0.274835 0.491524 0.491009 0.494156 0.497384 5.668869 6.257685 0.268857 0.278282 0.491524 0.497384 0.494156 0.491009 5.668869 5.924811 
33 0.268972 0.27498 0.491777 0.491383 0.49457 0.497909 5.671344 6.266013 0.268972 0.278386 0.491777 0.497909 0.49457 0.491383 5.671344 5.926209 
34 0.269062 0.275102 0.492361 0.491916 0.495078 0.498436 5.673102 6.272247 0.269062 0.278517 0.492361 0.498436 0.495078 0.491916 5.673102 5.929698 
35 0.269183 0.275205 0.492837 0.492361 0.495617 0.499026 5.676093 6.2802 0.269183 0.278687 0.492837 0.499026 0.495617 0.492361 5.676093 5.933634 
36 0.269366 0.27535 0.493193 0.492754 0.496053 0.499439 5.678754 6.2925 0.269366 0.278839 0.493193 0.499439 0.496053 0.492754 5.678754 5.937438 
37 0.269523 0.275536 0.493634 0.493152 0.496471 0.499995 5.681784 6.301044 0.269523 0.278988 0.493634 0.499995 0.496471 0.493152 5.681784 5.941173 
38 0.269715 0.275737 0.494029 0.493651 0.497092 0.500307 5.683824 6.311052 0.269715 0.279134 0.494029 0.500307 0.497092 0.493651 5.683824 5.945172 
39 0.269838 0.275925 0.494432 0.493961 0.49745 0.500761 5.687058 6.321195 0.269838 0.27928 0.494432 0.500761 0.49745 0.493961 5.687058 5.9487 
40 0.26999 0.276049 0.494941 0.494282 0.497808 0.501268 5.69022 6.334191 0.26999 0.279402 0.494941 0.501268 0.497808 0.494282 5.69022 5.950434 
41 0.27022 0.276259 0.495269 0.494746 0.49802 0.501704 5.693571 6.338193 0.27022 0.279577 0.495269 0.501704 0.49802 0.494746 5.693571 5.953014 
42 0.270353 0.276507 0.495683 0.495134 0.498532 0.502445 5.696928 6.350391 0.270353 0.279695 0.495683 0.502445 0.498532 0.495134 5.696928 5.957277 
43 0.270475 0.276614 0.496168 0.495842 0.499022 0.502972 5.699289 6.355755 0.270475 0.279797 0.496168 0.502972 0.499022 0.495842 5.699289 5.959977 
44 0.270626 0.276763 0.496544 0.496331 0.4994 0.503727 5.704623 6.363051 0.270626 0.27992 0.496544 0.503727 0.4994 0.496331 5.704623 5.965302 
45 0.270805 0.276967 0.497092 0.496935 0.499729 0.504478 5.708496 6.368337 0.270805 0.280082 0.497092 0.504478 0.499729 0.496935 5.708496 5.967663 
46 0.271024 0.277109 0.497477 0.497667 0.500128 0.505211 5.711403 6.372906 0.271037 0.280174 0.497477 0.505211 0.500128 0.497667 5.711403 5.97075 
47 0.271185 0.277338 0.497821 0.498002 0.500434 0.505987 5.714706 6.378291 0.271187 0.280269 0.497821 0.505987 0.500434 0.498002 5.714706 5.975202 
48 0.271315 0.277486 0.49802 0.498887 0.501011 0.506899 5.717139 6.383115 0.271356 0.280433 0.49802 0.506899 0.501011 0.498887 5.717139 5.980275 
49 0.271556 0.277716 0.498503 0.499494 0.501516 0.507715 5.720289 6.38652 0.271556 0.280483 0.498503 0.507715 0.501516 0.499494 5.720289 5.984709 
50 0.271831 0.277955 0.499022 0.500098 0.502099 0.508602 5.723751 6.392973 0.271831 0.280633 0.499022 0.508602 0.502099 0.500098 5.723751 5.989194 
51 0.272094 0.278149 0.4994 0.500856 0.502563 0.509461 5.728836 6.397524 0.272094 0.280752 0.4994 0.509461 0.502563 0.500856 5.728836 5.991954 
52 0.272315 0.278455 0.499729 0.501592 0.503064 0.509979 5.732106 6.40269 0.272315 0.28082 0.499729 0.509979 0.503064 0.501592 5.732106 5.996238 
53 0.272707 0.278627 0.500114 0.502255 0.503444 0.510875 5.736912 6.4095 0.272707 0.281037 0.500114 0.510875 0.503444 0.502255 5.736912 5.998869 
54 0.272925 0.279053 0.500398 0.503018 0.503992 0.511834 5.740086 6.416043 0.272925 0.281164 0.500398 0.511834 0.503992 0.503018 5.740086 6.002619 
55 0.273201 0.279192 0.500799 0.503729 0.50448 0.512391 5.743659 6.423387 0.273201 0.281374 0.500799 0.512391 0.50448 0.503729 5.743659 6.005784 
56 0.273529 0.279585 0.501417 0.50444 0.504823 0.51322 5.746263 6.428067 0.273529 0.281526 0.501417 0.51322 0.504823 0.50444 5.746263 6.007425 
57 0.273828 0.280069 0.501905 0.504971 0.505222 0.514528 5.751234 6.433887 0.273828 0.281777 0.501905 0.514528 0.505222 0.504971 5.751234 6.011649 
58 0.274479 0.280401 0.502272 0.505671 0.505691 0.515796 5.75709 6.43812 0.274479 0.281871 0.502272 0.515796 0.505691 0.505671 5.75709 6.015381 
59 0.274777 0.280709 0.502957 0.506519 0.506298 0.516933 5.76123 6.443943 0.274777 0.282104 0.502957 0.516933 0.506298 0.506519 5.76123 6.018597 
60 0.275676 0.281235 0.503261 0.507146 0.506807 0.518024 5.766651 6.450108 0.275676 0.282306 0.503261 0.518024 0.506807 0.507146 5.766651 6.022809 
61 0.276162 0.281463 0.50379 0.507668 0.507299 0.518965 5.77551 6.456624 0.276162 0.282462 0.50379 0.518965 0.507299 0.507668 5.77551 6.026406 
62 0.276605 0.281876 0.504456 0.508889 0.507848 0.520025 5.780787 6.462207 0.276605 0.282573 0.504456 0.520025 0.507848 0.508889 5.780787 6.030342 
63 0.277319 0.28246 0.504861 0.509438 0.508748 0.52084 5.783925 6.467214 0.277319 0.282708 0.504861 0.520811 0.508748 0.509438 5.783925 6.034386 
64 0.277838 0.283254 0.505316 0.510474 0.509249 0.521749 5.79093 6.472368 0.277838 0.282874 0.505316 0.521684 0.509249 0.510474 5.79093 6.037359 
65 0.278506 0.283702 0.505873 0.511054 0.510051 0.522422 5.795286 6.47661 0.278506 0.283084 0.505873 0.5224 0.510051 0.511054 5.795286 6.039807 
66 0.278954 0.284151 0.506532 0.512237 0.511028 0.523598 5.805264 6.480258 0.278954 0.283304 0.506532 0.523549 0.511028 0.512237 5.805264 6.04353 
67 0.279403 0.284656 0.507146 0.512918 0.512156 0.524485 5.817351 6.486069 0.279403 0.283555 0.507146 0.524452 0.512156 0.512918 5.817351 6.046809 
68 0.279941 0.285 0.507758 0.513701 0.51301 0.525586 5.829456 6.491733 0.279941 0.283796 0.507758 0.525385 0.51301 0.513701 5.827896 6.049824 
69 0.28064 0.285741 0.508547 0.514489 0.513699 0.52711 5.852793 6.494877 0.28064 0.284104 0.508547 0.527083 0.513699 0.514489 5.849349 6.052908 
70 0.281147 0.286084 0.509188 0.515348 0.514511 0.52764 5.863731 6.499836 0.281147 0.284413 0.509188 0.527553 0.514511 0.515348 5.863635 6.057546 
71 0.281386 0.286881 0.509888 0.516095 0.515676 0.52857 5.889714 6.50445 0.281386 0.284656 0.509888 0.528518 0.515676 0.516095 5.888184 6.061161 
72 0.282059 0.287521 0.5108 0.517145 0.516603 0.530135 5.919504 6.5079 0.28205 0.285102 0.5108 0.52995 0.516603 0.517145 5.917557 6.063702 
73 0.282543 0.287896 0.511786 0.518365 0.517471 0.53114 5.957322 6.510804 0.282525 0.285437 0.511786 0.530852 0.517471 0.518365 5.957322 6.068601 
74 0.28307 0.288469 0.51301 0.51921 0.519071 0.531946 6.006501 6.514374 0.283066 0.285703 0.51301 0.531844 0.519071 0.51921 6.006501 6.072141 
75 0.28363 0.289182 0.513723 0.519935 0.520052 0.533034 6.035685 6.518718 0.283512 0.286065 0.513723 0.53301 0.520052 0.519935 6.035685 6.075912 
76 0.284009 0.289542 0.514489 0.520502 0.520972 0.533878 6.057888 6.525216 0.28395 0.286368 0.514489 0.533878 0.520972 0.520502 6.057888 6.078252 
77 0.284658 0.289953 0.515621 0.521527 0.521908 0.535034 6.081 6.531267 0.28455 0.2867 0.515621 0.535034 0.521908 0.521527 6.081 6.081774 
78 0.285014 0.290606 0.516597 0.52256 0.52281 0.536162 6.144903 6.537009 0.284977 0.28691 0.516597 0.536162 0.52281 0.52256 6.144903 6.086007 
79 0.28551 0.291139 0.517365 0.523076 0.523496 0.537297 6.17106 6.539739 0.285447 0.287346 0.517365 0.537297 0.523496 0.523076 6.17106 6.090264 
80 0.286209 0.291552 0.519273 0.523814 0.524758 0.538495 6.184917 6.544368 0.286122 0.287722 0.519273 0.538495 0.524758 0.523814 6.184917 6.094902 
81 0.286731 0.292005 0.520143 0.52446 0.525779 0.539512 6.217074 6.549111 0.286709 0.288286 0.520143 0.539512 0.525801 0.52446 6.217074 6.098655 
82 0.287324 0.292357 0.52146 0.525309 0.527156 0.540505 6.247581 6.556542 0.287324 0.288894 0.52146 0.540505 0.527156 0.525309 6.247581 6.103515 
83 0.287705 0.29288 0.522455 0.525922 0.528327 0.541255 6.285561 6.56361 0.287705 0.289151 0.522455 0.541255 0.528327 0.525922 6.285561 6.10743 
84 0.288356 0.293479 0.523468 0.526967 0.529784 0.542614 6.312129 6.569622 0.288356 0.289425 0.523468 0.542614 0.529784 0.526967 6.312129 6.10983 
85 0.289048 0.29415 0.524798 0.528167 0.530747 0.543269 6.334293 6.574029 0.289048 0.289972 0.524798 0.543269 0.530747 0.528167 6.334293 6.115218 
86 0.289347 0.294692 0.5259 0.528829 0.531867 0.544092 6.374022 6.5775 0.289347 0.290671 0.525929 0.544092 0.531867 0.528829 6.374022 6.117336 
87 0.290006 0.295153 0.527659 0.52975 0.533247 0.544859 6.407874 6.584949 0.290006 0.291188 0.527659 0.544859 0.533247 0.52975 6.407874 6.123099 
88 0.290608 0.295789 0.529346 0.530964 0.535518 0.545962 6.432621 6.591597 0.290608 0.291801 0.529346 0.545962 0.535518 0.530964 6.432621 6.126696 
89 0.291048 0.296425 0.530288 0.531889 0.53688 0.547101 6.451839 6.59634 0.291048 0.292288 0.530288 0.547101 0.53688 0.531889 6.451839 6.130524 
90 0.291623 0.297056 0.531797 0.533055 0.53881 0.548418 6.477567 6.604782 0.291623 0.293012 0.531797 0.548418 0.53881 0.533055 6.477567 6.136155 
91 0.292114 0.297913 0.533247 0.533975 0.540938 0.549499 6.505476 6.61242 0.292114 0.293734 0.533247 0.549499 0.540938 0.533975 6.505476 6.14613 
92 0.292682 0.298489 0.535693 0.535041 0.54256 0.550725 6.532818 6.619869 0.292682 0.294438 0.535693 0.550725 0.54256 0.535041 6.532818 6.152415 
93 0.293428 0.299024 0.5371 0.536324 0.545098 0.552528 6.562176 6.631911 0.293428 0.294947 0.5371 0.552528 0.545098 0.536324 6.562176 6.158715 
94 0.294609 0.299903 0.539228 0.537305 0.547737 0.55462 6.590541 6.642594 0.294609 0.295609 0.539228 0.55462 0.547737 0.537305 6.590541 6.166863 
95 0.295903 0.300927 0.541239 0.539968 0.549314 0.557252 6.62586 6.653652 0.295903 0.296475 0.541239 0.557252 0.549314 0.539968 6.62586 6.17406 
96 0.297656 0.302361 0.544104 0.541782 0.555297 0.559482 6.653778 6.663231 0.297656 0.297407 0.544104 0.559482 0.555297 0.541782 6.653778 6.182385 
97 0.298919 0.303562 0.546882 0.544695 0.558739 0.563802 6.694668 6.68013 0.298919 0.298172 0.546882 0.563802 0.558739 0.544695 6.694668 6.196515 
98 0.300408 0.305922 0.552692 0.548804 0.568774 0.570036 6.724974 6.699402 0.300408 0.300409 0.552692 0.570036 0.568774 0.548804 6.724974 6.215103 
99 0.302443 0.308422 0.556952 0.551384 0.614843 0.611555 6.773982 6.724602 0.302443 0.301854 0.556952 0.611555 0.614843 0.551384 6.773982 6.242631 
100 0.306654 0.312331 0.610104 0.557917 6.4 0.657059 6.956427 7.010742 0.306654 0.306047 0.610104 0.657059 6.4 0.557917 6.956427 6.279096 


==> plot_data/link_cutting_headroom.txt <==
x_stoe x_uniform link_cut
0.420438 0.361175 0.0
0.419348 0.343342 0.05
0.418978 0.323527 0.1
0.418126 0.301382 0.15
0.417771 0.276468 0.2
0.416963 0.248233 0.25
0.417004 0.215964 0.3
0.415741 0.17873 0.35
0.414452 0.135291 0.4
0.412081 0.083954 0.45
0.405177 0.022349 0.5
0.388755 -0.052945 0.55
0.349491 -0.147063 0.6
0.292277 -0.268073 0.65
0.216033 -0.429418 0.7
0.109168 -0.655302 0.75
-0.051114 -0.994128 0.8
-0.318465 -1.558837 0.85
-0.851713 -2.688258 0.9
-2.455178 -6.076529 0.95


==> plot_data/mlu_stretch_tradeoff.txt <==
x_axis mlu_k4 mlu_k1 mlu_static
5.0 0.469381 0.630597 1.085526
5.03 0.39299 0.520982 0.925873
5.06 0.325908 0.473444 0.855586
5.09 0.287861 0.401297 0.802072
5.12 0.268651 0.338163 0.766598
5.15 0.258205 0.286825 0.735068
5.18 0.249204 0.261948 0.71017
5.21 0.245787 0.25805 0.690051
5.24 0.245787 0.25805 0.671275
5.27 0.245787 0.25805 0.654778
5.3 0.245787 0.25805 0.638745
5.33 0.245787 0.25805 0.623164
5.36 0.245787 0.25805 0.60856
5.39 0.245787 0.25805 0.594884
5.42 0.245787 0.25805 0.581481
5.45 0.245787 0.25805 0.568311
5.48 0.245787 0.25805 0.555564
5.51 0.245787 0.25805 0.543287
5.54 0.245787 0.25805 0.531564
5.57 0.245787 0.25805 0.520402
5.6 0.245787 0.25805 0.509388
5.63 0.245787 0.25805 0.498476
5.66 0.245787 0.25805 0.487814
5.69 0.245787 0.25805 0.477461
5.72 0.245787 0.25805 0.467465
5.75 0.245787 0.25805 0.457982
5.78 0.245787 0.25805 0.448499
5.81 0.245787 0.25805 0.439137
5.84 0.245787 0.25805 0.429893
5.87 0.245787 0.25805 0.420655
5.9 0.245787 0.25805 0.411758
5.93 0.245787 0.25805 0.403157
5.96 0.245787 0.25805 0.394642
5.99 0.245787 0.25805 0.386224
6.02 0.245787 0.25805 0.378105
6.05 0.245787 0.25805 0.370088
6.08 0.245787 0.25805 0.362099
6.11 0.245787 0.25805 0.354228
6.14 0.245787 0.25805 0.346386
6.17 0.245787 0.25805 0.338711
6.2 0.245787 0.25805 0.331223
6.23 0.245787 0.25805 0.323841
6.26 0.245787 0.25805 0.316528
6.29 0.245787 0.25805 0.309285
6.32 0.245787 0.25805 0.302214
6.35 0.245787 0.25805 0.2952
6.38 0.245787 0.25805 0.288428
6.41 0.245787 0.25805 0.281697
6.44 0.245787 0.25805 0.275022
6.47 0.245787 0.25805 0.268461
6.5 0.245787 0.25805 0.261934
6.53 0.245787 0.25805 0.255406
6.56 0.245787 0.25805 0.248879
6.59 0.245787 0.25805 0.242352
6.62 0.245787 0.25805 0.235859
6.65 0.245787 0.25805 0.233729
6.68 0.245787 0.25805 0.233729
6.71 0.245787 0.25805 0.233729
6.74 0.245787 0.258793 0.233729
6.77 0.245787 0.260434 0.233729
6.8 0.245787 0.262076 0.233729
6.83 0.245787 0.263717 0.233729
6.86 0.245787 0.265359 0.233729
6.89 0.245787 0.267 0.233729
6.92 0.245787 0.268642 0.233729
6.95 0.245787 0.270284 0.233729
6.98 0.245787 0.271925 0.233729
7.01 0.245787 0.273567 0.233729
7.04 0.245787 0.275208 0.233729
7.07 0.245787 0.27685 0.233729
7.1 0.245787 0.278491 0.233729
7.13 0.245787 0.280136 0.233729
7.16 0.245787 0.281781 0.233729
7.19 0.245787 0.283426 0.233729
7.22 0.245787 0.285072 0.233729
7.25 0.245787 0.286717 0.233729
7.28 0.245787 0.288362 0.233729
7.31 0.245787 0.290007 0.233729
7.34 0.246839 0.291652 0.233729
7.37 0.248193 0.293298 0.233729
7.4 0.249548 0.294943 0.233729
7.43 0.250902 0.296588 0.233729
7.46 0.252257 0.298233 0.233729
7.49 0.253611 0.299879 0.233729
7.52 0.254965 0.301524 0.233729
7.55 0.25632 0.304227 0.233729
7.58 0.257674 0.307741 0.233729
7.61 0.259029 0.311254 0.233729
7.64 0.260383 0.314767 0.233729
7.67 0.261738 0.31828 0.233729
7.7 0.263092 0.321794 0.233729
7.73 0.264446 0.325307 0.233729
7.76 0.265801 0.32882 0.233729
7.79 0.267155 0.332334 0.233729
7.82 0.26851 0.335847 0.233729
7.85 0.269864 0.33936 0.233729
7.88 0.271223 0.342873 0.233729
7.91 0.272583 0.346387 0.233729
7.94 0.273942 0.3499 0.233729
7.97 0.275301 0.353413 0.233729


==> plot_data/multi_traffic_toe_motivation.txt <==
x ave_toe max_toe robust_toe 
0 0.830735294118 0.670395056977 0.386907816526 
1 1.65315789474 1.08005905512 1.41628221685 
2 0.867446808511 1.02631661757 0.889166297572 
3 1.07629987096 1.07784615385 0.55483078185 
4 1.2075 0.974202755906 0.638886500087 
5 1.5146875 1.07658388855 0.78731338955 
6 0.804934964199 1.3265957723 0.438149712077 
7 0.851373343583 0.934 0.586374903455 
8 1.27668465124 1.30428571429 0.780064783416 
9 0.948034838599 1.25075936531 0.900878488194 
10 2.28683415493 0.715683607731 0.947740182831 
11 0.780725638557 1.2535483871 0.422561338727 
12 1.49245901639 1.08158491168 1.02866022399 
13 0.584107769061 0.771568553755 0.555734005697 
14 1.77040816327 0.942602362205 0.823448258643 
15 0.703552023719 0.801538461538 0.3435966961 
16 1.20523617306 1.98308773903 0.880893522468 
17 1.11345894736 1.08647100931 0.487942594179 
18 1.74308504682 1.80837068443 0.746928801478 
19 1.77706031882 1.1405511811 1.19429075821 
20 1.352 1.26976123952 1.11513698713 
21 0.888570625321 1.2545 0.896071428571 
22 1.6695 0.933338850702 1.23481511745 
23 1.73075955669 1.91850751611 1.16855391204 
24 1.00651701323 1.25356661832 0.824346611605 
25 1.85205128205 1.61989400363 1.32586476064 
26 1.3512195122 1.05481472904 0.840173848659 
27 2.03 1.28857142857 0.848455572151 
28 1.119962478 1.25589845075 0.99105164299 
29 1.28162627549 1.30806391848 0.495927173789 


==> plot_data/multi_traffic_toe_motivation_sorted.txt <==
x ave_toe max_toe robust_toe 
0 0.584107769061 0.670395056977 0.3435966961 
1 0.703552023719 0.715683607731 0.386907816526 
2 0.780725638557 0.771568553755 0.422561338727 
3 0.804934964199 0.801538461538 0.438149712077 
4 0.830735294118 0.933338850702 0.487942594179 
5 0.851373343583 0.934 0.495927173789 
6 0.867446808511 0.942602362205 0.55483078185 
7 0.888570625321 0.974202755906 0.555734005697 
8 0.948034838599 1.02631661757 0.586374903455 
9 1.00651701323 1.05481472904 0.638886500087 
10 1.07629987096 1.07658388855 0.746928801478 
11 1.11345894736 1.07784615385 0.780064783416 
12 1.119962478 1.08005905512 0.78731338955 
13 1.20523617306 1.08158491168 0.823448258643 
14 1.2075 1.08647100931 0.824346611605 
15 1.27668465124 1.1405511811 0.840173848659 
16 1.28162627549 1.25075936531 0.848455572151 
17 1.3512195122 1.2535483871 0.880893522468 
18 1.352 1.25356661832 0.889166297572 
19 1.49245901639 1.2545 0.896071428571 
20 1.5146875 1.25589845075 0.900878488194 
21 1.65315789474 1.26976123952 0.947740182831 
22 1.6695 1.28857142857 0.99105164299 
23 1.73075955669 1.30428571429 1.02866022399 
24 1.74308504682 1.30806391848 1.11513698713 
25 1.77040816327 1.3265957723 1.16855391204 
26 1.77706031882 1.61989400363 1.19429075821 
27 1.85205128205 1.80837068443 1.23481511745 
28 2.03 1.91850751611 1.32586476064 
29 2.28683415493 1.98308773903 1.41628221685 


==> plot_data/nclusters_12fab.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 205.101741538 137.176833695 132.71452493 142.193952353 148.819472529 49.5156956603 93.2254452693 79.4433018913 111.659936669 68.5839834822 70.0834467718 187.416587962 
2 149.431675794 113.908416934 95.8967773967 80.6757568104 119.000765555 42.8794545329 73.2653364044 58.40225131 85.1735727012 57.3573608226 49.286944742 170.993848168 
3 131.334204952 101.706088953 86.0049661173 62.2138217608 106.879508498 38.9314189554 62.5414750478 51.8995643224 67.0108678556 53.4226656107 43.1033690894 155.091465163 
4 123.392488182 96.3657599248 79.7587749153 53.9839663053 99.5586983462 35.6710242901 54.5905311169 47.2231929079 62.9431703768 50.9232861518 38.7429361655 141.00547193 
5 118.063310758 91.3688214271 75.7456662977 50.9100701323 91.4596506272 34.0609034756 51.2904538625 44.9194690993 58.3347587905 48.4197746117 33.3698525273 130.982025205 
6 112.735203669 88.0661707244 72.4591960525 47.518151799 81.710476212 32.7006499577 49.6921588481 42.8919814647 56.1974576474 46.2612535454 30.8270090054 126.033850323 
7 109.059788071 85.7979558809 70.6107924563 44.3217988088 76.3068905491 31.3228740164 48.1039846803 41.4124163563 54.8957695375 44.4450168027 29.0813373649 120.664644338 
8 106.480738511 83.6704971356 68.33256272 42.5870647604 72.3096363413 30.3903578779 46.9089043273 39.8823173497 53.810889682 43.5226812911 27.6849824307 116.893412925 
9 103.908607185 81.8504712834 66.057870294 41.0564677309 68.9040550446 29.7408175066 45.6858146574 38.6979672863 52.647634632 42.2057732609 26.6630161442 111.274771047 
10 101.794772928 80.3845092788 64.3563087272 38.8411556303 66.0011488252 28.7889987178 44.6184385346 37.6925415471 51.6618233682 41.2410635597 25.8840499557 108.108433365 


==> plot_data/nclusters_12fab_diff.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 55.6700657437 23.2684167617 36.8177475332 61.5181955425 29.8187069739 6.63624112741 19.9601088649 21.0410505814 26.4863639674 11.2266226596 20.7965020299 16.4227397945 
3 18.0974708425 12.2023279808 9.89181127934 18.4619350496 12.1212570574 3.94803557752 10.7238613566 6.50268698759 18.1627048456 3.93469521191 6.1835756526 15.902383005 
4 7.94171677017 5.34032902789 6.24619120207 8.22985545552 7.32081015183 3.26039466535 7.95094393095 4.67637141451 4.06769747876 2.49937945887 4.36043292388 14.0859932331 
5 5.32917742425 4.9969384977 4.01310861757 3.07389617302 8.09904771903 1.61012081443 3.30007725438 2.30372380858 4.6084115863 2.50351154017 5.37308363817 10.0234467246 
6 5.32810708892 3.30265070269 3.28647024524 3.39191833323 9.74917441523 1.36025351798 1.59829501445 2.02748763464 2.13730114311 2.15852106631 2.54284352186 4.94817488181 
7 3.67541559716 2.26821484353 1.84840359621 3.19635299021 5.40358566288 1.37777594124 1.58817416779 1.47956510833 1.30168810987 1.81623674263 1.74567164053 5.36920598557 
8 2.57904956023 2.12745874529 2.27822973622 1.7347340484 3.99725420774 0.932516138528 1.19508035301 1.53009900661 1.08487985552 0.922335511644 1.39635493426 3.77123141244 
9 2.572131326 1.82002585218 2.274692426 1.53059702952 3.40558129672 0.6495403713 1.22308966988 1.18435006344 1.16325505004 1.31690803019 1.0219662865 5.61864187787 
10 2.11383425696 1.46596200458 1.70156156682 2.21531210065 2.90290621947 0.951818788796 1.06737612279 1.0054257392 0.985811263775 0.964709701236 0.778966188416 3.16633768176 


==> plot_data/nclusters_12fab_diff_idx_1.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 8.863754563 4.0750795385 6.21920097255 10.1676045387 4.93889268535 1.12734635345 3.32681840631 3.49658920283 4.46566490255 1.8727020083 3.46658543019 3.10258903661 
3 2.7999427681 2.12570022659 1.65537314655 3.02484310415 1.98138883739 0.635213822473 1.80178015947 1.12811696334 3.01751287969 0.670781716991 1.05956047337 2.28018738821 
4 1.35555246929 0.927243102547 1.05761130993 1.33154745718 1.22975351447 0.326193920743 1.33612446177 0.768930772866 0.654778114177 0.403338354508 0.727109412873 2.293691456 
5 0.986546463323 0.904114384882 0.668505333255 0.471534342093 1.35775333784 0.267461394516 0.537223484672 0.300137619647 0.717497443902 0.419068640628 0.920402341194 1.68070225978 
6 0.714236265496 0.579177500042 0.60721555944 0.610316746915 1.6198939301 0.188482571883 0.269142169657 0.313590259702 0.377341755997 0.388359608759 0.409031064484 0.795325064718 
7 0.566606062307 0.376503342762 0.432452724538 0.520287768153 0.88745036417 0.132024014291 0.266038084639 0.383413803567 0.231726380689 0.307535925784 0.231298838577 0.760397026991 
8 0.497101472393 0.330397677874 0.246897285665 0.323908448327 0.594492866324 0.143816523032 0.198422305437 0.175505836037 0.236739093878 0.189720729541 0.168996402918 0.828276623416 
9 0.506761630001 0.327519508577 0.319525308207 0.251984072247 0.516166331579 0.126944104255 0.20815312995 0.196060279506 0.215158815788 0.213445105722 0.298252833176 0.76963149849 
10 0.317479810281 0.188702420656 0.252534443143 0.178655356604 0.590430812237 0.156544565979 0.179508610444 0.308869461297 0.231010105125 0.15973429868 0.146623613348 0.69846571197 


==> plot_data/nclusters_12fab_diff_idx_2.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 6.34744831058 3.69864007989 3.3471142034 4.44969005173 5.28493400145 1.08496186516 2.57496933014 1.381200397 2.87457420747 2.38565772639 1.36376795548 9.69513283248 
3 2.7046695951 1.35212749302 1.23506637956 4.41960426901 1.853134954 0.71133359543 0.95250933091 0.819063648831 1.59802416451 1.37628211493 0.789282305564 2.70899962285 
4 1.4713946598 0.971761284193 0.610761546141 1.8892240559 0.950678825625 0.321840485378 0.471278176037 0.757554876738 0.701159379327 0.585973691737 0.481716192284 1.43691671055 
5 1.00685924409 0.517078114932 0.507213270946 0.529353494766 0.908895703225 0.317380037159 0.456955124099 0.434660380309 0.437811040575 0.515713552274 0.370471200549 1.20408571484 
6 0.783740078625 0.516377801673 0.230502449111 1.08158591659 0.516339092847 0.188293947772 0.231827921194 0.243511899975 0.247433586132 0.372445415898 0.249678626935 1.06915134911 
7 0.609257542576 0.309146265174 0.323647321833 0.510619801976 0.372354227641 0.174232212118 0.19893903095 0.225435910403 0.201896584915 0.343475024802 0.210509789038 0.564048916152 
8 0.585716753007 0.286006620907 0.197042654297 0.445502187546 0.398503855121 0.113480249552 0.210272051995 0.190171811788 0.147286653005 0.253405482623 0.225409578396 0.631873503237 
9 0.443589235122 0.256534592351 0.240154553992 0.349809260458 0.261990480723 0.142654128046 0.126539229521 0.145934553979 0.182985512115 0.190623315163 0.143817594937 0.439307532278 
10 0.444655091403 0.22187182221 0.1575447686 0.386824494371 0.242156096898 0.110707926628 0.129544169915 0.0644978593633 0.158598277416 0.191282275196 0.174711599855 0.550898399168 


==> plot_data/nclusters_12fab_diff_idx_3.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 14.8138502857 4.22162634301 4.48557515202 16.683607084 4.04109004161 1.51072588798 2.1740465919 1.96119323107 4.49955193525 1.35151049559 4.64612231516 7.27741560141 
3 6.81251040615 1.21745758026 1.02930051904 2.94464461008 1.0374217528 0.472465853705 0.807038740938 1.09583483845 1.15351300852 0.913392932866 1.16847091186 2.2502119487 
4 1.99026121987 0.944974249989 0.671063958836 1.59277085337 0.892730091602 0.429835358811 0.577662880734 0.560016206432 0.737168797357 0.693268907053 0.700959044155 2.68813478148 
5 1.59385241796 0.430565439775 0.469903492087 0.535244763095 0.6287362196 0.345806079581 0.576056656325 0.404363706476 0.508542469328 0.416459534368 0.667807840639 1.22675739635 
6 1.40650682332 0.485421105573 0.389210240812 0.343885212881 0.480837081767 0.197786330675 0.290395027703 0.449480771592 0.332713156437 0.348639508651 0.731080814685 0.843243715962 
7 0.697321788087 0.413295298044 0.36858810307 0.378454287551 0.226486485136 0.154822999232 0.258734248166 0.225876424189 0.363122274128 0.201976485235 0.298804801919 0.671516947531 
8 0.72969727365 0.363438657444 0.358567286756 0.300062701483 0.299980815355 0.128541980981 0.148943112455 0.164501145133 0.272232622498 0.219582951387 0.257356039877 0.553741735813 
9 0.728257850681 0.334630812909 0.216236925306 0.270748358104 0.258612037594 0.0948540999971 0.115078723433 0.135519328713 0.14667954154 0.114311160029 0.179471025808 0.399229160764 
10 0.615795006488 0.226280664704 0.191249711402 0.148790346511 0.211345164155 0.158140966676 0.148730237072 0.194833604089 0.197722454575 0.139779728413 0.256472330414 0.351606809635 


==> plot_data/nclusters_12fab_diff_idx_4.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 7.14347439364 4.43793896718 2.42461837286 1.24943466615 1.92707620451 1.05125997083 2.82186701887 4.36301727657 3.53963769454 1.17146547789 1.47128245607 3.61803935474 
3 5.13628870559 1.06925534526 0.894349860427 0.305176165548 2.49986524631 0.581587779832 0.480666820208 1.13427739447 1.30359547104 0.724320881859 0.327810902068 3.26833089441 
4 2.59059959732 0.59446808351 0.44595683362 0.361015763583 1.01873030174 0.302618425697 0.288011529063 1.34899462422 0.839522010418 0.384106012191 0.224952680023 3.0997000072 
5 1.9551245448 0.382897384165 0.347836978319 0.285444837226 0.488628767402 0.348288509582 0.272979050396 0.355130557629 0.983998213842 0.270673757412 0.148740450589 1.53689484189 
6 0.99477404355 0.237062075413 0.34422052031 0.277046793802 0.627423116127 0.346908170612 0.136252877051 0.257657279248 0.702355990809 0.248939542832 0.103130597185 1.26866042646 
7 1.44675947038 0.237539451629 0.25343782049 0.134653650456 0.297378996814 0.187448747412 0.216087694695 0.248650125591 0.461321330276 0.220214493464 0.145527373216 0.880937332057 
8 0.892250639557 0.241383259841 0.211773608189 0.191009754129 0.282596754854 0.207500246427 0.172125186292 0.193193678084 0.320249229823 0.164500690668 0.115311942172 0.526237110621 
9 0.905897105494 0.183580451278 0.130365958546 0.206289495658 0.300805245489 0.132719341519 0.102584736059 0.154676780944 0.210332642572 0.206374032335 0.0854557339178 0.510900507807 
10 0.524705770881 0.195693051306 0.187242502361 0.140810252136 0.215617719761 0.140916019404 0.106408363657 0.105762093193 0.210292990514 0.132326418152 0.106848003714 0.461325748077 


==> plot_data/nclusters_12fab_diff_idx_5.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 49.776120792 2.67904942589 6.74545317047 0.868080408639 4.55741185071 1.12257615676 1.57492485318 1.11628282949 4.07061365493 1.60333638063 1.43853124538 4.62381017263 
3 9.32200200637 0.750513926035 1.25024511446 0.287208318671 1.71261238136 0.511590031736 0.860814900964 0.396558888537 1.57154572541 0.876065993912 0.981933997099 2.21050684761 
4 6.42367803499 0.647900940493 0.722108011162 0.406786895623 1.68857253464 0.405811262864 0.470626016129 0.28315271465 0.492578865353 0.357734292046 0.506385179571 1.72659228999 
5 3.38878421866 0.471295990839 0.482936267964 0.267779758479 0.79132881592 0.267234685574 0.33445192598 0.175575561675 0.531338705465 0.356033088786 0.463896191011 1.82161228171 
6 1.76361110324 0.37162925042 0.442946531544 0.181772876626 0.541808796579 0.17364878693 0.203833098479 0.143211618029 0.363349134627 0.266177559169 0.218778557698 1.03895669064 
7 1.30712098412 0.254216036408 0.274364540896 0.147950153751 0.2499695844 0.148636529514 0.166129041432 0.131532272862 0.157468876129 0.199866916172 0.294634710002 0.69914702817 
8 1.37243409098 0.22908764694 0.297670728447 0.110268219472 0.503048910303 0.11020163653 0.121457502398 0.0993205439251 0.233766913368 0.140447300682 0.168964348311 0.844222876255 
9 1.11229788398 0.229511334427 0.252489733886 0.104487797415 0.147315114317 0.103416316882 0.127423967815 0.0886573818119 0.19014968283 0.150435636885 0.317426263446 1.09506761988 
10 0.669135645238 0.150072203865 0.177774991285 0.061385948834 0.303770408322 0.0797553212703 0.124716213573 0.104982044669 0.183260575201 0.114231945191 0.173448096435 0.776348713766 


==> plot_data/nclusters_12fab_diff_idx_6.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 18.4003284742 1.1594228768 8.49386302685 1.24389869939 7.93722224666 0.663353971611 0.984823497039 0.677389086384 3.79922456528 2.1998926683 0.851805442333 8.04553508536 
3 5.94742247408 0.865006165846 1.79394995766 0.541310818705 6.323876988 0.518051419255 0.896999835383 0.661134408208 1.57433018452 1.11367749279 0.453751023289 3.16482129636 
4 3.3265611169 0.437774778299 1.06997958218 0.522587487564 1.55623211177 0.297630882705 0.360470822288 0.271497350889 0.88687138448 0.685445368007 0.253301953561 2.61627174648 
5 2.55340366233 0.313574629426 0.808958305938 0.271121185153 0.822879045046 0.114913076901 0.254054518431 0.196647406597 0.588537933199 0.285779148141 0.214627162948 2.47646812313 
6 1.09699884458 0.227622552429 0.688818199431 0.457876969314 0.69178040619 0.202076267484 0.219070615861 0.102297330789 0.521469376491 0.365735832367 0.230479986352 1.83802487715 
7 1.62751774362 0.211554440328 0.711118159975 0.189135189945 0.616296531625 0.122735733224 0.152985262113 0.135804022686 0.410177909221 0.324559111383 0.245650168143 1.64303483709 
8 1.25930933152 0.184344982247 0.628007842671 0.216198669828 0.435719684558 0.101034568632 0.12115943301 0.118416270631 0.343615451308 0.185225208719 0.213546583149 0.864032227032 
9 0.954303085891 0.128990365816 0.636703993718 0.0939051559884 0.426741621611 0.114408698557 0.126859614679 0.0976616368041 0.241156404255 0.182832428795 0.129242677325 0.678185684009 
10 0.736815050976 0.117362182535 0.291189113086 0.147552427536 0.3165896783 0.120237954519 0.134976518871 0.0592317103025 0.257591084457 0.157908081616 0.0966486374448 0.554540292346 


==> plot_data/nclusters_12fab_diff_idx_7.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 23.3060981459 1.17210851294 2.51554240801 7.90868773728 4.43527833098 0.690001726866 1.06242745389 1.22411670164 5.00000181127 2.23142921755 2.55512372574 8.0407435233 
3 5.54549308163 0.466359435266 1.79028599563 2.93805890207 1.8296578037 0.390702548001 0.605512984694 0.459474804969 1.16895884929 0.90346516416 0.930037590447 4.96162663587 
4 4.13657172037 0.281854073961 1.3613325275 0.816767545192 1.36934464913 0.273704817406 0.580281207057 0.337542671201 1.14092933422 0.544228234179 0.35489346127 1.78295842595 
5 1.90791632733 0.277635034357 0.955823967382 0.468234234782 0.974668968769 0.344562672909 0.343620732765 0.306143666567 0.713578753427 0.400100756734 0.332468398836 1.54711263196 
6 1.58777135364 0.164070276527 0.752564042833 0.503051964964 0.46359716582 0.149362038987 0.282767702804 0.259765454554 0.564022970577 0.232903020926 0.267199120271 1.16076716957 
7 1.5167880467 0.155141553371 0.695200241059 0.451891299201 0.496847048277 0.152994706084 0.268092565542 0.150909762993 0.347084183555 0.17166134764 0.198448130683 1.04896613755 
8 0.759171396236 0.165930848483 0.555059976294 0.242997573199 0.339455506771 0.0906596386444 0.132182955139 0.19927949304 0.438881826155 0.169574774599 0.134597307969 0.9400318303 
9 0.741335945324 0.0950593882846 0.416228094373 0.224365310351 0.243511465652 0.11342648774 0.125487396422 0.202926408186 0.27644934439 0.154215822629 0.236336634269 0.882318287295 
10 0.448788663235 0.0901463037386 0.379559843945 0.228137330429 0.281124565525 0.0812919056894 0.0997845352837 0.112040861292 0.339613065225 0.167144889912 0.144858357513 0.741367820478 


==> plot_data/nclusters_12fab_diff_idx_8.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 22.852554741 1.96514581069 11.4249104577 3.26877981847 3.58960398179 0.669065958927 6.28512423499 2.28073423096 3.94478892182 2.31618430036 0.793488635033 4.77953497277 
3 7.05614688361 0.562399507707 1.05728324406 0.569499991508 1.42098047358 0.40496014672 1.63795898602 1.21008550029 1.03717917219 0.673952216733 0.50775101178 3.20313112873 
4 2.69578350077 0.37230365904 0.696010345042 0.495020646971 1.28688967023 0.320188142655 0.28421153579 0.481777516223 0.454452481689 0.453491289543 0.473970961638 1.52756463271 
5 3.21296349788 0.429584376089 0.583511036501 0.312394234225 1.01572472079 0.201118897064 1.12143686688 0.237607536747 0.481427576244 0.295135783965 0.198746673765 1.47404019024 
6 2.03213238638 0.263201748607 0.476853720462 0.237538847716 0.596647367995 0.196212740037 0.175276634259 0.178242148502 0.570506408321 0.227809583829 0.211121209996 1.18181104426 
7 1.43460380942 0.153374052829 0.372812473786 0.225186201281 0.374117898358 0.130609077142 0.0587451749581 0.149051436287 0.280706815034 0.220093817169 0.142517370747 1.0264486055 
8 1.38571561226 0.179411028073 1.08115144475 0.240951478573 0.441825230001 0.0856926234557 0.176328542887 0.128761440378 0.208213460811 0.170541254176 0.113829101212 0.591455550035 
9 0.811291178921 0.111290404622 0.264211962012 0.205973906953 0.420442208685 0.0984050982337 0.118265933499 0.113694750416 0.235124220323 0.200874703142 0.115023691442 0.505894153781 
10 0.883283910561 0.0897391588198 0.147653156047 0.0979119190929 0.280580468732 0.0852616423802 0.556115957908 0.104240350169 0.201148681224 0.186664204324 0.0774567885158 0.515525033045 


==> plot_data/nclusters_12fab_diff_idx_9.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
2 6.64104837763 0.699807446163 1.50567038552 0.956958039231 4.91194322305 0.766000595571 0.756356039015 1.3350542549 4.2346408339 1.48339526218 0.763916379336 3.44822419265 
3 2.59679122508 0.310129105189 0.533982803691 0.401609750793 1.86003123288 0.446360124547 0.471570730795 0.668599327309 1.43946911053 1.52345313737 0.438218212144 1.87504255208 
4 1.96086590687 0.445086222213 0.485908522618 0.176060588531 1.23928178866 0.253264777686 0.283829871431 0.350820233558 0.546979491017 0.80713671898 0.316870783295 2.03149661986 
5 1.29750399575 0.280635970961 0.353022543127 0.274195015145 0.825807671158 0.212016115234 0.228239435184 0.148112806881 0.489767963872 0.431937821937 0.163053779287 1.57880700463 
6 1.15099444464 0.265513877601 0.261259404437 0.166774745739 0.479509255076 0.158451044238 0.192199759256 0.185138558504 0.291055974132 0.417103078144 0.140342298838 1.46102284723 
7 0.912931301962 0.188465095658 0.244567749477 0.0821417386744 0.534691976298 0.113448249152 0.169721142703 0.147976839855 0.416932805642 0.290433274021 0.110628833747 1.25963042764 
8 0.747915137136 0.127321846515 0.146533567439 0.0998144106256 0.409144878984 0.120557434735 0.144238028789 0.132812481781 0.273832039576 0.221108589392 0.101842344305 0.880208050071 
9 0.769548990745 0.114365071463 0.173219881052 0.108649339182 0.401560440112 0.0879337118096 0.115323784422 0.0759739068457 0.155063748868 0.262603754003 0.0742701630705 0.738770690919 
10 0.533446165931 0.105263029176 0.0978934488839 0.0578308228177 0.34387941995 0.0690614558774 0.130306375402 0.0630531808418 0.218961496496 0.19718004036 0.0631846431329 0.631598051252 


==> plot_data/nclusters_12fab_idx_1.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 33.4417033984 23.2238844644 22.1205208172 23.4993178118 24.8880861351 7.50713602512 15.6050188984 13.079618909 18.6477828635 11.4387892154 11.715932437 30.9934283468 
2 24.5779488354 19.1488049259 15.9013198447 13.3317132731 19.9491934497 6.37978967166 12.278200492 9.5830297062 14.182117961 9.5660872071 8.24934700683 27.8908393102 
3 21.7780060673 17.0231046993 14.2459466981 10.3068701689 17.9678046123 5.74457584919 10.4764203326 8.45491274286 11.1646050813 8.89530549011 7.18978653346 25.610651922 
4 20.422453598 16.0958615968 13.1883353882 8.97532271173 16.7380510979 5.41838192845 9.1402958708 7.68598197 10.5098269671 8.4919671356 6.46267712059 23.316960466 
5 19.4359071347 15.1917472119 12.519830055 8.50378836964 15.38029776 5.15092053393 8.60307238613 7.38584435035 9.79232952322 8.07289849497 5.54227477939 21.6362582062 
6 18.7216708692 14.6125697119 11.9126144955 7.89347162272 13.7604038299 4.96243796205 8.33393021647 7.07225409065 9.41498776723 7.68453888621 5.13324371491 20.8409331415 
7 18.1550648069 14.2360663691 11.480161771 7.37318385457 12.8729534657 4.83041394776 8.06789213183 6.68884028708 9.18326138654 7.37700296043 4.90194487633 20.0805361145 
8 17.6579633345 13.9056686912 11.2332644853 7.04927540624 12.2784605994 4.68659742473 7.8694698264 6.51333445104 8.94652229266 7.18728223088 4.73294847341 19.2522594911 
9 17.1512017045 13.5781491826 10.9137391771 6.797291334 11.7622942678 4.55965332047 7.66131669645 6.31727417154 8.73136347687 6.97383712516 4.43469564024 18.4826279926 
10 16.8337218942 13.389446762 10.661204734 6.61863597739 11.1718634556 4.40310875449 7.481808086 6.00840471024 8.50035337175 6.81410282648 4.28807202689 17.7841622807 


==> plot_data/nclusters_12fab_idx_2.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 31.7292556505 19.2881140622 14.321855068 19.7579702965 20.8533327965 7.61089274813 12.3895806106 10.1573685628 12.9264136344 11.9048995716 7.6842835836 32.904712709 
2 25.3818073399 15.5894739823 10.9747408646 15.3082802448 15.5683987951 6.52593088297 9.81461128046 8.7761681658 10.0518394269 9.51924184525 6.32051562811 23.2095798765 
3 22.6771377448 14.2373464893 9.739674485 10.8886759757 13.7152638411 5.81459728754 8.86210194955 7.95710451697 8.45381526243 8.14295973032 5.53123332255 20.5005802537 
4 21.205743085 13.2655852051 9.12891293886 8.99945191983 12.7645850155 5.49275680216 8.39082377351 7.19954964023 7.75265588311 7.55698603858 5.04951713027 19.0636635431 
5 20.198883841 12.7485070902 8.62169966791 8.47009842507 11.8556893122 5.175376765 7.93386864941 6.76488925992 7.31484484253 7.04127248631 4.67904592972 17.8595778283 
6 19.4151437623 12.2321292885 8.3911972188 7.38851250847 11.3393502194 4.98708281723 7.70204072822 6.52137735995 7.0674112564 6.66882707041 4.42936730278 16.7904264792 
7 18.8058862198 11.9229830233 8.06754989697 6.8778927065 10.9669959917 4.81285060511 7.50310169727 6.29594144954 6.86551467148 6.32535204561 4.21885751374 16.226377563 
8 18.2201694667 11.6369764024 7.87050724267 6.43239051895 10.5684921366 4.69937035556 7.29282964528 6.10576963776 6.71822801848 6.07194656299 3.99344793535 15.5945040598 
9 17.7765802316 11.3804418101 7.63035268868 6.08258125849 10.3065016559 4.55671622751 7.16629041576 5.95983508378 6.53524250636 5.88132324782 3.84963034041 15.1551965275 
10 17.3319251402 11.1585699879 7.47280792008 5.69575676412 10.064345559 4.44600830088 7.03674624584 5.89533722441 6.37664422895 5.69004097263 3.67491874056 14.6042981284 


==> plot_data/nclusters_12fab_idx_3.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 51.7048807012 18.2543417364 15.8219495345 30.7286706722 16.4055816919 8.45842316298 12.324713439 10.721940062 14.5092471272 9.83524798736 13.0878280776 30.832407938 
2 36.8910304155 14.0327153934 11.3363743825 14.0450635882 12.3644916503 6.947697275 10.1506668471 8.76074683098 10.009695192 8.48373749177 8.44170576247 23.5549923366 
3 30.0785200094 12.8152578132 10.3070738634 11.1004189781 11.3270698975 6.4752314213 9.34362810619 7.66491199253 8.85618218346 7.5703445589 7.27323485061 21.3047803879 
4 28.0882587895 11.8702835632 9.63600990458 9.50764812472 10.4343398059 6.04539606249 8.76596522546 7.1048957861 8.1190133861 6.87707565185 6.57227580645 18.6166456064 
5 26.4944063715 11.4397181234 9.16610641249 8.97240336162 9.80560358627 5.69958998291 8.18990856913 6.70053207963 7.61047091678 6.46061611748 5.90446796581 17.3898882101 
6 25.0878995482 10.9542970178 8.77689617168 8.62851814874 9.3247665045 5.50180365223 7.89951354143 6.25105130803 7.27775776034 6.11197660883 5.17338715113 16.5466444941 
7 24.3905777601 10.5410017198 8.40830806861 8.25006386119 9.09828001936 5.346980653 7.64077929326 6.02517488384 6.91463548621 5.9100001236 4.87458234921 15.8751275466 
8 23.6608804865 10.1775630623 8.04974078185 7.95000115971 8.79829920401 5.21843867202 7.49183618081 5.86067373871 6.64240286371 5.69041717221 4.61722630933 15.3213858108 
9 22.9326226358 9.84293224943 7.83350385655 7.6792528016 8.53968716641 5.12358457202 7.37675745737 5.72515441 6.49572332217 5.57610601218 4.43775528352 14.92215665 
10 22.3168276293 9.61665158473 7.64225414514 7.53046245509 8.32834200226 4.96544360535 7.2280272203 5.53032080591 6.2980008676 5.43632628377 4.18128295311 14.5705498404 


==> plot_data/nclusters_12fab_idx_4.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 46.5834799842 15.9859377504 12.4406065031 8.20080502992 13.9334315622 7.80887329246 10.9315855116 12.9549038313 15.3955776108 9.1876233793 5.32819473651 29.3040730141 
2 39.4400055905 11.5479987832 10.0159881302 6.95137036377 12.0063553577 6.75761332163 8.10971849272 8.59188655473 11.8559399163 8.0161579014 3.85691228045 25.6860336594 
3 34.3037168849 10.4787434379 9.12163826977 6.64619419822 9.50649011135 6.1760255418 7.62905167251 7.45760916026 10.5523444453 7.29183701954 3.52910137838 22.417702765 
4 31.7131172876 9.88427535442 8.67568143615 6.28517843464 8.48775980961 5.8734071161 7.34104014345 6.10861453605 9.71282243483 6.90773100735 3.30414869836 19.3180027578 
5 29.7579927428 9.50137797025 8.32784445783 5.99973359741 7.9991310422 5.52511860652 7.06806109305 5.75348397842 8.72882422099 6.63705724994 3.15540824777 17.7811079159 
6 28.7632186993 9.26431589484 7.98362393752 5.72268680361 7.37170792608 5.17821043591 6.931808216 5.49582669917 8.02646823018 6.38811770711 3.05227765058 16.5124474894 
7 27.3164592289 9.02677644321 7.73018611703 5.58803315315 7.07432892926 4.99076168849 6.71572052131 5.24717657358 7.56514689991 6.16790321365 2.90675027737 15.6315101574 
8 26.4242085893 8.78539318337 7.51841250884 5.39702339903 6.79173217441 4.78326144207 6.54359533502 5.05398289549 7.24489767008 6.00340252298 2.79143833519 15.1052730467 
9 25.5183114838 8.60181273209 7.38804655029 5.19073390337 6.49092692892 4.65054210055 6.44101059896 4.89930611455 7.03456502751 5.79702849064 2.70598260128 14.5943725389 
10 24.993605713 8.40611968078 7.20080404793 5.04992365123 6.27530920916 4.50962608114 6.3346022353 4.79354402136 6.824272037 5.66470207249 2.59913459756 14.1330467909 


==> plot_data/nclusters_12fab_idx_5.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 106.907718121 13.386488331 19.2816544526 6.32940233601 19.1461886682 6.60483123947 9.49907907793 6.45095221091 14.7351433664 9.9908440961 8.02947353856 30.3004246309 
2 57.1315973294 10.7074389051 12.5362012821 5.46132192737 14.5887768175 5.48225508272 7.92415422475 5.33466938143 10.6645297115 8.38750771548 6.59094229318 25.6766144583 
3 47.809595323 9.9569249791 11.2859561676 5.1741136087 12.8761644362 4.97066505098 7.06333932378 4.93811049289 9.09298398605 7.51144172156 5.60900829608 23.4661076107 
4 41.385917288 9.30902403861 10.5638481565 4.76732671307 11.1875919015 4.56485378812 6.59271330765 4.65495777824 8.60040512069 7.15370742952 5.10262311651 21.7395153207 
5 37.9971330694 8.83772804777 10.0809118885 4.49954695459 10.3962630856 4.29761910254 6.25826138167 4.47938221657 8.06906641523 6.79767434073 4.6387269255 19.917903039 
6 36.2335219661 8.46609879735 9.63796535697 4.31777407797 9.85445428902 4.12397031561 6.05442828319 4.33617059854 7.7057172806 6.53149678156 4.4199483678 18.8789463483 
7 34.926400982 8.21188276094 9.36360081607 4.16982392422 9.60448470462 3.9753337861 5.88829924176 4.20463832567 7.54824840447 6.33162986539 4.1253136578 18.1797993202 
8 33.553966891 7.982795114 9.06593008763 4.05955570474 9.10143579432 3.86513214957 5.76684173936 4.10531778175 7.31448149111 6.19118256471 3.95634930949 17.3355764439 
9 32.441669007 7.75328377957 8.81344035374 3.95506790733 8.95412068 3.76171583269 5.63941777155 4.01666039994 7.12433180828 6.04074692782 3.63892304604 16.240508824 
10 31.7725333618 7.60321157571 8.63566536246 3.8936819585 8.65035027168 3.68196051142 5.51470155798 3.91167835527 6.94107123307 5.92651498263 3.46547494961 15.4641601103 


==> plot_data/nclusters_12fab_idx_6.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 61.0564854188 9.62380337879 39.0249578749 7.84700458726 27.3620900389 5.87605149145 8.7271691119 5.51530811559 14.3156577449 11.4219760273 5.79483448018 39.4509739052 
2 42.6561569445 8.46438050198 30.531094848 6.60310588788 19.4248677922 5.21269751984 7.74234561486 4.8379190292 10.5164331796 9.222083359 4.94302903784 31.4054388199 
3 36.7087344705 7.59937433614 28.7371448903 6.06179506917 13.1009908042 4.69464610058 6.84534577948 4.17678462099 8.94210299511 8.10840586621 4.48927801456 28.2406175235 
4 33.3821733536 7.16159955784 27.6671653082 5.53920758161 11.5447586925 4.39701521788 6.48487495719 3.9052872701 8.05523161063 7.4229604982 4.23597606099 25.624345777 
5 30.8287696912 6.84802492841 26.8582070022 5.26808639646 10.7218796474 4.28210214098 6.23082043876 3.70863986351 7.46669367743 7.13718135006 4.02134889805 23.1478776539 
6 29.7317708466 6.62040237598 26.1693888028 4.81020942714 10.0300992412 4.08002587349 6.0117498229 3.60634253272 6.94522430094 6.77144551769 3.79086891169 21.3098527768 
7 28.104253103 6.40884793565 25.4582706428 4.6210742372 9.4138027096 3.95729014027 5.85876456078 3.47053851003 6.53504639172 6.44688640631 3.54521874355 19.6668179397 
8 26.8449437715 6.22450295341 24.8302628001 4.40487556737 8.97808302504 3.85625557164 5.73760512777 3.3521222394 6.19143094041 6.26166119759 3.3316721604 18.8027857126 
9 25.8906406856 6.09551258759 24.1935588064 4.31097041138 8.55134140343 3.74184687308 5.61074551309 3.2544606026 5.95027453616 6.07882876879 3.20242948308 18.1246000286 
10 25.1538256346 5.97815040506 23.9023696933 4.16341798385 8.23475172513 3.62160891856 5.47576899422 3.19522889229 5.6926834517 5.92092068718 3.10578084563 17.5700597363 


==> plot_data/nclusters_12fab_idx_7.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 64.0410579962 8.58118528658 36.5646783874 19.0554328362 17.5545597938 5.61063394588 8.61888582589 6.99029995738 17.3798544569 11.2248703578 9.13598845571 39.11692438 
2 40.7349598504 7.40907677364 34.0491359794 11.1467450989 13.1192814629 4.92063221901 7.556458372 5.76618325574 12.3798526457 8.99344114025 6.58086472997 31.0761808567 
3 35.1894667687 6.94271733838 32.2588499838 8.20868619685 11.2896236592 4.52992967101 6.9509453873 5.30670845077 11.2108937964 8.08997597609 5.65082713953 26.1145542209 
4 31.0528950484 6.66086326441 30.8975174563 7.39191865166 9.92027901002 4.2562248536 6.37066418025 4.96916577957 10.0699644622 7.54574774191 5.29593367826 24.3315957949 
5 29.144978721 6.38322823006 29.9416934889 6.92368441688 8.94561004125 3.9116621807 6.02704344748 4.663022113 9.35638570874 7.14564698518 4.96346527942 22.784483163 
6 27.5572073674 6.21915795353 29.189129446 6.42063245191 8.48201287543 3.76230014171 5.74427574468 4.40325665845 8.79236273816 6.91274396425 4.69626615915 21.6237159934 
7 26.0404193207 6.06401640016 28.493929205 5.96874115271 7.98516582716 3.60930543562 5.47618317914 4.25234689545 8.44527855461 6.74108261661 4.49781802847 20.5747498558 
8 25.2812479245 5.89808555168 27.9388692287 5.72574357951 7.64571032039 3.51864579698 5.344000224 4.05306740241 8.00639672845 6.57150784202 4.3632207205 19.6347180255 
9 24.5399119791 5.80302616339 27.5226411343 5.50137826916 7.40219885473 3.40521930924 5.21851282757 3.85014099423 7.72994738406 6.41729201939 4.12688408623 18.7523997382 
10 24.0911233159 5.71287985965 27.1430812904 5.27324093873 7.12107428921 3.32392740355 5.11872829229 3.73810013293 7.39033431884 6.25014712947 3.98202572871 18.0110319178 


==> plot_data/nclusters_12fab_idx_8.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 71.9031099919 10.2341079251 31.9557729291 9.42138912209 17.3198038046 5.45665643783 15.2891527666 8.38881523567 14.0735523056 11.5086708118 5.0132598574 30.0550921624 
2 49.0505552509 8.26896211445 20.5308624714 6.15260930362 13.7301998228 4.7875904789 9.00402853165 6.10808100472 10.1287633837 9.19248651141 4.21977122236 25.2755571896 
3 41.9944083673 7.70656260674 19.4735792273 5.58310931211 12.3092193492 4.38263033218 7.36606954563 4.89799550443 9.09158421155 8.51853429468 3.71202021058 22.0724260609 
4 39.2986248665 7.3342589477 18.7775688823 5.08808866514 11.022329679 4.06244218952 7.08185800984 4.4162179882 8.63713172986 8.06504300513 3.23804924894 20.5448614282 
5 36.0856613686 6.90467457161 18.1940578458 4.77569443091 10.0066049582 3.86132329246 5.96042114296 4.17861045146 8.15570415362 7.76990722117 3.03930257518 19.070821238 
6 34.0535289822 6.64147282301 17.7172041253 4.53815558319 9.4099575902 3.66511055242 5.7851445087 4.00036830295 7.58519774529 7.54209763734 2.82818136518 17.8890101937 
7 32.6189251728 6.48809877018 17.3443916515 4.31296938191 9.03583969184 3.53450147528 5.72639933375 3.85131686667 7.30449093026 7.32200382017 2.68566399444 16.8625615882 
8 31.2332095606 6.3086877421 16.2632402068 4.07201790334 8.59401446184 3.44880885182 5.55007079086 3.72255542629 7.09627746945 7.15146256599 2.57183489322 16.2711060382 
9 30.4219183816 6.19739733748 15.9990282448 3.86604399639 8.17357225315 3.35040375359 5.43180485736 3.60886067587 6.86115324913 6.95058786285 2.45681120178 15.7652118844 
10 29.5386344711 6.10765817866 15.8513750887 3.76813207729 7.89299178442 3.26514211121 4.87568889945 3.5046203257 6.6600045679 6.76392365853 2.37935441327 15.2496868513 


==> plot_data/nclusters_12fab_idx_9.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 fabric8 fabric9 fabric10 fabric11 
1 38.6735956997 7.86753082953 10.1023070907 4.90143730559 19.0726201037 5.78865601452 6.78186940885 6.56853317411 14.4152022999 12.0626001262 4.80013296176 31.3361766679 
2 32.0325473221 7.16772338336 8.5966367052 3.94447926635 14.1606768806 5.02265541895 6.02551336984 5.23347891921 10.180561466 10.579204864 4.03621658243 27.8879524753 
3 29.435756097 6.85759427817 8.06265390151 3.54286951556 12.3006456477 4.5762952944 5.55394263904 4.5648795919 8.74109235544 9.05575172664 3.59799837028 26.0129099232 
4 27.4748901901 6.41250805596 7.57674537889 3.36680892703 11.0613638591 4.32303051671 5.27011276761 4.21405935834 8.19411286442 8.24861500766 3.28112758699 23.9814133033 
5 26.1773861944 6.131872085 7.22372283577 3.09261391189 10.2355561879 4.11101440148 5.04187333243 4.06594655146 7.70434490055 7.81667718572 3.1180738077 22.4026062987 
6 25.0263917497 5.8663582074 6.96246343133 2.92583916615 9.75604693285 3.95256335724 4.84967357317 3.88080799295 7.41328892642 7.39957410758 2.97773150886 20.9415834515 
7 24.1134604478 5.67789311174 6.71789568185 2.84369742747 9.22135495655 3.83911510809 4.67995243047 3.7328311531 6.99635612077 7.10914083356 2.86710267512 19.6819530238 
8 23.3655453106 5.55057126522 6.57136211441 2.74388301685 8.81221007757 3.71855767335 4.53571440168 3.60001867132 6.7225240812 6.88803224417 2.76526033081 18.8017449737 
9 22.5959963199 5.43620619376 6.39814223336 2.63523367766 8.41064963745 3.63062396155 4.42039061726 3.52404476447 6.56746033233 6.62542849016 2.69099016774 18.0629742828 
10 22.062550154 5.33094316459 6.30024878448 2.57740285485 8.0667702175 3.56156250567 4.29008424186 3.46099158363 6.34849883583 6.4282484498 2.62780552461 17.4313762316 


==> plot_data/nclusters_1fab.txt <==
nclusters fabric0 
1 315.115198263 
2 227.289163613 
3 189.147999843 
4 176.86132598 
5 167.827567948 
6 158.834696121 
7 154.415288323 
8 149.937789525 
9 146.196953828 
10 142.875776791 


==> plot_data/nclusters_1fab_diff.txt <==
nclusters fabric0 
2 87.8260346497 
3 38.1411637697 
4 12.286673863 
5 9.03375803237 
6 8.99287182655 
7 4.41940779801 
8 4.47749879798 
9 3.74083569701 
10 3.32117703728 


==> plot_data/nclusters_1fabrics.txt <==
nclusters ju2_dls03 315.115198263

==> plot_data/nclusters_8fab.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 
1 315.115198263 114.167903475 96.6376389718 186.541765628 101.213823852 76.0966484188 65.9146809112 89.1379101385 
2 227.289163613 88.2125952949 71.6508320328 87.4496264263 77.7994763537 63.501659863 54.6917493151 63.3055675533 
3 189.147999843 81.3263424678 65.9358905023 70.3253115247 71.3845781887 58.768353684 47.6034180122 56.8315424031 
4 176.86132598 76.6937531283 62.1468647618 60.4312934823 67.3509491326 55.5493319228 44.0791199116 52.4689800878 
5 167.827567948 74.1987914651 59.5051158848 57.4224435762 63.7468101562 52.4396681567 42.0645882364 49.5687092513 
6 158.834696121 71.6150089005 57.443348487 55.0481065728 61.2501671319 50.7757450374 39.6662287005 47.5752905264 
7 154.415288323 69.3270934107 55.4365442674 53.393908364 59.4249044263 49.3455199183 38.1682962242 45.509363518 
8 149.937789525 67.2316799982 53.7723445244 51.449567732 58.2684319735 48.532692773 37.1698297784 44.217636146 
9 146.196953828 65.5812740307 52.471870342 50.5540781263 56.5834794533 47.8663879927 35.9675215982 43.0560537442 
10 142.875776791 64.3041268928 51.4748050727 48.6501105766 55.0834441604 47.2033812922 35.279214883 42.0885242102 


==> plot_data/nclusters_8fab_diff.txt <==
nclusters fabric0 fabric1 fabric2 fabric3 fabric4 fabric5 fabric6 fabric7 
2 87.8260346497 25.9553081801 24.986806939 99.092139202 23.4143474984 12.5949885558 11.2229315961 25.8323425852 
3 38.1411637697 6.88625282712 5.71494153047 17.1243149016 6.41489816499 4.73330617896 7.08833130294 6.4740251502 
4 12.286673863 4.63258933948 3.78902574056 9.89401804233 4.03362905616 3.21902176116 3.52429810055 4.36256231529 
5 9.03375803237 2.49496166327 2.64174887702 3.0088499061 3.60413897638 3.10966376617 2.01453167527 2.90027083656 
6 8.99287182655 2.5837825646 2.06176739772 2.37433700342 2.49664302435 1.66392311922 2.39835953587 1.99341872488 
7 4.41940779801 2.28791548982 2.00680421963 1.65419820883 1.82526270558 1.43022511913 1.49793247632 2.06592700843 
8 4.47749879798 2.0954134125 1.66419974299 1.94434063199 1.15647245281 0.812827145275 0.99846644576 1.291727372 
9 3.74083569701 1.65040596748 1.30047418246 0.895489605747 1.68495252019 0.666304780384 1.20230818023 1.16158240178 
10 3.32117703728 1.27714713786 0.997065269262 1.90396754966 1.50003529289 0.663006700427 0.688306715139 0.967529534035 


==> plot_data/ocs_reconf_benchmark.txt <==
optimality_loss__knn_barrier_x optimality_loss__knn_barrier_y optimality_loss__knn_greedy_x optimality_loss__knn_greedy_y optimality_loss__knn_primaldual_x optimality_loss__knn_primaldual_y optimality_loss__random_barrier_x optimality_loss__random_barrier_y optimality_loss__random_greedy_x optimality_loss__random_greedy_y optimality_loss__random_primaldual_x optimality_loss__random_primaldual_y violation__knn_barrier_x violation__knn_barrier_y violation__knn_greedy_x violation__knn_greedy_y violation__knn_primaldual_x violation__knn_primaldual_y violation__random_barrier_x violation__random_barrier_y violation__random_greedy_x violation__random_greedy_y violation__random_primaldual_x violation__random_primaldual_y 
0.0 0.0 0.0190476181984 0.0 0.0 0.0 0.0013792388552 0.0 0.0585319728456 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.0 0.10861423221 0.04000000093 0.10447761194 0.0 0.121268656716 0.00256688276 0.0260416666667 0.06256721181 0.180952380952 0.00047188557 0.0123456790123 0.000181234631361 0.0244444444444 0.0 0.1 0.0 0.0844444444444 0.00131572778457 0.09 0.0 0.287777777778 0.000123456790123 0.164444444444 
0.0068 0.520599250936 0.0609523836616 0.397388059701 0.0056 0.272388059701 0.0037545266648 0.401041666667 0.0666024507744 0.595238095238 0.001412998314 0.0308641975309 0.00296981298248 0.0788888888889 0.00378328741965 0.154444444444 0.00253443526171 0.164444444444 0.00686309867319 0.151111111111 0.0152380952381 0.447777777778 0.0049578379892 0.246666666667 
0.0136 0.829588014981 0.0819047663932 0.763059701493 0.0112 0.524253731343 0.0049421705696 0.401041666667 0.0706376897388 0.628571428571 0.002354111058 0.0925925925926 0.0057583913336 0.156666666667 0.0075665748393 0.198888888889 0.00506887052342 0.203333333333 0.0124104695618 0.203333333333 0.0304761904762 0.515555555556 0.00979221918827 0.363333333333 
0.0204 0.906367041199 0.102857149125 0.891791044776 0.0168 0.777985074627 0.0061298144744 0.401041666667 0.0746729287032 0.757142857143 0.003295223802 0.697530864198 0.00854696968472 0.205555555556 0.011349862259 0.26 0.00760330578512 0.236666666667 0.0179578404504 0.264444444444 0.0457142857142 0.56 0.0146266003873 0.424444444444 
0.0272 0.943820224719 0.123809531856 0.932835820896 0.0224 0.899253731343 0.0073174583792 0.744791666667 0.0787081676676 0.77619047619 0.004236336546 0.703703703704 0.0113355480358 0.234444444444 0.0151331496786 0.332222222222 0.0101377410468 0.271111111111 0.023505211339 0.307777777778 0.0609523809523 0.602222222222 0.0194609815864 0.474444444444 
0.034 0.951310861423 0.144761914588 0.958955223881 0.028 0.934701492537 0.008505102284 0.744791666667 0.082743406632 0.842857142857 0.00517744929 0.703703703704 0.014124126387 0.277777777778 0.0189164370983 0.396666666667 0.0126721763085 0.318888888889 0.0290525822277 0.348888888889 0.0761904761904 0.631111111111 0.0242953627855 0.526666666667 
0.0408 0.962546816479 0.16571429732 0.96828358209 0.0336 0.958955223881 0.0096927461888 0.744791666667 0.0867786455964 0.852380952381 0.006118562034 0.728395061728 0.0169127047381 0.344444444444 0.0226997245179 0.447777777778 0.0152066115702 0.377777777778 0.0345999531163 0.395555555556 0.0914285714285 0.658888888889 0.0291297439846 0.568888888889 
0.0476 0.968164794007 0.186666680051 0.983208955224 0.0392 0.972014925373 0.0108803900936 0.802083333333 0.0908138845608 0.9 0.007059674778 0.901234567901 0.0197012830892 0.397777777778 0.0264830119376 0.504444444444 0.017741046832 0.438888888889 0.0401473240049 0.45 0.106666666667 0.688888888889 0.0339641251836 0.606666666667 
0.0544 0.979400749064 0.207619062783 0.983208955224 0.0448 0.97947761194 0.0120680339984 0.802083333333 0.0948491235252 0.9 0.008000787522 0.901234567901 0.0224898614403 0.458888888889 0.0302662993572 0.552222222222 0.0202754820937 0.488888888889 0.0456946948935 0.482222222222 0.121904761905 0.721111111111 0.0387985063827 0.635555555556 
0.0612 0.985018726592 0.228571445514 0.983208955224 0.0504 0.985074626866 0.0132556779032 0.802083333333 0.0988843624896 0.928571428571 0.008941900266 0.901234567901 0.0252784397914 0.526666666667 0.0340495867769 0.595555555556 0.0228099173554 0.552222222222 0.0512420657821 0.511111111111 0.137142857143 0.738888888889 0.0436328875818 0.685555555556 
0.068 0.985018726592 0.249523828246 0.983208955224 0.056 0.988805970149 0.014443321808 0.807291666667 0.102919601454 0.933333333333 0.00988301301 0.913580246914 0.0280670181426 0.594444444444 0.0378328741965 0.655555555556 0.0253443526171 0.613333333333 0.0567894366707 0.545555555556 0.152380952381 0.763333333333 0.0484672687809 0.727777777778 
0.0748 0.985018726592 0.270476210978 0.994402985075 0.0616 0.988805970149 0.0156309657128 0.911458333333 0.106954840418 0.966666666667 0.010824125754 0.913580246914 0.0308555964937 0.666666666667 0.0416161616162 0.72 0.0278787878788 0.68 0.0623368075594 0.58 0.167619047619 0.801111111111 0.0533016499799 0.755555555556 
0.0816 0.994382022472 0.291428593709 0.994402985075 0.0672 0.988805970149 0.0168186096176 0.911458333333 0.110990079383 0.971428571429 0.011765238498 0.975308641975 0.0336441748448 0.706666666667 0.0453994490358 0.773333333333 0.0304132231405 0.723333333333 0.067884178448 0.611111111111 0.182857142857 0.837777777778 0.058136031179 0.804444444444 
0.0884 0.994382022472 0.312380976441 0.994402985075 0.0728 0.988805970149 0.0180062535224 0.911458333333 0.115025318347 0.97619047619 0.012706351242 0.981481481481 0.0364327531959 0.767777777778 0.0491827364555 0.827777777778 0.0329476584022 0.764444444444 0.0734315493366 0.651111111111 0.198095238095 0.865555555556 0.0629704123781 0.842222222222 
0.0952 0.994382022472 0.333333359172 0.994402985075 0.0784 0.992537313433 0.0191938974272 0.921875 0.119060557312 0.97619047619 0.013647463986 0.981481481481 0.039221331547 0.813333333333 0.0529660238751 0.874444444444 0.0354820936639 0.806666666667 0.0789789202252 0.698888888889 0.213333333333 0.894444444444 0.0678047935772 0.882222222222 
0.102 0.994382022472 0.354285741904 0.994402985075 0.084 0.992537313433 0.020381541332 0.921875 0.123095796276 0.980952380952 0.01458857673 0.981481481481 0.0420099098981 0.865555555556 0.0567493112948 0.921111111111 0.0380165289256 0.861111111111 0.0845262911138 0.758888888889 0.228571428571 0.913333333333 0.0726391747762 0.915555555556 
0.1088 0.994382022472 0.375238124636 0.994402985075 0.0896 0.992537313433 0.0215691852368 0.921875 0.12713103524 0.980952380952 0.015529689474 0.981481481481 0.0447984882493 0.907777777778 0.0605325987144 0.945555555556 0.0405509641873 0.907777777778 0.0900736620024 0.811111111111 0.243809523809 0.931111111111 0.0774735559753 0.936666666667 
0.1156 0.994382022472 0.396190507367 0.994402985075 0.0952 0.994402985075 0.0227568291416 0.921875 0.131166274205 0.980952380952 0.016470802218 0.987654320988 0.0475870666004 0.933333333333 0.0643158861341 0.962222222222 0.043085399449 0.936666666667 0.0956210328911 0.851111111111 0.259047619047 0.945555555556 0.0823079371744 0.951111111111 
0.1224 0.996254681648 0.417142890099 0.998134328358 0.1008 0.994402985075 0.0239444730464 0.979166666667 0.135201513169 0.980952380952 0.017411914962 0.987654320988 0.0503756449515 0.966666666667 0.0680991735537 0.972222222222 0.0456198347107 0.956666666667 0.10116840378 0.905555555556 0.274285714285 0.97 0.0871423183735 0.963333333333 
0.1292 0.996254681648 0.43809527283 0.998134328358 0.1064 0.994402985075 0.0251321169512 0.979166666667 0.139236752134 0.980952380952 0.018353027706 0.987654320988 0.0531642233026 0.981111111111 0.0718824609734 0.983333333333 0.0481542699725 0.973333333333 0.106715774668 0.941111111111 0.289523809524 0.98 0.0919766995725 0.977777777778 
0.136 0.996254681648 0.459047655562 0.998134328358 0.112 0.994402985075 0.026319760856 0.979166666667 0.143271991098 0.980952380952 0.01929414045 0.993827160494 0.0559528016537 0.99 0.075665748393 0.988888888889 0.0506887052342 0.985555555556 0.112263145557 0.962222222222 0.304761904762 0.99 0.0968110807716 0.985555555556 
0.1428 0.996254681648 0.480000038294 0.998134328358 0.1176 0.996268656716 0.0275074047608 0.979166666667 0.147307230062 0.980952380952 0.020235253194 0.993827160494 0.0587413800049 0.993333333333 0.0794490358127 0.992222222222 0.0532231404959 0.988888888889 0.117810516446 0.974444444444 0.32 0.995555555556 0.101645461971 0.992222222222 
0.1496 0.996254681648 0.500952421025 0.998134328358 0.1232 0.998134328358 0.0286950486656 0.979166666667 0.151342469027 0.990476190476 0.021176365938 0.993827160494 0.061529958356 0.994444444444 0.0832323232323 0.994444444444 0.0557575757576 0.993333333333 0.123357887334 0.986666666667 0.335238095238 0.998888888889 0.10647984317 0.994444444444 
0.1564 0.996254681648 0.521904803757 0.998134328358 0.1288 0.998134328358 0.0298826925704 0.979166666667 0.155377707991 0.990476190476 0.022117478682 0.993827160494 0.0643185367071 0.997777777778 0.087015610652 0.995555555556 0.0582920110193 0.997777777778 0.128905258223 0.995555555556 0.350476190476 0.998888888889 0.111314224369 0.996666666667 
0.1632 1.0 0.542857186488 1.0 0.1344 1.0 0.0310703364752 1.0 0.159412946956 1.0 0.023058591426 1.0 0.0671071150582 1.0 0.0907988980716 1.0 0.060826446281 1.0 0.134452629111 1.0 0.365714285714 1.0 0.116148605568 1.0 
0.17 1 0.56380956922 1 0.14 1 0.03225798038 1 0.16344818592 1 0.02399970417 1 0.0698956934093 1.0 0.0945821854913 1.0 0.0633608815427 1.0 0.14 1 0.380952380952 1 0.120982986767 1 


==> plot_data/optimalK_12fabs.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
5 3 5 5 4 5 4 4 3 4 5 4 
4 3 2 2 4 3 2 3 5 3 2 3 


==> plot_data/optimalK_12fabs_idx_1.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
5 4 5 5 4 3 4 3 6 4 5 5 
3 2 3 6 5 3 2 2 4 3 2 4 


==> plot_data/optimalK_12fabs_idx_2.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
4 5 4 5 5 5 4 3 4 4 6 4 
3 2 2 3 3 3 3 3 2 6 2 2 


==> plot_data/optimalK_12fabs_idx_3.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
4 4 5 3 4 4 6 2 5 6 3 5 
2 2 4 2 3 2 3 2 2 2 2 2 


==> plot_data/optimalK_12fabs_idx_4.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
3 3 5 5 6 2 6 3 4 2 5 4 
2 2 2 2 5 3 2 6 2 3 2 2 


==> plot_data/optimalK_12fabs_idx_5.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
4 3 5 5 2 3 4 3 6 2 5 4 
2 2 2 2 3 2 2 2 2 3 2 2 


==> plot_data/optimalK_12fabs_idx_6.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
4 2 5 3 7 5 1 3 6 4 5 4 
3 2 2 2 6 2 2 2 3 3 2 2 


==> plot_data/optimalK_12fabs_idx_7.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
4 3 5 4 3 4 5 4 6 5 4 3 
3 7 2 2 3 2 2 2 3 2 2 3 


==> plot_data/optimalK_12fabs_idx_8.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 2 4 7 5 3 4 4 6 3 7 5 
2 2 2 3 3 2 2 2 5 2 2 4 


==> plot_data/optimalK_12fabs_idx_9.txt <==
fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
3 5 6 4 6 6 4 4 5 1 4 3 
2 2 4 3 5 2 2 3 2 4 2 3 


==> plot_data/reconf_freq_sensitivity_w_alu.txt <==
mlu_mttoe_1 stretch_mttoe_1 alu_mttoe_1 mlu_pttoe_1 stretch_pttoe_1 alu_pttoe_1 mlu_mttoe_12 stretch_mttoe_12 alu_mttoe_12 mlu_pttoe_12 stretch_pttoe_12 alu_pttoe_12 mlu_mttoe_288 stretch_mttoe_288 alu_mttoe_288 mlu_pttoe_288 stretch_pttoe_288 alu_pttoe_288 mlu_mttoe_2016 stretch_mttoe_2016 alu_mttoe_2016 mlu_pttoe_2016 stretch_pttoe_2016 alu_pttoe_2016
0.49017 5.03765 0.17225 0.47776 5.24237 0.31227 0.49008 5.05877 0.17645 0.47776 5.31396 0.26453 0.48269 5.03626 0.28740 0.47776 5.27939 0.28205 0.49834 5.03626 0.50866 0.47776 5.34725 0.27852 
0.52734 5.13324 0.32549 0.52869 5.50137 0.27652 0.52712 5.13855 0.33232 0.52869 5.50964 0.25064 0.53080 5.12858 0.33110 0.52853 5.54398 0.29525 0.53446 5.13252 2.27048 0.52850 5.54869 0.28412 
0.53739 5.15939 0.49508 0.53884 5.56442 0.25942 0.53737 5.16631 0.50812 0.53907 5.56219 0.27339 0.53909 5.16085 1.41174 0.53867 5.59623 0.26711 0.54180 5.19097 3.00658 0.53877 5.59309 0.28605 
0.54428 5.18300 0.76666 0.54610 5.61045 0.27675 0.54401 5.18779 0.91669 0.54631 5.60972 0.28384 0.54547 5.18752 2.42761 0.54606 5.63250 0.29304 0.54692 5.23321 3.58790 0.54583 5.62849 0.29185 
0.54945 5.20095 1.39122 0.55133 5.65149 0.32807 0.54910 5.20552 1.59788 0.55153 5.63950 0.28346 0.55013 5.21520 3.54837 0.55130 5.66246 0.28480 0.55084 5.25772 4.16143 0.55125 5.66139 0.29072 
0.55403 5.21850 2.16200 0.55633 5.68978 3.40293 0.55376 5.22229 2.32187 0.55664 5.67120 4.49922 0.55491 5.23664 4.07809 0.55633 5.68970 0.29718 0.55515 5.27894 4.88501 0.55633 5.68751 0.27792 
0.55877 5.23539 2.73667 0.56145 5.71998 0.27366 0.55848 5.24185 2.95790 0.56159 5.70205 0.28691 0.55933 5.25546 4.33676 0.56145 5.71887 0.28334 0.55883 5.30145 5.69946 0.56132 5.71506 0.28518 
0.56273 5.25394 3.38459 0.56574 5.74628 0.26002 0.56246 5.25866 3.53554 0.56575 5.73478 0.24770 0.56335 5.27349 4.73515 0.56571 5.74763 0.26853 0.56240 5.32239 6.15880 0.56566 5.74181 0.26062 
0.56729 5.26916 4.00436 0.57020 5.77698 0.32445 0.56697 5.27619 4.10157 0.57013 5.76418 0.28448 0.56748 5.29092 5.21751 0.57009 5.77452 0.27113 0.56674 5.34153 6.39343 0.57009 5.76546 0.27607 
0.57163 5.28825 4.67579 0.57483 5.80833 0.24852 0.57148 5.29577 4.67543 0.57483 5.79679 0.30505 0.57163 5.30649 6.03174 0.57473 5.80840 0.30212 0.57119 5.36770 6.53894 0.57474 5.79314 0.27722 
0.57617 5.30626 5.15274 0.57977 5.84090 0.23731 0.57617 5.31361 5.18519 0.57977 5.82659 0.26671 0.57627 5.32424 6.46965 0.57966 5.84324 0.26395 0.57590 5.39213 6.68983 0.57966 5.82016 0.27580 
0.58230 5.32440 5.58314 0.58593 5.86933 0.27674 0.58222 5.33375 5.68865 0.58579 5.85783 0.24415 0.58209 5.33858 6.72464 0.58568 5.87851 0.25702 0.58196 5.41752 6.87190 0.58571 5.84634 0.27217 
0.58856 5.34511 6.20035 0.59228 5.90042 0.28602 0.58839 5.35245 6.39798 0.59223 5.89119 0.26084 0.58795 5.35731 6.96372 0.59208 5.91445 0.24466 0.58809 5.44466 7.06866 0.59211 5.87632 0.26098 
0.59582 5.36543 6.89743 0.59931 5.93488 0.27715 0.59570 5.37446 7.03223 0.59916 5.92457 0.26318 0.59507 5.37910 7.24777 0.59916 5.94996 0.27474 0.59504 5.47076 7.31219 0.59916 5.90320 0.26493 
0.60304 5.39273 7.51663 0.60690 5.97169 0.24152 0.60296 5.39974 7.71053 0.60687 5.96249 0.26374 0.60270 5.40290 7.73788 0.60684 5.98714 0.25653 0.60265 5.50342 7.59194 0.60687 5.93516 0.27016 
0.61136 5.42092 8.80844 0.61566 6.00988 0.37916 0.61141 5.42785 9.21596 0.61557 5.99850 0.27736 0.61104 5.43233 8.73928 0.61557 6.02298 0.28394 0.61104 5.53756 7.92746 0.61557 5.96682 0.27146 
0.62044 5.45552 12.56554 0.62456 6.04841 0.26165 0.62065 5.46095 12.23601 0.62456 6.03931 0.24929 0.62015 5.46580 12.45890 0.62456 6.06154 0.27799 0.62016 5.58364 8.30619 0.62456 6.00348 0.25098 
0.63638 5.50230 25.30727 0.64062 6.10310 0.25730 0.63694 5.50308 25.12080 0.64062 6.08371 0.27861 0.63571 5.51231 25.46556 0.64053 6.11613 0.30311 0.63566 5.63902 8.82944 0.64053 6.04591 0.28032 
0.66439 5.57560 41.03506 0.66876 6.16915 0.26128 0.66573 5.58003 42.49094 0.66876 6.15255 0.25478 0.66372 5.58822 87.07628 0.66876 6.18187 0.28648 0.66389 5.73285 9.85250 0.66876 6.09523 0.25753 
0.91700 5.99283 109.69129 1.01500 6.52221 0.31055 0.91924 5.96079 104.15384 1.01500 6.49045 0.31711 0.91700 5.99195 110.67570 1.01500 6.40611 0.28469 0.91700 6.28324 21.38399 1.01500 6.32451 0.29648 


==> plot_data/reconf_train_ju2-dls03_k1_mlu.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.024902, lower quartile= 0.033772, median= 0.070975, upper quartile= 0.256677, upper whisker= 0.265845, }]
table[row sep=\\,y index=0] {0.28198\\ 0.024772\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.022371, lower quartile= 0.032184, median= 0.073877, upper quartile= 0.243457, upper whisker= 0.25502, }]
table[row sep=\\,y index=0] {0.263946\\ 0.022313\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.024838, lower quartile= 0.034378, median= 0.074407, upper quartile= 0.254389, upper whisker= 0.264184, }]
table[row sep=\\,y index=0] {0.287824\\ 0.024487\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021534, lower quartile= 0.03833, median= 0.102576, upper quartile= 0.247231, upper whisker= 0.547061, }]
table[row sep=\\,y index=0] {0.611875\\ 0.743606\\ 0.853455\\ 0.891501\\ 0.021207\\ 0.021168\\ 0.020343\\ 0.019189\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.020869, lower quartile= 0.036686, median= 0.103734, upper quartile= 0.251488, upper whisker= 0.530177, }]
table[row sep=\\,y index=0] {0.530216\\ 0.593033\\ 0.720708\\ 0.834817\\ 0.874168\\ 0.020516\\ 0.019971\\ 0.0198\\ 0.019062\\ 0.016204\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022196, lower quartile= 0.038841, median= 0.103621, upper quartile= 0.244696, upper whisker= 0.536371, }]
table[row sep=\\,y index=0] {0.53641\\ 0.599961\\ 0.729128\\ 0.836838\\ 0.874143\\ 0.021301\\ 0.02123\\ 0.02123\\ 0.019843\\ 0.016085\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022487, lower quartile= 0.037032, median= 0.106849, upper quartile= 0.244508, upper whisker= 0.576843, }]
table[row sep=\\,y index=0] {0.645184\\ 0.784087\\ 0.899916\\ 0.940033\\ 0.022362\\ 0.02232\\ 0.019933\\ 0.019715\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.020898, lower quartile= 0.035918, median= 0.111426, upper quartile= 0.241947, upper whisker= 0.530177, }]
table[row sep=\\,y index=0] {0.530216\\ 0.593033\\ 0.720708\\ 0.843235\\ 0.882983\\ 0.020647\\ 0.020312\\ 0.02\\ 0.019971\\ 0.018744\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.023249, lower quartile= 0.039201, median= 0.110249, upper quartile= 0.2659, upper whisker= 0.595246, }]
table[row sep=\\,y index=0] {0.59529\\ 0.665817\\ 0.809162\\ 0.928695\\ 0.970095\\ 0.023207\\ 0.023077\\ 0.023034\\ 0.02057\\ 0.016148\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.0219, lower quartile= 0.038578, median= 0.103377, upper quartile= 0.242305, upper whisker= 0.561786, }]
table[row sep=\\,y index=0] {0.628344\\ 0.763622\\ 0.876427\\ 0.915498\\ 0.021778\\ 0.021737\\ 0.019697\\ 0.019529\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.02194, lower quartile= 0.03769, median= 0.105713, upper quartile= 0.243115, upper whisker= 0.530177, }]
table[row sep=\\,y index=0] {0.530216\\ 0.593033\\ 0.720708\\ 0.843235\\ 0.882983\\ 0.021055\\ 0.021032\\ 0.020978\\ 0.020647\\ 0.02\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022436, lower quartile= 0.038853, median= 0.104262, upper quartile= 0.258525, upper whisker= 0.564971, }]
table[row sep=\\,y index=0] {0.565012\\ 0.631952\\ 0.768007\\ 0.88146\\ 0.920755\\ 0.022026\\ 0.021903\\ 0.021862\\ 0.019524\\ 0.016148\\ };



==> plot_data/reconf_train_ju2-dls03_k1_stretch.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.056835, lower quartile= 5.091935, median= 5.25983, upper quartile= 6.007145, upper whisker= 6.071561, }]
table[row sep=\\,y index=0] {6.084263\\ 5.052095\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.035913, lower quartile= 5.071502, median= 5.253773, upper quartile= 5.990177, upper whisker= 6.105635, }]
table[row sep=\\,y index=0] {6.259442\\ 5.03237\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.046998, lower quartile= 5.089109, median= 5.249849, upper quartile= 6.022583, upper whisker= 6.204527, }]
table[row sep=\\,y index=0] {6.226103\\ 5.037137\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.064806, lower quartile= 5.114243, median= 5.487434, upper quartile= 7.179494, upper whisker= 7.29395, }]
table[row sep=\\,y index=0] {7.313654\\ 7.313687\\ 7.31933\\ 7.335455\\ 5.062742\\ 5.062403\\ 5.061515\\ 5.05823\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.048147, lower quartile= 5.092466, median= 5.424824, upper quartile= 6.992162, upper whisker= 7.314563, }]
table[row sep=\\,y index=0] {7.319195\\ 7.330481\\ 7.374278\\ 7.379528\\ 7.385789\\ 5.045975\\ 5.045909\\ 5.045276\\ 5.038913\\ 5.038085\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.057084, lower quartile= 5.105285, median= 5.466608, upper quartile= 7.150163, upper whisker= 7.219724, }]
table[row sep=\\,y index=0] {7.223399\\ 7.226579\\ 7.23395\\ 7.235162\\ 7.255913\\ 5.056628\\ 5.054732\\ 5.053109\\ 5.052413\\ 5.050424\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.062976, lower quartile= 5.116274, median= 5.61554, upper quartile= 7.276298, upper whisker= 7.346582, }]
table[row sep=\\,y index=0] {7.348823\\ 7.35551\\ 7.363637\\ 7.368317\\ 5.060057\\ 5.056607\\ 5.055191\\ 5.047631\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.126894, lower quartile= 5.219912, median= 5.635988, upper quartile= 6.931139, upper whisker= 7.074134, }]
table[row sep=\\,y index=0] {7.078415\\ 7.106879\\ 7.109648\\ 7.149476\\ 7.18712\\ 5.126387\\ 5.121314\\ 5.119106\\ 5.119052\\ 5.117417\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.102576, lower quartile= 5.179904, median= 5.577422, upper quartile= 7.068098, upper whisker= 7.138679, }]
table[row sep=\\,y index=0] {7.139855\\ 7.149914\\ 7.161644\\ 7.163312\\ 7.257107\\ 5.098025\\ 5.094104\\ 5.093675\\ 5.082953\\ 5.078618\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.062907, lower quartile= 5.10662, median= 5.50289, upper quartile= 7.267403, upper whisker= 7.333073, }]
table[row sep=\\,y index=0] {7.342514\\ 7.346582\\ 7.35551\\ 7.363637\\ 5.062325\\ 5.061563\\ 5.05955\\ 5.057684\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.063009, lower quartile= 5.106653, median= 5.471462, upper quartile= 7.124765, upper whisker= 7.21166, }]
table[row sep=\\,y index=0] {7.242752\\ 7.244525\\ 7.245629\\ 7.262237\\ 7.278035\\ 5.060063\\ 5.058689\\ 5.057201\\ 5.054942\\ 5.047766\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.061977, lower quartile= 5.111174, median= 5.482448, upper quartile= 7.334315, upper whisker= 7.424264, }]
table[row sep=\\,y index=0] {7.432085\\ 7.435637\\ 7.443887\\ 7.457555\\ 7.5293\\ 5.05937\\ 5.058002\\ 5.0543\\ 5.05319\\ 5.047031\\ };



==> plot_data/reconf_train_ju2-dls03_k4_mlu.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.023045, lower quartile= 0.031542, median= 0.070841, upper quartile= 1.35, upper whisker= 1.506845, }]
table[row sep=\\,y index=0] {1.529044\\ 0.022984\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.022712, lower quartile= 0.031934, median= 0.075431, upper quartile= 0.787981, upper whisker= 1.008173, }]
table[row sep=\\,y index=0] {1.084615\\ 0.022209\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022771, lower quartile= 0.032429, median= 0.074382, upper quartile= 0.891544, upper whisker= 1.031731, }]
table[row sep=\\,y index=0] {1.096635\\ 0.022235\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021362, lower quartile= 0.033862, median= 0.104713, upper quartile= 0.903125, upper whisker= 1.539236, }]
table[row sep=\\,y index=0] {1.561111\\ 1.573611\\ 1.597222\\ 1.646875\\ 0.02119\\ 0.021162\\ 0.020362\\ 0.016443\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.020618, lower quartile= 0.033955, median= 0.101692, upper quartile= 1.65, upper whisker= 1.966406, }]
table[row sep=\\,y index=0] {2.078125\\ 2.114844\\ 2.128906\\ 2.15625\\ 2.283594\\ 0.020579\\ 0.020443\\ 0.01967\\ 0.018949\\ 0.015485\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022295, lower quartile= 0.034358, median= 0.104125, upper quartile= 0.758333, upper whisker= 0.909028, }]
table[row sep=\\,y index=0] {0.910764\\ 0.920833\\ 0.94844\\ 0.951042\\ 0.993147\\ 0.02201\\ 0.021362\\ 0.021298\\ 0.020494\\ 0.015485\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021362, lower quartile= 0.033489, median= 0.101452, upper quartile= 0.225326, upper whisker= 0.59529, }]
table[row sep=\\,y index=0] {0.665817\\ 0.809162\\ 0.928695\\ 0.970095\\ 0.021035\\ 0.02098\\ 0.02057\\ 0.015485\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.019963, lower quartile= 0.033319, median= 0.102612, upper quartile= 0.228778, upper whisker= 0.553617, }]
table[row sep=\\,y index=0] {0.553658\\ 0.619252\\ 0.752572\\ 0.863746\\ 0.902251\\ 0.019403\\ 0.019132\\ 0.019076\\ 0.017901\\ 0.015485\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021109, lower quartile= 0.034406, median= 0.100093, upper quartile= 0.226213, upper whisker= 0.603065, }]
table[row sep=\\,y index=0] {0.603109\\ 0.674562\\ 0.81979\\ 0.940893\\ 0.982837\\ 0.021095\\ 0.020841\\ 0.020382\\ 0.020298\\ 0.015671\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 0.021789, lower quartile= 0.033751, median= 0.10445, upper quartile= 0.225373, upper whisker= 0.659722, }]
table[row sep=\\,y index=0] {0.737883\\ 0.896743\\ 1.029215\\ 1.075096\\ 0.021362\\ 0.020966\\ 0.020911\\ 0.016427\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 0.021986, lower quartile= 0.034586, median= 0.103172, upper quartile= 0.229897, upper whisker= 0.553617, }]
table[row sep=\\,y index=0] {0.553658\\ 0.619252\\ 0.752572\\ 0.863746\\ 0.902251\\ 0.021646\\ 0.021463\\ 0.021423\\ 0.019132\\ 0.015485\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 0.022295, lower quartile= 0.034467, median= 0.104293, upper quartile= 0.227612, upper whisker= 0.571535, }]
table[row sep=\\,y index=0] {0.571577\\ 0.639295\\ 0.806298\\ 0.964856\\ 1.010337\\ 0.021861\\ 0.02159\\ 0.021035\\ 0.02098\\ 0.015485\\ };



==> plot_data/reconf_train_ju2-dls03_k4_stretch.txt <==
(('1hours', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.089076, lower quartile= 5.154938, median= 5.385836, upper quartile= 6.525368, upper whisker= 6.625514, }]
table[row sep=\\,y index=0] {6.694421\\ 5.088371\\ };

(('1hours', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.042414, lower quartile= 5.101844, median= 5.314946, upper quartile= 6.253625, upper whisker= 6.401552, }]
table[row sep=\\,y index=0] {6.418244\\ 5.036948\\ };

(('1hours', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.056133, lower quartile= 5.133914, median= 5.338913, upper quartile= 6.373811, upper whisker= 6.651047, }]
table[row sep=\\,y index=0] {6.686315\\ 5.054099\\ };

(('daily', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.114705, lower quartile= 5.215559, median= 5.480036, upper quartile= 6.436685, upper whisker= 6.668819, }]
table[row sep=\\,y index=0] {6.673928\\ 6.695717\\ 6.717431\\ 6.771842\\ 5.110307\\ 5.108951\\ 5.106041\\ 5.058059\\ };

(('daily', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.066471, lower quartile= 5.142161, median= 5.453399, upper quartile= 6.747977, upper whisker= 7.029284, }]
table[row sep=\\,y index=0] {7.041941\\ 7.043285\\ 7.05179\\ 7.07168\\ 7.090295\\ 5.066144\\ 5.065499\\ 5.06507\\ 5.061041\\ 5.057591\\ };

(('daily', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.057144, lower quartile= 5.186468, median= 5.464526, upper quartile= 6.395708, upper whisker= 6.528017, }]
table[row sep=\\,y index=0] {6.52883\\ 6.537371\\ 6.547022\\ 6.548567\\ 6.559502\\ 5.052188\\ 5.051813\\ 5.051441\\ 5.049914\\ 5.030327\\ };

(('monthly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.238947, lower quartile= 5.305886, median= 5.537744, upper quartile= 6.45962, upper whisker= 6.61754, }]
table[row sep=\\,y index=0] {6.69644\\ 6.760457\\ 6.778784\\ 6.879443\\ 5.234642\\ 5.234129\\ 5.230085\\ 5.226644\\ };

(('monthly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.170298, lower quartile= 5.258969, median= 5.642168, upper quartile= 6.913817, upper whisker= 7.014161, }]
table[row sep=\\,y index=0] {7.022543\\ 7.023617\\ 7.043945\\ 7.046249\\ 7.048682\\ 5.170259\\ 5.154761\\ 5.143499\\ 5.139431\\ 5.128598\\ };

(('monthly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.185958, lower quartile= 5.282321, median= 5.55296, upper quartile= 6.558938, upper whisker= 6.643652, }]
table[row sep=\\,y index=0] {6.644438\\ 6.644684\\ 6.670622\\ 6.689732\\ 6.800363\\ 5.183714\\ 5.182556\\ 5.178962\\ 5.176421\\ 5.174777\\ };

(('weekly', 'biweekly'))
\addplot+ [boxplot prepared={lower whisker= 5.110346, lower quartile= 5.238362, median= 5.497682, upper quartile= 6.454058, upper whisker= 6.551516, }]
table[row sep=\\,y index=0] {6.585062\\ 6.61754\\ 6.778784\\ 6.879443\\ 5.109392\\ 5.106608\\ 5.094365\\ 5.091905\\ };

(('weekly', 'daily'))
\addplot+ [boxplot prepared={lower whisker= 5.071538, lower quartile= 5.140358, median= 5.457485, upper quartile= 6.625703, upper whisker= 6.807056, }]
table[row sep=\\,y index=0] {6.824822\\ 6.84227\\ 6.848063\\ 6.864926\\ 6.906965\\ 5.071343\\ 5.070761\\ 5.067692\\ 5.066933\\ 5.056403\\ };

(('weekly', 'weekly'))
\addplot+ [boxplot prepared={lower whisker= 5.110715, lower quartile= 5.178521, median= 5.494715, upper quartile= 6.382331, upper whisker= 6.50756, }]
table[row sep=\\,y index=0] {6.549851\\ 6.570737\\ 6.604916\\ 6.628475\\ 6.670622\\ 5.110685\\ 5.099918\\ 5.096123\\ 5.091068\\ 5.08745\\ };



==> plot_data/reconfig_freq_sensitivity.txt <==
mlu_mttoe_1 stretch_mttoe_1 mlu_pttoe_1 stretch_pttoe_1 mlu_mttoe_12 stretch_mttoe_12 mlu_pttoe_12 stretch_pttoe_12 mlu_mttoe_288 stretch_mttoe_288 mlu_pttoe_288 stretch_pttoe_288 mlu_mttoe_2016 stretch_mttoe_2016 mlu_pttoe_2016 stretch_pttoe_2016 
0.49017 5.03765 0.47776 5.20432 0.49008 5.05877 0.47776 5.25186 0.48269 5.03626 0.47776 5.25797 0.49834 5.03626 0.47776 5.35347 
0.52734 5.13324 0.52869 5.27890 0.52712 5.13855 0.52853 5.26048 0.53080 5.12858 0.52850 5.27102 0.53446 5.13252 0.52841 5.35368 
0.53739 5.15939 0.53892 5.28355 0.53737 5.16631 0.53884 5.26985 0.53909 5.16085 0.53889 5.29029 0.54180 5.19097 0.53864 5.37572 
0.54428 5.18300 0.54616 5.29765 0.54401 5.18779 0.54615 5.28586 0.54547 5.18752 0.54622 5.31353 0.54692 5.23321 0.54576 5.38160 
0.54945 5.20095 0.55144 5.30890 0.54910 5.20552 0.55142 5.28973 0.55013 5.21520 0.55168 5.31693 0.55084 5.25772 0.55122 5.38354 
0.55403 5.21850 0.55651 5.31524 0.55376 5.22229 0.55646 5.30377 0.55491 5.23664 0.55670 5.32608 0.55515 5.27894 0.55616 5.39090 
0.55877 5.23539 0.56154 5.32325 0.55848 5.24185 0.56147 5.30838 0.55933 5.25546 0.56168 5.34423 0.55883 5.30145 0.56131 5.39597 
0.56273 5.25394 0.56580 5.32377 0.56246 5.25866 0.56575 5.31278 0.56335 5.27349 0.56590 5.35055 0.56240 5.32239 0.56563 5.39780 
0.56729 5.26916 0.57021 5.32663 0.56697 5.27619 0.57021 5.31956 0.56748 5.29092 0.57020 5.37108 0.56674 5.34153 0.57008 5.40546 
0.57163 5.28825 0.57495 5.32949 0.57148 5.29577 0.57488 5.32004 0.57163 5.30649 0.57483 5.37144 0.57119 5.36770 0.57473 5.40761 
0.57617 5.30626 0.57984 5.34747 0.57617 5.31361 0.57982 5.33491 0.57627 5.32424 0.57981 5.37566 0.57590 5.39213 0.57965 5.41039 
0.58230 5.32440 0.58605 5.34782 0.58222 5.33375 0.58579 5.33741 0.58209 5.33858 0.58582 5.38345 0.58196 5.41752 0.58569 5.41407 
0.58856 5.34511 0.59228 5.34895 0.58839 5.35245 0.59216 5.33862 0.58795 5.35731 0.59211 5.38413 0.58809 5.44466 0.59207 5.41452 
0.59582 5.36543 0.59931 5.34937 0.59570 5.37446 0.59916 5.33944 0.59507 5.37910 0.59928 5.38471 0.59504 5.47076 0.59916 5.41668 
0.60304 5.39273 0.60697 5.35036 0.60296 5.39974 0.60684 5.33958 0.60270 5.40290 0.60690 5.38686 0.60265 5.50342 0.60687 5.41978 
0.61136 5.42092 0.61574 5.35754 0.61141 5.42785 0.61557 5.33975 0.61104 5.43233 0.61562 5.38966 0.61104 5.53756 0.61557 5.42104 
0.62044 5.45552 0.62479 5.36850 0.62065 5.46095 0.62456 5.34036 0.62015 5.46580 0.62456 5.39177 0.62016 5.58364 0.62456 5.42290 
0.63638 5.50230 0.64053 5.36976 0.63694 5.50308 0.64053 5.34300 0.63571 5.51231 0.64053 5.39177 0.63566 5.63902 0.64053 5.42346 
0.66439 5.57560 0.66876 5.37316 0.66573 5.58003 0.66876 5.34332 0.66372 5.58822 0.66876 5.39463 0.66389 5.73285 0.66876 5.42586 
0.90420 5.99283 1.01500 5.37719 0.91700 5.96079 1.01500 5.34532 0.91700 5.99195 1.01500 5.39759 0.91700 6.28324 1.02755 5.42894 


==> plot_data/reconfig_freq_sensitivity_w_alu_w_ave_and_max_pttoe.txt <==
mlu_mttoe_1 stretch_mttoe_1 alu_mttoe_1 mlu_pttoe_ave_1 stretch_pttoe_ave_1 alu_pttoe_ave_1 mlu_pttoe_max_1 stretch_pttoe_max_1 alu_pttoe_max_1 mlu_mttoe_12 stretch_mttoe_12 alu_mttoe_12 mlu_pttoe_ave_12 stretch_pttoe_ave_12 alu_pttoe_ave_12 mlu_pttoe_max_12 stretch_pttoe_max_12 alu_pttoe_max_12 mlu_mttoe_288 stretch_mttoe_288 alu_mttoe_288 mlu_pttoe_ave_288 stretch_pttoe_ave_288 alu_pttoe_ave_288 mlu_pttoe_max_288 stretch_pttoe_max_288 alu_pttoe_max_288 mlu_mttoe_2016 stretch_mttoe_2016 alu_mttoe_2016 mlu_pttoe_ave_2016 stretch_pttoe_ave_2016 alu_pttoe_ave_2016 mlu_pttoe_max_2016 stretch_pttoe_max_2016 alu_pttoe_max_2016 
0.48269 5.05877 0.256059608 0.49551 5.16634 0.288798884 0.47776 5.31610 0.279770349 0.49008 5.03626 0.254175401 0.50043 5.17188 0.278707249 0.47776 5.30298 0.278663232 0.49017 5.03765 0.254291670 0.50525 5.13725 0.301788557 0.47776 5.27496 0.276299657 0.49834 5.03626 0.254175401 0.50103 5.28543 0.296643436 0.47776 5.24187 0.273507285 
0.53080 5.13855 0.262737757 0.53592 5.32056 0.290102171 0.52853 5.53982 0.298644611 0.52712 5.12858 0.261903347 0.53569 5.33893 0.276815932 0.52837 5.48515 0.294032186 0.52734 5.13324 0.262293501 0.53701 5.33859 0.286217191 0.52869 5.51479 0.296532909 0.53446 5.13252 0.262233133 0.53612 5.39463 0.294375644 0.52850 5.51369 0.296446028 
0.53909 5.16631 0.265061912 0.54505 5.36404 0.291354339 0.53884 5.58711 0.302634862 0.53737 5.16085 0.264605319 0.54536 5.38609 0.324734683 0.53876 5.53743 0.298442786 0.53739 5.15939 0.264482428 0.54506 5.38017 0.312968927 0.53884 5.56785 0.301009259 0.54180 5.19097 0.267126375 0.54517 5.42296 0.292745592 0.53878 5.56923 0.301127061 
0.54547 5.18779 0.266860518 0.55080 5.39521 0.301852765 0.54618 5.62202 0.305579455 0.54401 5.18752 0.266837470 0.55201 5.41644 0.309271973 0.54606 5.57882 0.301934760 0.54428 5.18300 0.266459532 0.55049 5.41394 0.303509641 0.54616 5.61702 0.305158031 0.54692 5.23321 0.270662685 0.55085 5.44368 0.287317527 0.54606 5.61143 0.304688865 
0.55013 5.20552 0.268344656 0.55567 5.42638 0.282097662 0.55167 5.65326 0.308215371 0.54910 5.21520 0.269154694 0.55753 5.44463 0.290177415 0.55134 5.61498 0.304986204 0.54945 5.20095 0.267961507 0.55460 5.44276 0.303570087 0.55135 5.65134 0.308053760 0.55084 5.25772 0.272713994 0.55558 5.46176 0.296545006 0.55135 5.64607 0.307616622 
0.55491 5.22229 0.269747961 0.56070 5.45322 0.306888609 0.55670 5.68224 0.310660058 0.55376 5.23664 0.270949948 0.56239 5.46760 0.312923158 0.55653 5.64931 0.307882217 0.55403 5.21850 0.269431263 0.55866 5.46829 0.287149530 0.55648 5.68872 0.311206728 0.55515 5.27894 0.274490813 0.56046 5.47676 0.291384290 0.55658 5.68318 0.310740463 
0.55933 5.24185 0.271385685 0.56506 5.47807 0.312833868 0.56170 5.71143 0.313123125 0.55848 5.25546 0.272525407 0.56624 5.48868 0.290982001 0.56155 5.67953 0.310431952 0.55877 5.23539 0.270844902 0.56291 5.49093 0.296985864 0.56154 5.72020 0.313862906 0.55883 5.30145 0.276374964 0.56472 5.49045 0.287368509 0.56154 5.71281 0.313242645 
0.56335 5.25866 0.272793043 0.56902 5.50247 0.305038898 0.56574 5.73787 0.315353729 0.56246 5.27349 0.274034183 0.57033 5.51115 0.311275478 0.56576 5.71263 0.313224271 0.56273 5.25394 0.272397866 0.56645 5.51326 0.299251050 0.56577 5.75044 0.316414506 0.56240 5.32239 0.278128089 0.56847 5.50561 0.312453962 0.56578 5.74376 0.315859364 
0.56748 5.27619 0.274260673 0.57320 5.52484 0.300561016 0.57014 5.76229 0.317413816 0.56697 5.29092 0.275493116 0.57433 5.53223 0.291733457 0.57014 5.74748 0.316164888 0.56729 5.26916 0.273671589 0.57095 5.53730 0.292858039 0.57020 5.78022 0.318927034 0.56674 5.34153 0.279730254 0.57252 5.51877 0.299617190 0.57020 5.77437 0.318444309 
0.57163 5.29577 0.275899320 0.57774 5.54965 0.291017867 0.57481 5.78388 0.319235866 0.57148 5.30649 0.276796643 0.57837 5.55465 0.284937283 0.57481 5.78229 0.319101544 0.57163 5.28825 0.275270375 0.57541 5.55937 0.295480194 0.57495 5.80737 0.321217024 0.57119 5.36770 0.281920634 0.57687 5.53584 0.294488789 0.57491 5.80696 0.321186752 
0.57627 5.31361 0.277393035 0.58282 5.57081 0.285949069 0.57972 5.80650 0.321144150 0.57617 5.32424 0.278282696 0.58341 5.57708 0.291550374 0.57977 5.81611 0.321954252 0.57617 5.30626 0.276777749 0.58039 5.57990 0.278452476 0.57994 5.83936 0.323916328 0.57590 5.39213 0.283966386 0.58167 5.55064 0.287748201 0.57983 5.83693 0.323724214 
0.58209 5.33375 0.279079320 0.58827 5.59124 0.294684255 0.58571 5.82820 0.322974990 0.58222 5.33858 0.279483672 0.58926 5.60258 0.294432310 0.58572 5.85117 0.324912536 0.58230 5.32440 0.278295879 0.58657 5.60310 0.297543382 0.58614 5.86943 0.326453019 0.58196 5.41752 0.286091298 0.58772 5.56867 0.297318998 0.58593 5.86728 0.326307434 
0.58795 5.35245 0.280644736 0.59395 5.61230 0.298058770 0.59208 5.85331 0.325093335 0.58839 5.35731 0.281051010 0.59442 5.62834 0.302274138 0.59222 5.88493 0.327760602 0.58856 5.34511 0.280029865 0.59289 5.62890 0.295960475 0.59223 5.90324 0.329305374 0.58809 5.44466 0.288363537 0.59379 5.58891 0.303264594 0.59222 5.89626 0.328752988 
0.59507 5.37446 0.282486756 0.60112 5.63601 0.298552987 0.59916 5.87597 0.327004678 0.59570 5.37910 0.282874928 0.60076 5.65871 0.301219638 0.59931 5.91868 0.330608087 0.59582 5.36543 0.281730926 0.60001 5.65568 0.290741541 0.59929 5.93682 0.332138954 0.59504 5.47076 0.290548693 0.60116 5.61486 0.290989397 0.59940 5.93061 0.331638741 
0.60270 5.39974 0.284603500 0.60795 5.66094 0.282506355 0.60684 5.90401 0.329370285 0.60296 5.40290 0.284867907 0.60750 5.68926 0.297490172 0.60690 5.95466 0.333644020 0.60304 5.39273 0.284015988 0.60751 5.68485 0.299352748 0.60690 5.97139 0.335055008 0.60265 5.50342 0.293282791 0.60781 5.64640 0.295832206 0.60699 5.96504 0.334522705 
0.61104 5.42785 0.286956592 0.61638 5.69216 0.287160201 0.61557 5.93668 0.332126883 0.61141 5.43233 0.287331011 0.61578 5.72260 0.304688372 0.61557 5.99241 0.336828211 0.61136 5.42092 0.286375941 0.61612 5.71947 0.324700636 0.61562 6.00659 0.338025163 0.61104 5.53756 0.296140867 0.61633 5.68800 0.310731560 0.61574 6.00496 0.337891279 
0.62015 5.46095 0.289727219 0.62620 5.72311 0.307787595 0.62456 5.97068 0.334995365 0.62065 5.46580 0.290133041 0.62490 5.76774 0.306614882 0.62456 6.02626 0.339684069 0.62044 5.45552 0.289272451 0.62548 5.76215 0.299675998 0.62456 6.05094 0.341766346 0.62016 5.58364 0.299998161 0.62565 5.73463 0.313492273 0.62490 6.04527 0.341310729 
0.63571 5.50308 0.293254157 0.64210 5.77036 0.311726478 0.64053 6.00552 0.337934486 0.63694 5.51231 0.294027001 0.64062 5.82174 0.327717214 0.64053 6.06727 0.343144148 0.63638 5.50230 0.293188795 0.64077 5.81708 0.326584480 0.64066 6.10113 0.346000692 0.63566 5.63902 0.304634237 0.64139 5.80582 0.309947109 0.64063 6.09888 0.345848196 
0.66372 5.58003 0.299695722 0.66958 5.84147 0.327661954 0.66876 6.05575 0.342172042 0.66573 5.58822 0.300381780 0.66876 5.89785 0.318400874 0.66876 6.12287 0.347835287 0.66439 5.57560 0.299325117 0.66882 5.89814 0.327128532 0.66876 6.17162 0.351948058 0.66389 5.73285 0.312488792 0.66929 5.90014 0.348494576 0.66890 6.17401 0.352221458 
0.91700 5.96079 0.331570813 1.01500 6.26376 0.327958511 1.01500 6.33336 0.365593913 0.91700 5.99195 0.334178631 1.01500 6.29399 0.329127112 1.01500 6.36411 0.368187843 0.91700 5.99283 0.334252490 1.01500 6.40124 0.331331070 1.01500 6.46214 0.376458021 0.91700 6.28324 0.358563499 1.01500 6.43723 0.334637055 1.06269 6.46565 0.619843191 


==> plot_data/reconfig_parallelism.txt <==
n_parallelism cthru_reconfig log_cthru_reconfig daily_reconfig_fast_switch log_daily_reconfig_fast_switch daily_reconfig_slow_switch log_daily_reconfig_slow_switch minute_reconfig_fast_switch log_minute_reconfig_fast_switch minute_reconfig_slow_switch log_minute_reconfig_slow_switch mordia_reconfig log_mordia_reconfig projector_reconfig log_projector_reconfig weekly_reconfig_fast_switch log_weekly_reconfig_fast_switch weekly_reconfig_slow_switch log_weekly_reconfig_slow_switch 
1 2.5600E-01 -5.9176E-01 3.5556E-09 -8.4491E+00 8.8889E-06 -5.0512E+00 5.1200E-06 -5.2907E+00 1.2800E-02 -1.8928E+00 2.7774E+01 1.4436E+00 2.5600E+01 1.4082E+00 5.0794E-10 -9.2942E+00 1.2698E-06 -5.8963E+00 
6 4.3000E-02 -1.3665E+00 5.9722E-10 -9.2239E+00 1.4931E-06 -5.8259E+00 8.6000E-07 -6.0655E+00 2.1500E-03 -2.6676E+00 4.6651E+00 6.6886E-01 4.3000E+00 6.3347E-01 8.5317E-11 -1.0069E+01 2.1329E-07 -6.6710E+00 
11 2.4000E-02 -1.6198E+00 3.3333E-10 -9.4771E+00 8.3333E-07 -6.0792E+00 4.8000E-07 -6.3188E+00 1.2000E-03 -2.9208E+00 2.6038E+00 4.1560E-01 2.4000E+00 3.8021E-01 4.7619E-11 -1.0322E+01 1.1905E-07 -6.9243E+00 
16 1.6000E-02 -1.7959E+00 2.2222E-10 -9.6532E+00 5.5556E-07 -6.2553E+00 3.2000E-07 -6.4949E+00 8.0000E-04 -3.0969E+00 1.7358E+00 2.3951E-01 1.6000E+00 2.0412E-01 3.1746E-11 -1.0498E+01 7.9365E-08 -7.1004E+00 
21 1.3000E-02 -1.8861E+00 1.8056E-10 -9.7434E+00 4.5139E-07 -6.3454E+00 2.6000E-07 -6.5850E+00 6.5000E-04 -3.1871E+00 1.4104E+00 1.4934E-01 1.3000E+00 1.1394E-01 2.5794E-11 -1.0588E+01 6.4484E-08 -7.1905E+00 
26 1.0000E-02 -2.0000E+00 1.3889E-10 -9.8573E+00 3.4722E-07 -6.4594E+00 2.0000E-07 -6.6990E+00 5.0000E-04 -3.3010E+00 1.0849E+00 3.5392E-02 1.0000E+00 0.0000E+00 1.9841E-11 -1.0702E+01 4.9603E-08 -7.3045E+00 
31 9.0000E-03 -2.0458E+00 1.2500E-10 -9.9031E+00 3.1250E-07 -6.5051E+00 1.8000E-07 -6.7447E+00 4.5000E-04 -3.3468E+00 9.7642E-01 -1.0366E-02 9.0000E-01 -4.5757E-02 1.7857E-11 -1.0748E+01 4.4643E-08 -7.3502E+00 
36 8.0000E-03 -2.0969E+00 1.1111E-10 -9.9542E+00 2.7778E-07 -6.5563E+00 1.6000E-07 -6.7959E+00 4.0000E-04 -3.3979E+00 8.6792E-01 -6.1518E-02 8.0000E-01 -9.6910E-02 1.5873E-11 -1.0799E+01 3.9683E-08 -7.4014E+00 
41 7.0000E-03 -2.1549E+00 9.7222E-11 -1.0012E+01 2.4306E-07 -6.6143E+00 1.4000E-07 -6.8539E+00 3.5000E-04 -3.4559E+00 7.5943E-01 -1.1951E-01 7.0000E-01 -1.5490E-01 1.3889E-11 -1.0857E+01 3.4722E-08 -7.4594E+00 
46 6.0000E-03 -2.2218E+00 8.3333E-11 -1.0079E+01 2.0833E-07 -6.6812E+00 1.2000E-07 -6.9208E+00 3.0000E-04 -3.5229E+00 6.5094E-01 -1.8646E-01 6.0000E-01 -2.2185E-01 1.1905E-11 -1.0924E+01 2.9762E-08 -7.5263E+00 
52 5.0000E-03 -2.3010E+00 6.9444E-11 -1.0158E+01 1.7361E-07 -6.7604E+00 1.0000E-07 -7.0000E+00 2.5000E-04 -3.6021E+00 5.4245E-01 -2.6564E-01 5.0000E-01 -3.0103E-01 9.9206E-12 -1.1003E+01 2.4802E-08 -7.6055E+00 
57 5.0000E-03 -2.3010E+00 6.9444E-11 -1.0158E+01 1.7361E-07 -6.7604E+00 1.0000E-07 -7.0000E+00 2.5000E-04 -3.6021E+00 5.4245E-01 -2.6564E-01 5.0000E-01 -3.0103E-01 9.9206E-12 -1.1003E+01 2.4802E-08 -7.6055E+00 
62 5.0000E-03 -2.3010E+00 6.9444E-11 -1.0158E+01 1.7361E-07 -6.7604E+00 1.0000E-07 -7.0000E+00 2.5000E-04 -3.6021E+00 5.4245E-01 -2.6564E-01 5.0000E-01 -3.0103E-01 9.9206E-12 -1.1003E+01 2.4802E-08 -7.6055E+00 
67 4.0000E-03 -2.3979E+00 5.5556E-11 -1.0255E+01 1.3889E-07 -6.8573E+00 8.0000E-08 -7.0969E+00 2.0000E-04 -3.6990E+00 4.3396E-01 -3.6255E-01 4.0000E-01 -3.9794E-01 7.9365E-12 -1.1100E+01 1.9841E-08 -7.7024E+00 
72 4.0000E-03 -2.3979E+00 5.5556E-11 -1.0255E+01 1.3889E-07 -6.8573E+00 8.0000E-08 -7.0969E+00 2.0000E-04 -3.6990E+00 4.3396E-01 -3.6255E-01 4.0000E-01 -3.9794E-01 7.9365E-12 -1.1100E+01 1.9841E-08 -7.7024E+00 
77 4.0000E-03 -2.3979E+00 5.5556E-11 -1.0255E+01 1.3889E-07 -6.8573E+00 8.0000E-08 -7.0969E+00 2.0000E-04 -3.6990E+00 4.3396E-01 -3.6255E-01 4.0000E-01 -3.9794E-01 7.9365E-12 -1.1100E+01 1.9841E-08 -7.7024E+00 
82 4.0000E-03 -2.3979E+00 5.5556E-11 -1.0255E+01 1.3889E-07 -6.8573E+00 8.0000E-08 -7.0969E+00 2.0000E-04 -3.6990E+00 4.3396E-01 -3.6255E-01 4.0000E-01 -3.9794E-01 7.9365E-12 -1.1100E+01 1.9841E-08 -7.7024E+00 
87 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
92 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
97 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
103 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
108 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
113 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
118 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
123 3.0000E-03 -2.5229E+00 4.1667E-11 -1.0380E+01 1.0417E-07 -6.9823E+00 6.0000E-08 -7.2218E+00 1.5000E-04 -3.8239E+00 3.2547E-01 -4.8749E-01 3.0000E-01 -5.2288E-01 5.9524E-12 -1.1225E+01 1.4881E-08 -7.8274E+00 
128 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
133 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
138 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
143 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
148 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
154 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
159 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
164 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
169 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
174 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
179 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
184 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
189 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
194 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
199 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
205 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
210 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
215 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
220 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
225 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
230 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
235 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
240 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
245 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
250 2.0000E-03 -2.6990E+00 2.7778E-11 -1.0556E+01 6.9444E-08 -7.1584E+00 4.0000E-08 -7.3979E+00 1.0000E-04 -4.0000E+00 2.1698E-01 -6.6358E-01 2.0000E-01 -6.9897E-01 3.9683E-12 -1.1401E+01 9.9206E-09 -8.0035E+00 
256 1.0000E-03 -3.0000E+00 1.3889E-11 -1.0857E+01 3.4722E-08 -7.4594E+00 2.0000E-08 -7.6990E+00 5.0000E-05 -4.3010E+00 1.0849E-01 -9.6461E-01 1.0000E-01 -1.0000E+00 1.9841E-12 -1.1702E+01 4.9603E-09 -8.3045E+00 


==> plot_data/reconfig_parallelism_v2.txt <==
n_parallelism fraction_capacity_left_vect log_fraction_capacity_left_vect reconfig_time_fast_switch_vect log_reconfig_time_fast_switch_vect reconfig_time_slow_switch_vect log_reconfig_time_slow_switch_vect 
1 9.9902E-01 -4.2432E-04 3.0720E-03 -2.5126E+00 7.6800E+00 8.8536E-01 
6 9.9414E-01 -2.5522E-03 5.1600E-04 -3.2874E+00 1.2900E+00 1.1059E-01 
11 9.8926E-01 -4.6905E-03 2.8800E-04 -3.5406E+00 7.2000E-01 -1.4267E-01 
16 9.8438E-01 -6.8394E-03 1.9200E-04 -3.7167E+00 4.8000E-01 -3.1876E-01 
21 9.7949E-01 -8.9990E-03 1.5600E-04 -3.8069E+00 3.9000E-01 -4.0894E-01 
26 9.7461E-01 -1.1169E-02 1.2000E-04 -3.9208E+00 3.0000E-01 -5.2288E-01 
31 9.6973E-01 -1.3351E-02 1.0800E-04 -3.9666E+00 2.7000E-01 -5.6864E-01 
36 9.6484E-01 -1.5543E-02 9.6000E-05 -4.0177E+00 2.4000E-01 -6.1979E-01 
41 9.5996E-01 -1.7746E-02 8.4000E-05 -4.0757E+00 2.1000E-01 -6.7778E-01 
46 9.5508E-01 -1.9961E-02 7.2000E-05 -4.1427E+00 1.8000E-01 -7.4473E-01 
51 9.5020E-01 -2.2187E-02 7.2000E-05 -4.1427E+00 1.8000E-01 -7.4473E-01 
56 9.4531E-01 -2.4425E-02 6.0000E-05 -4.2218E+00 1.5000E-01 -8.2391E-01 
61 9.4043E-01 -2.6674E-02 6.0000E-05 -4.2218E+00 1.5000E-01 -8.2391E-01 
67 9.3457E-01 -2.9388E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
72 9.2969E-01 -3.1663E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
77 9.2480E-01 -3.3950E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
82 9.1992E-01 -3.6249E-02 4.8000E-05 -4.3188E+00 1.2000E-01 -9.2082E-01 
87 9.1504E-01 -3.8560E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
92 9.1016E-01 -4.0884E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
97 9.0527E-01 -4.3220E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
102 9.0039E-01 -4.5569E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
107 8.9551E-01 -4.7931E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
112 8.9062E-01 -5.0305E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
117 8.8574E-01 -5.2693E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
122 8.8086E-01 -5.5093E-02 3.6000E-05 -4.4437E+00 9.0000E-02 -1.0458E+00 
128 8.7500E-01 -5.7992E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
133 8.7012E-01 -6.0422E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
138 8.6523E-01 -6.2866E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
143 8.6035E-01 -6.5324E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
148 8.5547E-01 -6.7796E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
153 8.5059E-01 -7.0282E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
158 8.4570E-01 -7.2782E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
163 8.4082E-01 -7.5297E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
168 8.3594E-01 -7.7826E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
173 8.3105E-01 -8.0370E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
178 8.2617E-01 -8.2930E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
183 8.2129E-01 -8.5504E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
188 8.1641E-01 -8.8094E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
194 8.1055E-01 -9.1222E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
199 8.0566E-01 -9.3846E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
204 8.0078E-01 -9.6486E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
209 7.9590E-01 -9.9142E-02 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
214 7.9102E-01 -1.0181E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
219 7.8613E-01 -1.0450E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
224 7.8125E-01 -1.0721E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
229 7.7637E-01 -1.0993E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
234 7.7148E-01 -1.1267E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
239 7.6660E-01 -1.1543E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
244 7.6172E-01 -1.1821E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
249 7.5684E-01 -1.2100E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 
255 7.5098E-01 -1.2437E-01 2.4000E-05 -4.6198E+00 6.0000E-02 -1.2218E+00 


==> plot_data/silhouette_score_12fabs.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.55093609015571234 0.49309185480352647 0.4664979681468914 0.6303333819151383 0.4787603888759028 0.6027199215424316 0.6031897364041336 0.4843891732614845 0.5817805463413305 0.7127742456821184 0.6213572501249295 0.45064825445575387 
3 0.5525071182596859 0.4754801649287287 0.3922031332215701 0.6177647279602972 0.4836485401859927 0.6308132225964676 0.5686410739254476 0.4950034185534065 0.5477375451879595 0.7421364259569921 0.493313284746984 0.48077604112485874
4 0.59363812191273737 0.49782004906877377 0.3905904438267669 0.6140951042189709 0.48455812856658107 0.597174400214913 0.53611995499472533 0.43085869630559334 0.5586734358651551 0.5779931578012099 0.4248143291922534 0.41499086668068144 
5 0.532033638915842 0.45526746918566987 0.4101827001406128 0.6067735355441283 0.50102185541398257 0.5507447130612645 0.48945609963641736 0.4411875920987476 0.5913221344733044 0.4635772278757966 0.42234165209654775 0.40370777012907896 
6 0.51065454546909674 0.42936776978265986 0.4024913635338329 0.6288596564900927 0.47641108671173095 0.47154983459581126 0.45366640399630733 0.44097773459723224 0.5491406689656705 0.4435529579763855 0.3998538110299994 0.39807291859060225 
7 0.44298512202241205 0.4453809115661891 0.4102998329608725 0.57482537512795864 0.4887603888759028 0.46216875912526314 0.487454627773659 0.45009827756114564 0.5469459602063163 0.44244072725824113 0.40367474924334664 0.3909416927060506 
8 0.42900398335956405 0.4395879137003147 0.4049296192595431 0.58517122304344096 0.48720930341343174 0.4684349613889377 0.4542800638058793 0.4561755431966068 0.5590091985037452 0.44566100555287413 0.3917508310463417 0.37374764926008655 
9 0.4073252176139295 0.4326764552779745 0.4109962916554307 0.57896569596568606 0.48840824979047595 0.45287525222413285 0.46375402983152405 0.4671279785278736 0.5512840536018069 0.44559666295446143 0.37944331292963065 0.36714590979596864 
10 0.4047926499195297 0.41584627424079625 0.40834351992208797 0.55641146808845356 0.48470930341343178 0.4251902254821829 0.46025883701075434 0.4203387233976188 0.5494169523923486 0.4354999369249014 0.38482708975193155 0.3705139511832628 


==> plot_data/silhouette_score_12fabs_idx_1.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.4487458604285669 0.5025064406718569 0.3632128566377456 0.5290561731915557 0.32896850852671816 0.5043088352609609 0.5066012542816719 0.401696865967652 0.47891113288276377 0.7126732370960281 0.510698321567189 0.3877363016976637 
3 0.4496483124128483 0.37663496699634 0.2947746319477557 0.5191110132755866 0.31351867843964626 0.5300019334673313 0.4711283266762567 0.3216974147973123 0.44349804100187806 0.7409987143206747 0.3766281534981043 0.3590245894659956 
4 0.4920889131123547 0.3939174140188194 0.2876852179310542 0.5153958121265306 0.32881392553635824 0.49425601506922445 0.441473261960175 0.3416462968077692 0.45421718481428597 0.5726711659480673 0.31704226874035446 0.31665224247865664 
5 0.42556680266723423 0.3329663500291605 0.30272806418763853 0.5085039587734025 0.3531956375950702 0.45342450848096116 0.4454971430792094 0.35272708614170534 0.48606403319063585 0.45943824093480734 0.3183796414053125 0.31368858800136556 
6 0.4067332465211033 0.31925088882848796 0.29802163389312575 0.5296266020845191 0.36289576547994795 0.36943142677645546 0.43585918533574797 0.3598715709096506 0.44202129889862163 0.4463441901445495 0.2926438811668487 0.30077642494155543 
7 0.3371009873035676 0.33217997852386183 0.30563449562519795 0.49839974667164266 0.37794163404175163 0.3668485260246549 0.3756928788251711 0.36822432605878597 0.43992148580193624 0.4450591067923855 0.2886444478577559 0.27981412115271065 
8 0.3232802586638574 0.3305558437469722 0.30267173709980166 0.4900661956828446 0.3832200036685247 0.3740205227386775 0.39672906990255574 0.3670308324089403 0.4525421900636847 0.4347948438012096 0.28804859221833645 0.2864373970745788 
9 0.3054217982323374 0.32598140380489027 0.3106475798811007 0.47450488869783014 0.3766588498748863 0.3629997720766428 0.3630003529683853 0.33752835991678914 0.44873028982327223 0.44720336568697294 0.27553455194666454 0.27226669607903725 
10 0.29970526096574146 0.31204495779311403 0.31278459753918836 0.4604756321500265 0.383700402494099 0.3438873179136991 0.36174673951899694 0.32272486792739025 0.4429329557858226 0.4488146045549032 0.2719633276765465 0.27221293997019286 


==> plot_data/silhouette_score_12fabs_idx_2.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.4701268358625529 0.4800311624667133 0.5696654414675982 0.4720470097952504 0.5233194330154345 0.5370054154709033 0.34079752932772217 0.34029948128220744 0.5123388083777375 0.5751178079009107 0.43069532490004603 0.4131275172903268 
3 0.35409780648889855 0.36596056296726964 0.41038430640309986 0.36966513863730055 0.4803042035139611 0.5768166039761549 0.37913905754935595 0.35605075899300664 0.3938904761963187 0.598461515134348 0.3559796789786014 0.3304299483369306 
4 0.3357078340124031 0.33578362905439585 0.38732876233461255 0.40512824217370824 0.3825980731967392 0.43364132255546006 0.3786632668954497 0.32708644042962465 0.37513151872740924 0.653584835320096 0.3265717089224438 0.3272355673410521 
5 0.33035339746643144 0.3082610866026927 0.38352709875239654 0.41615631350483695 0.38041056525991757 0.38129005522770476 0.35173129607808584 0.2960467712251681 0.36626114878795635 0.6718315583890819 0.31126771976524165 0.29950541765569905 
6 0.3052281078846522 0.3157811479912606 0.38099020869058575 0.37578924665336033 0.3839878273197975 0.3728451994772767 0.3554064759280807 0.3098937556997378 0.36266093389451703 0.6833715883976603 0.2940772650433414 0.28848083060403334 
7 0.2858987955723851 0.2967743916757153 0.38709685770182234 0.3951664826996444 0.38415441126189176 0.34000838972773545 0.30623944747674864 0.3201651457718876 0.3646994826930121 0.6679684720718246 0.28877353272585604 0.287444796129683 
8 0.27478212531492585 0.2963087352815089 0.3869680445780742 0.3934856882085549 0.3902475268922273 0.3351645293312106 0.30391478614749845 0.3260696763635834 0.36537477775017335 0.6325601048117693 0.278484479354345 0.28158790354335844 
9 0.2758017261101987 0.28924959849244164 0.35164343961578015 0.39601798123290266 0.385629034590929 0.3163003899189647 0.300066664201615 0.3082643533857291 0.35347384501387946 0.5939345803899654 0.27972798431615625 0.2743784450593248 
10 0.2706455332442212 0.2795695502263993 0.3539557538246456 0.3983385174769085 0.3702029727300853 0.31012067584411035 0.30716982920186786 0.3210518255802545 0.3419534488780245 0.48532715956323125 0.27770991271320516 0.26982262775442 


==> plot_data/silhouette_score_12fabs_idx_3.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.3944524855490109 0.5361129892270972 0.3372741646385776 0.6253362370742238 0.496930816187354 0.5873907338479036 0.40775556959487447 0.40149906334752394 0.5320661497170924 0.7631204052819366 0.5973936789789023 0.4529123869822419 
3 0.3900478694638727 0.3613622233425394 0.36883900322056695 0.5726773344100651 0.501099254213695 0.39838930740171075 0.43694263541713896 0.3963682618115896 0.3895221928725977 0.6732530536436538 0.4645036908332495 0.3402624954118928 
4 0.3681066377108201 0.3462102000718552 0.3799406184479449 0.5226912833232098 0.4396337631303099 0.44455174239391926 0.4025234447385987 0.367543283727675 0.3693605057085335 0.615561100212307 0.48582036021674957 0.34106558626724165 
5 0.3190077952046009 0.34763589625635904 0.3551129736703087 0.49354830172112396 0.4172783717721382 0.3645200256066121 0.3851975150868251 0.30740151972076246 0.3718386747121798 0.5632659423082101 0.41307987426346593 0.35651131565559424 
6 0.30418835296798996 0.3272031748539092 0.35086629593897833 0.47942103906376266 0.3899294364132325 0.34149295017118697 0.36400152982889966 0.3032370176504545 0.35639893909206655 0.5435357833060732 0.3816311720913562 0.3338657348372257 
7 0.2959042215896889 0.30387733112585413 0.3456755290869129 0.4892208164414039 0.3757191760258435 0.3305835745831118 0.3507830645828097 0.30781263964336303 0.365748315957374 0.526798822040175 0.36777985560674753 0.311210371412672 
8 0.28780814400044885 0.311756986588417 0.32833150785081466 0.49695573689449324 0.37600303491753473 0.32235013999341466 0.3538436276861179 0.30071767518066667 0.38065385345528 0.4515793753121474 0.3558533705711482 0.31173417084529187 
9 0.2780471868633517 0.3041555849598728 0.3141783581096396 0.4866088491178685 0.35968885547715024 0.3203723903850134 0.34781668181001046 0.29167444300042716 0.375722968382752 0.46298728128153166 0.3557831465065141 0.31377140423903604 
10 0.2725700168946691 0.3074544056189994 0.3171917022035582 0.49649624995052655 0.36538446302594985 0.3131597707958129 0.3370857548326054 0.3036568463469811 0.3541940116330079 0.4665086036787829 0.3449378498025138 0.3017758474438703 


==> plot_data/silhouette_score_12fabs_idx_4.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.5032036261528654 0.4058715721635473 0.319562074297695 0.5547098842875219 0.3762002607439271 0.54232759934123 0.6047302479973856 0.32588911213835337 0.7467551044512633 0.37238160559389955 0.4091922368910127 0.5354938688096361 
3 0.3295085194293401 0.32352124754361944 0.31813192702296567 0.4089266256321725 0.398618735831495 0.5660152904435068 0.546075186340382 0.3329334287023379 0.4610121301426847 0.3848058302108125 0.37242914944256655 0.41855857722280787 
4 0.27182363070674137 0.2743749864622267 0.28606680722613964 0.351536035935581 0.42899529063356234 0.51120528103193 0.4987669079811693 0.32674914757937257 0.4370169221119685 0.29202732766967227 0.4051018570589291 0.3070683556317605 
5 0.2720398871582326 0.27586819529716156 0.26465747359769787 0.35461343425327074 0.4608605477192711 0.45092571239704526 0.49780521356279916 0.32213960901594396 0.45392988767118403 0.2885245594616538 0.3671922329235613 0.29534647987337787 
6 0.2681049190949829 0.27919306606862515 0.26889650882819705 0.31755693784560257 0.4579033008578921 0.4149639733752566 0.4784144523127657 0.32651441860504593 0.42182881955483764 0.28697091618403325 0.3821336062644273 0.30691130017810164 
7 0.26377105478448815 0.2909679738277269 0.2826308696591637 0.3259357145025792 0.4578870105301146 0.40332785563285467 0.3899965250276537 0.3349961419551267 0.4193937554803979 0.29826537657640784 0.3379947091877973 0.2957280384746032 
8 0.2590985193209395 0.2694068085532826 0.28236856769232693 0.34115218717351387 0.44702359063050956 0.39465939933487393 0.3910974308819364 0.34384596260687356 0.44387815985864043 0.2961771196642546 0.31715512836565407 0.2788432130813686 
9 0.25520002796050395 0.264272516365757 0.2758023691991139 0.35003432284013325 0.439256194639275 0.3866487020615843 0.35058252410602275 0.3507584420524301 0.43541602818000813 0.2836826366543722 0.3067855807729188 0.25320522332748063 
10 0.22919998643488224 0.26452926130446186 0.2728322624009153 0.33572623667473694 0.43925651090503504 0.4028993530588082 0.35337444161721165 0.3311486757036958 0.44426689151245735 0.2951366198469393 0.298619709978343 0.25373406771384593 


==> plot_data/silhouette_score_12fabs_idx_5.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.40657577562718183 0.6099104397647552 0.5443753791489215 0.5607534824823028 0.357629265090447 0.5867167284846968 0.3944751588631058 0.404656235161871 0.7158955814174245 0.3370851842351368 0.7069187809574 0.4360997066957819 
3 0.34826697181604194 0.40675742149931016 0.33405636830000573 0.4108186269127895 0.39100175951127825 0.41941582885504713 0.3108650250063183 0.3637978885580848 0.6211980965748395 0.3505189623216247 0.5513010237184572 0.36429808510079387 
4 0.3062139230006582 0.3627138698727186 0.340576686380882 0.43805778797338046 0.37545212542659745 0.43816346543214146 0.2781282136901754 0.39143751233145274 0.4547745332539087 0.31912968676172493 0.5212460992581271 0.3087316447727873 
5 0.31905723123492924 0.34826463746459824 0.3034992548958932 0.4441475343330594 0.3501228616099288 0.4158871083645941 0.2723202609084729 0.38751033148051406 0.4665201348579573 0.31654829144178015 0.5014729760407082 0.2794558244897876 
6 0.32268112735462906 0.35528740096867817 0.2952112923805822 0.4546632467041887 0.3667281444517061 0.39434079903129515 0.28427836152260844 0.3571561053015314 0.4027360891759282 0.27932823636451365 0.4422713423790293 0.2991869899961353 
7 0.3218649053296936 0.3597666908264816 0.2952740123846736 0.4586366969975111 0.3844470680743035 0.397666072634949 0.26835759609114807 0.36819459112556396 0.40181183222389216 0.26790672160991386 0.43363901999930976 0.2969891416827336 
8 0.302561257749518 0.324613814043272 0.28406853820569455 0.4649198346365916 0.3682287046416275 0.369568967461235 0.2579223659498931 0.36243751389165 0.3872626669168633 0.2680281013893667 0.38344033979465153 0.28597538707593334 
9 0.29550514736542643 0.31015732544347646 0.2835078781023038 0.4578133105576747 0.3857230743433816 0.35922860821740654 0.2795729059328236 0.36328052171219816 0.40152499233422145 0.2680881991121357 0.3763199263273317 0.2877953692915165 
10 0.26878194860640436 0.30973407769609296 0.28378758455754816 0.4653239823269131 0.3852924952739506 0.3510402987941482 0.27440556603430255 0.3635801224895151 0.4052859543471248 0.26673201937583635 0.37822621696912717 0.2867726977354961 


==> plot_data/silhouette_score_12fabs_idx_6.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.29713824607863104 0.41649451285112626 0.4018968700098463 0.4071007993993103 0.40955620540435944 0.5211060216783563 0.6659509180481663 0.3682917556364014 0.5273243044506527 0.43061696375627245 0.5346296642472447 0.33291375840342863 
3 0.3357473071260412 0.31472100351572774 0.3944295112435954 0.33976122908721473 0.39049356808817326 0.5165394709472076 0.35671912752854495 0.3034000501594785 0.6453913948726258 0.4434198093591114 0.44482757398397876 0.3206966828479721 
4 0.32508850299906544 0.31466279902026917 0.3604995324101268 0.34335805025405486 0.4389082761615327 0.4873936740785182 0.3002601684999466 0.326485578659488 0.5943035127501732 0.33283079651917813 0.41695712328631884 0.3020407706838095 
5 0.2902695099786617 0.30880736255596913 0.36972416359555804 0.3412366485762217 0.4509494345277635 0.47546865964599305 0.3065798998895918 0.3321932805159883 0.5927018958552265 0.3481440832292758 0.3838773504203937 0.2929245803596189 
6 0.2971130234247226 0.3071854643475246 0.34460958611032955 0.3095889575242432 0.4665124576816677 0.3965220201290479 0.3010311997166738 0.29118289595384295 0.5536609750883592 0.3792874982211164 0.39392770684761724 0.279118861871656 
7 0.3040610019481481 0.29024699743474447 0.327165319108724 0.3365437818830299 0.45566689648563685 0.4189463293519321 0.3008993572243447 0.30472346994621496 0.5439734718876023 0.393135166430728 0.3747940000483012 0.2726886200558339 
8 0.3079145739268102 0.29707382299230056 0.3248755702883277 0.3627651038328831 0.44995596047480146 0.44534172407102934 0.29262747765322494 0.3031206594042089 0.5531224321245165 0.3709454750051192 0.3723806848821044 0.2654106704705428 
9 0.3050593441900279 0.2877642807230508 0.3118855559601745 0.3701269810623359 0.4538818118984942 0.4311802595662415 0.2888378616108635 0.30149406136084556 0.5543513905176168 0.3795684778921674 0.3442759823537388 0.2713777961020799 
10 0.2948607268405993 0.28546936992265304 0.31726679452364653 0.38089892135189374 0.45604372504380264 0.407972253998253 0.28098667844113845 0.2927988035304133 0.47354033616609914 0.350080402365608 0.3329108960420236 0.2619549016503766 


==> plot_data/silhouette_score_12fabs_idx_7.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.31002867353856933 0.2339559807415339 0.4305204347215654 0.5052754988315448 0.4249732559588456 0.5744580433641764 0.38969146704648594 0.37004619334910305 0.5094926700044706 0.785412002358756 0.6168154340358747 0.35113866696857166 
3 0.3226364299829775 0.22574544325462764 0.42791524236272094 0.45012008262112946 0.42535135436606575 0.38863783889619896 0.33120023891342676 0.34411210469851783 0.5622346332151151 0.6127828666461 0.5051949721171823 0.28214488065143306 
4 0.33671392560452096 0.22659115944165462 0.3303537762390977 0.4269553863696789 0.3911002384433704 0.4422967097857122 0.3512594997131947 0.32514790035848157 0.48408449474590054 0.5700279433926984 0.44197091199059046 0.26328729633537273 
5 0.31294683836543086 0.2333604845730103 0.3141414119810735 0.43298500831141395 0.3678828546124062 0.41181005577705765 0.3254973772400555 0.3259307433182569 0.4204911560808311 0.5607883318269166 0.4478112069529394 0.2495745635921336 
6 0.3270686107774461 0.23763320983632363 0.291362258881143 0.40452956929795414 0.3678712207019087 0.4330198319112597 0.3484519443959682 0.34498143437365913 0.42013840935819846 0.540140055221289 0.3923166027555227 0.24879061255050036 
7 0.32803925963392266 0.24129427071886886 0.2909451843330592 0.35603650783950525 0.3742124356436122 0.43444260299847304 0.34676051944994457 0.3283730890995506 0.43714653784302493 0.5001381073960657 0.35726306807686903 0.2399878484553389 
8 0.3287163063433218 0.24073531994755573 0.2906891793435548 0.35640497578468877 0.3853679639725017 0.38026763729548296 0.35520345280451215 0.33511475517191996 0.3963760274194208 0.5052520022696486 0.3557587640194717 0.2393098953411439 
9 0.3170578633731849 0.23419517157383993 0.3018957669550529 0.3776932038351134 0.4023351669079145 0.3817186990751693 0.3668951260883163 0.29425528632728715 0.3861345561635068 0.46946606799313206 0.3322638885635681 0.23592083640424402 
10 0.31394773635903633 0.22468677455868583 0.28884206821162967 0.38911720968779395 0.3955941412322953 0.3771485897288841 0.3516408767104011 0.30198145512440777 0.39720681953616355 0.43046830742330955 0.33651117890273563 0.23488289829918893 


==> plot_data/silhouette_score_12fabs_idx_8.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 1.0649640806268426 0.5770754347146925 0.4217731604077417 0.36944910069330883 0.36643928027736883 0.5797966416890168 0.515639468448676 0.3339973471251134 0.42082677053817763 0.5910288281485802 0.5416896663618602 0.4491576851748367 
3 1.0654642540464543 0.5341974713193698 0.3001125669673708 0.4339008418783278 0.3894704001840852 0.37446111454338626 0.47350547252632613 0.3270410110688003 0.3554008534367705 0.5450286460293059 0.5003706002273717 0.32064897575426393 
4 1.0606664845554756 0.5112590811501408 0.2936141794138296 0.40022054663242457 0.3677650220858074 0.38998155445021354 0.43560401317780373 0.3032733950713123 0.4005663459943891 0.46503182756130645 0.5019308151827441 0.2999124252274577 
5 0.43848030706465013 0.521387807437288 0.2608716319248411 0.422125540628453 0.3704124337639294 0.36436550012116353 0.4056696180341637 0.3116368159221916 0.43603245960284587 0.48173163693231846 0.4555857399481755 0.30887133373659886 
6 0.4385609813899203 0.5164727237566356 0.2544028082065045 0.3869651750266514 0.36016986881456337 0.34615089004697175 0.41803195725142706 0.31495305850244826 0.3930343241678579 0.46765344522156815 0.3818947203349472 0.3063870964086993 
7 0.4340099820605804 0.5185013500380887 0.2584976325652697 0.39927074750260405 0.37507896954051556 0.3492706270379813 0.35820865028158866 0.3189598467044357 0.4116631400332508 0.37206945029845484 0.35533632872175946 0.2889653264854424 
8 0.43941698349632285 0.34512270710700876 0.2714899274859939 0.38924117420823 0.3712681320806124 0.36742863571652806 0.36162387878054436 0.32654840426469117 0.4138539021713641 0.3747001693312608 0.3544878034036897 0.2819865490903346 
9 0.4249809768406031 0.3463098195141684 0.2706608227573367 0.3787991450732756 0.37234216383976615 0.3604221390863692 0.33948723379405044 0.31504539043750535 0.4090995081683314 0.38100634844045833 0.3552702149668263 0.2673603080908041 
10 0.3880335625860213 0.34175872773754845 0.27654464571852655 0.36117863560605157 0.360661673339695 0.35269922780848495 0.3399184450481598 0.3220910104554201 0.42030085859862854 0.3854115217069928 0.35920138994930473 0.25853238779806237 


==> plot_data/silhouette_score_12fabs_idx_9.txt <==
nclusters fab0 fab1 fab2 fab3 fab4 fab5 fab6 fab7 fab8 fab9 fab10 fab11 
1 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 -0.9 
2 0.32555434282903106 0.34427775816593453 0.33693627457932007 0.41179721942278635 0.2978358184683655 0.5691880013743195 0.4059058803741724 0.3214806460781523 0.5253236424006843 0.6970685131238805 0.38958587185836724 0.29613844567489384 
3 0.28865711829401564 0.2780410677168019 0.37297444822599835 0.42023503253976424 0.2881819607862676 0.44339534333003694 0.3888757670298255 0.3344150719376102 0.4073347686724469 0.6972430247494713 0.32164457861051776 0.2911631175516005 
4 0.28281635099854624 0.27148124212594205 0.3767210699564525 0.34499123183226593 0.3031391114618698 0.39929348106843443 0.384382219773694 0.3145573029620804 0.413337189254976 0.7006706041925247 0.3000393792790679 0.26980801074360067 
5 0.2843978092791562 0.27231164627566207 0.36544452180444065 0.3502859772802561 0.33854864232700366 0.3477237271093328 0.37092230187885245 0.3193835629427998 0.4000785083713826 0.37681062872473026 0.31406697119580673 0.26570459470175145 
6 0.28245232883577254 0.276925280421601 0.3623498995260138 0.3484146193630775 0.34739070163373237 0.3936424312072667 0.3382187446658006 0.30167894797098804 0.422328489125953 0.31826701738654317 0.3108543216295253 0.2723492068190805 
7 0.2945169709740072 0.26914032061844795 0.34118889225359317 0.35673220626256974 0.3583141825255217 0.36849142846964666 0.35176815351087554 0.3047418236059731 0.4212375462330755 0.3255376694122477 0.29357483870687084 0.25077180142126 
8 0.2928722782442781 0.27065496231731523 0.3343606316688941 0.33783619507309753 0.36841040822190485 0.3568749212900074 0.3279726060737044 0.2848532835339519 0.41904723276042954 0.3094766197637372 0.29938491750922586 0.25236177862834064 
9 0.2860704212496312 0.26016950285379237 0.3301983163602689 0.3208697232080583 0.3821003927253128 0.35853515085976706 0.3253628893730832 0.2983841153573431 0.4246245712028712 0.31812041357438436 0.29214625933197036 0.24753735014399958 
10 0.28911693780854564 0.2670339804988694 0.32429800212957577 0.31196462900935595 0.3848471141051002 0.3639350322867314 0.3037406159059054 0.28024955191223655 0.4350896632874187 0.323826926278313 0.295224791997746 0.2499621803373821 


==> plot_data/toy_example_3Dproj.txt <==
0.8560584813249003 0.06747727339404518 0.03180418025349262 
0.6956335021372486 0.0857950278203694 0.15820557103471802 
0.7451107976206311 0.03544097072428489 0.130367717240193 
0.8537355315000958 0.13804614011785996 0.21156003084977035 
0.6631472929337894 0.03879468591557461 0.08697544685824299 
0.6788579564907575 0.2885031718603705 0.09079866305191842 
0.6396316996923215 0.12573105672195006 0.22208106615291281 
0.6264669854874132 0.1544193556786145 0.19608390133031706 
0.776826485363166 0.1365256293895404 0.14234233092627605 
0.7229399702191013 0.04648873117723302 0.07233067996504965 
0.7466639961705791 0.131744974991984 0.20375695876575392 
0.8132755233469248 0.049191279250481224 0.0639637626009585 
0.7441766834722502 0.13608647813107044 0.06385746413268775 
0.7741279004066106 0.08654770675790495 0.3344124099124565 
0.6498152687979415 0.21560542081915435 0.13009889760890822 
0.8015041778702362 0.031148495004546403 0.1036673672693175 
0.7026269364881862 0.12460044267522898 0.17576111221109314 
0.7062811871961574 0.17241936966416496 0.11852521261579398 
0.7499217437221526 0.03165482770220091 0.06879360573314747 
0.6426805815998108 0.09722147186444745 0.07012520282077275 
0.6644318895857946 0.24800690350179663 0.12402472033870963 
0.46858535844638577 0.20618646426751014 0.09016143262949278 
0.7388048559354816 0.16200220673085322 0.05028697534752088 
0.6833141415832369 0.14611883145896645 0.20295215881752196 
0.7377104843150897 0.1919202088734342 0.22146808889859346 
0.7458062481145963 0.10622793183346124 0.03578986153338136 
0.7056752069419971 0.07968889768437876 0.07338385374033198 
0.6547783235273857 0.21252698988422986 0.11952313998477429 
0.7015582254177682 0.09341439552293597 0.03372874161312253 
0.6448738932503526 0.18457347736152518 0.10670564245909166 
0.5418562938648327 0.21461355400855012 0.27280026282831865 
0.6704999491951031 0.37466440491458236 0.04627022707003858 
0.7976329268800447 0.10066531396555195 0.08355657783168952 
0.6843338617112232 0.2568907695839507 0.15809183448529787 
0.6938732024675106 0.037718489316066854 0.043423866921678045 
0.6348862378102557 0.06918643151311277 0.04295404272707285 
0.6348172131586601 0.2396329925605446 0.08718664450105486 
0.6340083883691677 0.08328599731675577 0.15231555539670577 
0.7417424236570651 0.15925993492118853 0.08295682699968986 
0.5786210191724785 0.15113716803031327 0.35246256800264786 
0.6212696747006929 0.2967773542653255 0.30874217169664175 
0.7710497475222456 0.20599008066892066 0.14159154577040364 
0.7746350724251417 0.13892960044958635 0.21945282422070003 
0.69968711007273 0.05738219395399032 0.03503942417937553 
0.6317686254801794 0.0827381567380945 0.1662373856093953 
0.6367242737312853 0.07688291009846167 0.06062315595246564 
0.7754566483064168 0.13826600846671158 0.16023710524028983 
0.8074707346828645 0.09917842755324795 0.12559077738147212 
0.683545833568238 0.06086408784455588 0.21497133959854262 
0.6785918673406458 0.03965641280403814 0.07048969491584114 
0.8006686601936537 0.08330515008130825 0.045374424609216146 
0.6550536952671583 0.194661948858367 0.1099657515809013 
0.6963392703902862 0.036897298579394236 0.03894858409772859 
0.807980957152196 0.1280252924401055 0.10309739565211433 
0.6763033597897224 0.09943488729103317 0.15317725566242696 
0.6845535884869184 0.11441481720810177 0.12598369344923302 
0.7382921577193745 0.03502465046060641 0.10326754597113769 
0.738551511778536 0.05936510392926769 0.16280645497543128 
0.6708214075453334 0.18313699596173813 0.19333292809254812 
0.7622950781702488 0.2622579703958965 0.08167787425202075 
0.2876624636212365 0.8009894116649523 0.22259244289170302 
0.13591656454992254 0.8320459343454853 0.09616979237589883 
0.08926299568878525 0.604785721676228 0.08689399540124712 
0.050768169107405337 0.6115243492972132 0.10927143135395959 
0.11095900263303107 0.5641442039732018 0.03762236902545157 
0.08934285687360112 0.7050330706196218 0.1595037449335084 
0.19901594301179723 0.41485484855003113 0.07881125643421641 
0.3394569218964433 0.6801182468166159 0.20263574759662464 
0.11062822756707642 0.7290772250621066 0.1699643365898039 
0.07683774600903165 0.7359311340950887 0.05560903473947394 
0.2532102215043365 0.7959003909410193 0.06167757221054692 
0.1523335301133451 0.5807191311512427 0.035592193495686326 
0.12997429618757644 0.7016012231811621 0.23664969604797959 
0.09314289051548236 0.6141511497732791 0.26837323914833083 
0.09512170981688538 0.7864929126017387 0.08170009358665807 
0.055384052000543416 0.6529455987340034 0.05672967682380998 
0.1660413604725042 0.6015200159248966 0.20804388661422912 
0.12946339529427345 0.8032384801014248 0.127207857362814 
0.1335769731087665 0.7790112259168034 0.1153425872576458 
0.2186831526684856 0.5766868386822441 0.22431335929719867 
0.044289345354161104 0.5653424350706303 0.3466331934801248 
0.09790630431185131 0.807166880630959 0.0408754555589635 
0.15278056649806362 0.7848189502996462 0.2040335121457708 
0.08814121718230765 0.6110035817278774 0.22016914665853443 
0.035099754613820665 0.5405941664200435 0.33554420652074346 
0.28872027939997735 0.5244030919916265 0.25226538960825895 
0.07219455822992209 0.8176619899334221 0.04947642642668028 
0.05494384793822673 0.7236542574065506 0.05117107787043128 
0.1645252727490522 0.7098957768197302 0.03384104741707839 
0.032326798055137475 0.8318272327869407 0.048192955834645515 
0.10149021700382366 0.662089120480785 0.09843155619513017 
0.3828595386516308 0.5108311412412613 0.1253440285379257 
0.08810595915010468 0.6912126525290562 0.07154790561545854 
0.242013710382025 0.7101275631754397 0.04963753440964622 
0.027074583890637955 0.8472090663496622 0.10370550860013047 
0.06477896151965422 0.9108151411085034 0.10592268048327233 
0.07723337734836565 0.7655368254983359 0.12751462811967576 
0.07475394706596714 0.7460592874590085 0.19962633004185545 
0.17491027297037195 0.7082061948932192 0.034327682902409104 
0.12877313734405843 0.7304363603656606 0.16736527356081102 
0.2199484122110336 0.43683990643573894 0.3051758538958228 
0.0754067287841921 0.8188606282881704 0.04248160093639153 
0.09973278039571651 0.739669368618866 0.08870198077450644 
0.243912760488927 0.5121301750310848 0.2961681180872451 
0.10192479157733933 0.8186598534108608 0.10001884596320895 
0.1350448658413357 0.6733539086022678 0.2573958929454173 
0.08097211602851329 0.622036733196498 0.24665200546785612 
0.03644999403390072 0.8153184274519275 0.03239229211582164 
0.12046485908027046 0.7616234946730583 0.1422770966459264 
0.035574841249538566 0.7435181945775692 0.19924647042499993 
0.17297415348059045 0.6499497293436955 0.2454906733052342 
0.19371839093411775 0.7050278741978089 0.09598825513577827 
0.20097121763121598 0.6934932034150227 0.15246091393473427 
0.10610268159064727 0.7933802758197472 0.36140145583016164 
0.16723883223966193 0.6209569625271092 0.21468502765308733 
0.1404343382239762 0.8726917727252546 0.062148995101915544 
0.13436138171568004 0.7111605404625312 0.03129956134859188 
0.07744900999956755 0.6194933413262066 0.3367478598993601 
0.029171147387020542 0.7914845808358117 0.092050516097057 
0.12033871444586362 0.7208212152045356 0.1094148159260185 
0.29253429017485527 0.16632554404247143 0.5986041649544465 
0.04748661854360183 0.06671479685507704 0.7768637813256236 
0.031581566511264245 0.2681247805666715 0.706984174043256 
0.13021314624827302 0.11706533954843576 0.7533116314557932 
0.11565739038187739 0.19502437078857834 0.6366791526035516 
0.14008340407837658 0.13633703308823086 0.6414777554316818 
0.37104872683962975 0.199740486701843 0.6953900569557562 
0.08363831039729058 0.21636854088019591 0.7460833333110151 
0.1321110971070516 0.1957512913382257 0.8088030074871342 
0.17601982468595942 0.05979717703940748 0.7178431032609307 
0.04317082957553673 0.05063732671694623 0.6810824450999433 
0.1244120822499738 0.028586162257532383 0.8115584661592679 
0.05656812474757021 0.11560814718838272 0.6723062656807802 
0.22397882781746392 0.1296585225223884 0.7574232830048825 
0.09202163650834178 0.09989688290368975 0.7972254417176595 
0.07764667864141299 0.036905499887322696 0.578406987792804 
0.06214778676522404 0.15382541910912095 0.7991561275659755 
0.17396041964738593 0.1363302070987742 0.671948182062712 
0.11092203036542864 0.11923601193270394 0.8711919633530693 
0.24419345182227054 0.2028946116255801 0.7023330939788638 
0.05933520559468738 0.19790024117161684 0.7869093452620279 
0.03662192164867658 0.07604368129290408 0.6988276480448653 
0.12318491242725334 0.30202363146997574 0.7176246900448985 
0.14611615327214095 0.12651803821994173 0.70765082701318 
0.09900953295471805 0.18682548246567174 0.7596058877725413 
0.07019521420198022 0.12508372356933292 0.705421668121743 
0.13129611029153393 0.032323009379671794 0.7998301107909092 
0.29411418651184806 0.10083307223845925 0.6875093360394957 
0.03700834333063375 0.14339677355875644 0.7442163576603346 
0.034031182241380076 0.03403118224138008 0.626277448318279 
0.09272803774878613 0.10327209737727365 0.7240341229399861 
0.1644510747850385 0.21431076422285478 0.6683016549335667 
0.23310097699793117 0.06270924957151043 0.6498165632436517 
0.1696739762563 0.1368756427843988 0.8321044664519431 
0.20497143174960727 0.09665554791171102 0.6824037267074531 
0.13221953230826983 0.17075514423455224 0.7114693808437683 
0.18167172508504584 0.03546873275634901 0.7911875843737384 
0.062327987039274904 0.24181908179771858 0.6676433511956763 
0.1756102359262673 0.0690507145254645 0.6922136135621334 
0.15668886707585805 0.09558421133186822 0.8324847715795782 
0.19483991453399077 0.07526561702003687 0.6726310975284052 
0.05178401910631104 0.17165034416890618 0.6621813157441518 
0.10473178635023421 0.05647886560081962 0.6801643312854851 
0.14972231901577174 0.06152462118961095 0.8355886413966028 
0.03280146168790331 0.032801461687903315 0.7002691963702932 
0.18009777622073184 0.08034302226421 0.816506362549472 
0.08753143105281538 0.20409590593654534 0.7887716566783318 
0.16772186356775978 0.03344124454419804 0.6703494947492832 
0.1592701642243649 0.1304415619782686 0.7595489929383761 
0.14517220432812075 0.10723172208498673 0.756169198791851 
0.2634718109707026 0.07634701148198125 0.6856860043806886 
0.18848248442942073 0.2005247255785621 0.6440294184851069 
0.09200765453141994 0.10528543632232719 0.6828574728761193 
0.031504688116160105 0.22038047700106977 0.7406813750427428 
0.14886213874410742 0.271106608883549 0.717329389966801 
0.1251552416634724 0.21286787591678052 0.624056563907026 
0.03549412799406925 0.11057693676043281 0.6022608047021977 
0.17287591476422778 0.18900222589122556 0.6726178783304132 
0.18413530242342588 0.191309057108331 0.7261973354666277 
0.032351556325435 0.17467391493230824 0.7544482362717081 


==> plot_data/toy_example_3Dproj_short_v2.txt <==
0.7480019305082877 0.2886733903901825 0.19618294710881728 
0.5984559885077616 0.1726451245977015 0.22293167536275302 
0.8248512015905748 0.11636384881618156 0.12474231970765132 
0.7562318906212585 0.05156431584046403 0.10395824435944749 
0.6292832052357957 0.037131833551761875 0.28694557701009116 
0.7846135001026372 0.1700301779471315 0.1383438726028279 
0.5880156589175636 0.35733465195376657 0.03214221854883096 
0.8382550396430907 0.029432724606996488 0.10638631846051994 
0.750448491559348 0.21400769118243668 0.15075501370140706 
0.774263271381016 0.053888840213348076 0.1879301974033347 
0.6589794602239785 0.08505435344831425 0.11535672006024401 
0.6310729224264016 0.1452134036177346 0.14883590350182668 
0.6878751184708207 0.03716828353620836 0.14655346424964213 
0.6176101259645689 0.32781872712778015 0.1988147943810481 
0.6622054085680698 0.1839935008604603 0.10426641654913037 
0.5870330466799186 0.24428810337238938 0.04196008053508895 
0.75454767574957 0.17793218999760269 0.0529315144574326 
0.6728194178302296 0.24614524522466996 0.13044613543038955 
0.8125578129650916 0.0294699947433052 0.20087050932206638 
0.6551247097174288 0.2742224266787606 0.136254558276241 
0.6685194714992535 0.04988796772874536 0.4091003935343493 
0.7843504013570848 0.12791534946608968 0.16933770500710987 
0.6033948252944803 0.03351518477110371 0.06220618263025295 
0.7727083231652897 0.15961656647815564 0.1135771020160882 
0.7087454301147016 0.05851222918018408 0.07991395617297288 
0.804114421434267 0.2070747345059719 0.15563193250683505 
0.6216054814890153 0.042214002257951355 0.13655317612686585 
0.4649093406967449 0.10173608456165305 0.07528956944762386 
0.7815932003974418 0.04259446773000385 0.054762972773971484 
0.78744074108244 0.08171891763658494 0.17624269834812403 
0.3006831318698764 0.38148505401435595 0.038109163577347636 
0.12016348172273139 0.8413575402347511 0.14114629237579487 
0.06949825675096635 0.6954794113651896 0.04336888945735348 
0.06588324139647216 0.7079379951735755 0.05973506306970705 
0.20570856274732208 0.6609810922273274 0.2637381461917683 
0.03654705401852038 0.6746295869929997 0.10997273414898462 
0.10770468158423092 0.7280108449864224 0.0752218683388587 
0.16715894558989142 0.5480248047618891 0.19187429571867107 
0.11497165841584958 0.693850889190596 0.37565121945124336 
0.03328361578670531 0.7505844870702754 0.0650307067140175 
0.2233554694811826 0.7966679808639819 0.032110175799455486 
0.03639808953699417 0.7031167598402686 0.06705831186230608 
0.21030140021584365 0.5693370108101953 0.06151883491659461 
0.18688632577674352 0.669275332147318 0.07212986433027987 
0.18779494004261912 0.6737867491245862 0.06393867183660967 
0.03140499614354355 0.6787052557758001 0.10751022812758568 
0.07323654527894308 0.7192182397141503 0.14013278500694692 
0.1904547793745412 0.7844231411537951 0.183293972046855 
0.117821594714043 0.7877320152268739 0.12655608964352907 
0.14039310288825718 0.5721602886484977 0.11380058756117559 
0.1414586365572356 0.7094911800007799 0.03489078871753997 
0.03640748548277028 0.8118923538555493 0.21848754072056517 
0.03241391253077599 0.7390473691049807 0.07391034414194711 
0.07389065341884063 0.7765479104393727 0.034034772029794914 
0.037804344084764206 0.6105634166700271 0.10661859564874478 
0.07544427977688718 0.43560775542504604 0.1762223332098063 
0.06766319706346947 0.6000021152671404 0.16544812140267948 
0.21207025020378906 0.7793775865263826 0.1058639162855336 
0.09909995568876624 0.62472365415949 0.13402220499510462 
0.06342585504384246 0.6680365858807028 0.27013309347027703 
0.3059033983017877 0.14845760112567657 0.5455604435995555 
0.03489954175763723 0.193221242759773 0.7162444891920648 
0.15614604290949974 0.335165310820402 0.6896768954412512 
0.07700249595170139 0.06958435020208407 0.8215947809968118 
0.06673430190145856 0.18566094116170356 0.6945451745942508 
0.14205658446947514 0.1455507612945663 0.6123982892608122 
0.1828932976401094 0.16936216940773707 0.657457869185647 
0.1656752947005536 0.12141581169477106 0.6985864041635872 
0.03627901119577605 0.2390426655772079 0.4885053423869973 
0.09420852659250173 0.19157536479864878 0.7659379220646996 
0.11944875433279224 0.13302079577850445 0.6686997368259786 
0.04804782901972446 0.19973752767203637 0.6848580262258714 
0.16294139144054914 0.042199453525343524 0.7302455761641959 
0.040492707122969686 0.08559746773577252 0.7893964297627117 
0.02737126854815139 0.027371268548151396 0.8093032165051665 
0.18616956078980226 0.34674038704130195 0.7124218995381245 
0.1486249626124418 0.15968971474611643 0.8234147413032273 
0.12309119767647984 0.1297045039996504 0.7063536723127886 
0.11633783454195584 0.13495182482853374 0.6780970162424131 
0.038351815761528525 0.11539607122783507 0.7858108564739984 
0.09313386169343862 0.15385692506541815 0.7774984964326414 
0.12319343925592524 0.12248003399349035 0.701038842400153 
0.05885239792423018 0.18691861550146024 0.7221601286663528 
0.029013514456256932 0.14212324909460797 0.7765713621016541 
0.08599410382343413 0.05396650343596353 0.7376101615973619 
0.1022130600183868 0.05370302919141089 0.6888623025265098 
0.12144903714280378 0.033835803730248394 0.7960642578543806 
0.12927392321911516 0.27867632597771985 0.7673669911742638 
0.11800962195486486 0.1701481536361557 0.541652152771438 
0.057864606627835616 0.1280179578948659 0.7552688706542259 


==> plot_data/toy_example_3Dproj_v6.txt <==
0.5197496500015668 0.15608853686663401 0.03573685067940487 
0.5576450558679731 0.19226125496455004 0.20138131995251718 
0.7076479113881956 0.07186297552777675 0.16477716597851574 
0.6999714577307183 0.22782837692431204 0.1534559883104135 
0.4854324339456288 0.19486051580267258 0.08803856426729076 
0.7646932972468051 0.029420884355977273 0.08245931885979314 
0.8173834094762372 0.16156011204129314 0.046417611834949205 
0.7174236739074967 0.06613687216978917 0.23450944145002267 
0.7583752600163262 0.10594791229460863 0.16833594929001297 
0.7848088983958249 0.23317535637343106 0.201849699277476 
0.5754727706861876 0.16243111125612839 0.09684658921462753 
0.7941798055117621 0.04271354323722564 0.09723349994257237 
0.6116410573613497 0.05511479221977503 0.23293823109116876 
0.8039691038551846 0.03271170305722466 0.09393086693954558 
0.80303874958935 0.1784752253530163 0.029615915419354263 
0.7628768265593323 0.032116501000197306 0.07833040918888065 
0.6679758881031067 0.16528524786260892 0.1713939373543021 
0.6723229892446253 0.25044859014487925 0.1483521531017366 
0.8157338831403089 0.15576290741004054 0.14129813889443701 
0.6967245236136338 0.2748653799391138 0.05688483713172734 
0.7679659992877989 0.18611891904951752 0.06584609328636423 
0.6555573284439167 0.10542814947842097 0.03071317110925679 
0.6785732025455052 0.19175365094570776 0.12026976581956596 
0.7486744389774134 0.14625731831375843 0.1596030222098581 
0.5843815505984027 0.06597090261482703 0.09516119536120074 
0.6126188375231983 0.10319823288205168 0.10160680017322714 
0.7054192887047946 0.10560174050482879 0.0999469346565008 
0.7670620691987384 0.053850153132606535 0.19758830098802693 
0.7126188316049326 0.07688928466297133 0.14572524675478946 
0.6247281443777642 0.09147878409907702 0.1177956838804983 
0.6506825308669101 0.14660378718950912 0.22189150026498097 
0.7636183521978425 0.052583329436117716 0.12477919461413588 
0.4603248277667582 0.08666183839878494 0.21517719422666767 
0.63506162621976 0.058723535554811225 0.17243353697028146 
0.6646057882696584 0.10416813210806826 0.23021926000433854 
0.7333590726628212 0.2034633065327457 0.228861067743119 
0.7209604299178796 0.2287985975181 0.3421917255649491 
0.8339319864420838 0.13776513428804857 0.03068720169023696 
0.6636066980678756 0.1428982679623033 0.11709776997812783 
0.6461586027232207 0.17660097777137448 0.3564780393906281 
0.681477281336702 0.07148313304843641 0.29611498548214527 
0.7168191838066346 0.22125072981477692 0.0817998603615701 
0.8238823712640437 0.11213725180833814 0.09686153704002773 
0.8231170340502354 0.08215077046852669 0.2139775662558675 
0.7535449094393163 0.13858989492986915 0.03709143406022908 
0.7434852639089 0.05202234781635916 0.12184145661762011 
0.7372992199310533 0.13043836957540406 0.02983590697201515 
0.6873090927924419 0.2269211397785766 0.10800805877169989 
0.755562861613889 0.07724369541893238 0.11241896108956126 
0.8487715077484819 0.10836681105208218 0.04453509253347462 
0.6883447219414152 0.09835771101026665 0.209177349601763 
0.6143848280948052 0.18018643288560682 0.04613142245998241 
0.5931207983604109 0.07653391916860737 0.24399049101177425 
0.7101096053358699 0.036875153368823285 0.05279474389980401 
0.7738206340347489 0.13523465659256376 0.06790706797905892 
0.7508862988979891 0.09078205591191736 0.04256948187499824 
0.7742484397970326 0.03110845665908443 0.24065797255573096 
0.7097993315845249 0.04031235040192523 0.09955677792099984 
0.8023139657599709 0.10733812539079644 0.14087550280013952 
0.8310830153397717 0.17166791860524427 0.1159325883114751 
0.05256364951966153 0.8029331623854691 0.1319635971257761 
0.1752721021744488 0.6421391529165839 0.09281313014309918 
0.12471157289906935 0.7429200979807183 0.15103151022036412 
0.16144747208981347 0.5681656966355916 0.17956781455065393 
0.10222206062170727 0.8878724126636908 0.11522974674822989 
0.11901438987952356 0.7502623657033143 0.07180180133429144 
0.1979084394680759 0.5589748243227106 0.03610986848650988 
0.10236529516475379 0.742489058731516 0.2249806718711098 
0.03972089790906826 0.7180248842985452 0.11908418792182349 
0.09584987538228361 0.8292334778580834 0.15377308144545254 
0.17225815955273208 0.712056951743427 0.08034748585828035 
0.21702539229208434 0.7559635989334171 0.03270369454697193 
0.030948299277581474 0.8172678580444562 0.18308438992630544 
0.17779867572311206 0.7284342666504109 0.17012310212818618 
0.2104756247653369 0.7088038491800621 0.09043704037487561 
0.2766557136978973 0.6380177951915348 0.0774582899121624 
0.17224267023663808 0.6674324660520748 0.03322635785227733 
0.04971530679454033 0.70965739911389 0.03130414246243927 
0.068455853978768 0.716394580451729 0.14298445690015069 
0.14456182145872645 0.7323702737018525 0.12668486539914176 
0.18785938844419062 0.7644564620300836 0.07287637080080497 
0.04357292619803021 0.6211982014865003 0.1742086175300914 
0.14098960082715983 0.8242188285067641 0.24885526623010498 
0.14782475638240195 0.6010264652143236 0.1571749675166595 
0.05141659491160506 0.611606665619425 0.19222876862638738 
0.04818041640188407 0.6601143255846915 0.04981836267440203 
0.1033622051877737 0.6318570850899151 0.17459276092445813 
0.029676690714540016 0.816910248283416 0.10618237915720519 
0.0852949846596985 0.7024736672061274 0.08865295587682331 
0.09249983285121677 0.8482636165254177 0.07016847243697633 
0.15375968673486695 0.7192498558450107 0.1712439279610781 
0.1197928139170475 0.7974781693713591 0.11738466965430777 
0.059182406108490744 0.4486405632034899 0.17131606857234394 
0.167905420071634 0.6565524867192826 0.07692581070566584 
0.03601015215717653 0.8011224986126925 0.0973420273847645 
0.158859084706729 0.5830209605163409 0.12038003736679724 
0.10672355139665497 0.8357168507257193 0.14379687430862612 
0.15928944468166523 0.6047590711916139 0.046708760619032896 
0.13872382043540943 0.641691945441908 0.26524398710903263 
0.07497731003291942 0.595398572821052 0.18960234091587228 
0.08480822383247832 0.8092231198575103 0.04636165337054606 
0.14145287647997506 0.6088094322922457 0.07018438401879082 
0.11153760000383231 0.7678840750119497 0.07014745613148736 
0.28340500106593514 0.5535638783379141 0.053654524261995906 
0.11538588087435556 0.7277039432291111 0.10787151104047876 
0.10396792764392344 0.7325591045849925 0.08001953419284544 
0.14391550796674762 0.6612253260906129 0.14739935935504558 
0.27198002973306945 0.5691167368852106 0.11552488770666795 
0.18559399273863827 0.714500419697659 0.05977742880418718 
0.21884883562262808 0.6995129372608243 0.06853514591085269 
0.14613744327739867 0.579228837462979 0.046075496337910915 
0.226194345471769 0.7307480035498796 0.12940096210965674 
0.09039822084643086 0.7044208350354418 0.08938473081473067 
0.26651679843684156 0.6652458834347726 0.06636851488921072 
0.24187242420621224 0.6833732849745197 0.055573469953444546 
0.19424227079719836 0.8146255430448568 0.08765924540798825 
0.030075920710563735 0.704482523239013 0.04899647434502894 
0.07512785315024648 0.7126826644286015 0.03335774552776084 
0.1745132274017787 0.7181261135750381 0.0973749808283769 
0.3090797324832303 0.6518554806442124 0.03490240476376606 
0.24155146500353583 0.15305440955003707 0.625266650589729 
0.05478296329899435 0.262659299104388 0.48588097820006876 
0.12330038571207606 0.16702428854029952 0.5814413328304125 
0.13142933825592193 0.23541244721830706 0.6589097502655482 
0.14833528187084 0.05616320739428135 0.7198742821189402 
0.07687497556672103 0.1660094494109037 0.7253843176619251 
0.19957659494213212 0.049120760945056706 0.6864095051341927 
0.07608225508191445 0.10822562153358081 0.6543830117530082 
0.03713500855457943 0.059861853361361385 0.6871183885655348 
0.17251710084875327 0.03175947495650506 0.7767441235238651 
0.09355527513340105 0.24270596130629396 0.8353673701947021 
0.11487041686262803 0.027750540130079212 0.7663931353914538 
0.15521654807115084 0.03208251686362547 0.6859276294117076 
0.0728420299533231 0.09729256642268408 0.7124302635100288 
0.12124238598762829 0.03855243481745243 0.6632930412905068 
0.1732988073279109 0.036161381392525664 0.7011405651559351 
0.11349707481302866 0.08667543408825572 0.7029992320803601 
0.0954796913004183 0.10247573745836228 0.751240996328081 
0.04917516846613797 0.11476453396632601 0.7905189189402169 
0.042822159939468495 0.0583492049603992 0.7807764125814164 
0.031878018416574984 0.13906864546046027 0.7618713771192968 
0.0333345555846058 0.04014263444062214 0.5429349113319153 
0.12862728927106612 0.033033738187115705 0.7525304152504317 
0.1786055889262494 0.0784165956251298 0.8213728301172883 
0.26071206126883 0.0949141534545745 0.6650427440320352 
0.2218082195595356 0.13737701895782511 0.7812341313092063 
0.030624975453031784 0.05606968908769039 0.7529309956147342 
0.050305968071758175 0.06868115348413678 0.8001438266045109 
0.10735933001708159 0.25294940693666246 0.6282989805816942 
0.22369241069070375 0.13839009008803596 0.47035793980040236 
0.08215934144528726 0.03313834882532745 0.5591000415922059 
0.032353246373989286 0.03235324637398929 0.5180102117187283 
0.17945750545611874 0.04367386038321237 0.827943549806764 
0.06306333867629255 0.11009651447822386 0.7695541635661107 
0.07544333638151483 0.21288600202624747 0.755850053895861 
0.14228936340487566 0.18033562358055957 0.7597647269542189 
0.07381387226875301 0.24720151583295819 0.5889815184587276 
0.036070074329352116 0.055293876377143635 0.5733713443143738 
0.03648293558575416 0.15599572860047817 0.7297862230512975 
0.2913583883690981 0.41571903989428477 0.5882461519377398 
0.2285360263243355 0.24633901731672317 0.6827959339897832 
0.03679017451358003 0.2967818800527977 0.6909903470168609 
0.09830108834151946 0.10894024672393801 0.7927996649886434 
0.07376373759032137 0.3842416889783861 0.7631785033768009 
0.1215718828623091 0.20067084577627783 0.6712616433597893 
0.25124699216153584 0.09423556685775135 0.7443566434894805 
0.038503238024497254 0.20535333639795814 0.7428069410643073 
0.059828509957518795 0.15281253871215741 0.7140016532713264 
0.07278173394629767 0.10223158826517452 0.8154896141854577 
0.128473797845005 0.27223075001887276 0.7797591084277252 
0.05934604424666908 0.08971655371692726 0.9024185224227543 
0.03239897621609916 0.06435672343259194 0.8206015981324711 
0.29534243262935383 0.032765082477830776 0.7325008682941522 
0.07677329100180075 0.05582550939477269 0.7560298177047496 
0.16998876979451932 0.18853608940893005 0.7075659484348964 
0.12518852045196605 0.12993603641392726 0.7834746593702646 
0.2673262573594107 0.18940744709867044 0.73335291064521 
0.08882644731316595 0.029363705491720946 0.8452611609661674 
0.19248865554344638 0.03315122373010513 0.6537228177659709 
0.32288460625461973 0.05970693043770052 0.6233027886054399 


==> plot_data/toy_example_cdf.txt <==
lftoe_bin lftoe_cdf hftoe_bin hftoe_cdf static_bin static_cdf
425.3368257464852 0.0167597765363 307.44362681779825 0.00558659217877 297.73577802253965 0.00558659217877 
458.14258588492 0.0558659217877 344.59055592858516 0.0223463687151 319.8008618693133 0.0391061452514 
490.9483460233547 0.122905027933 381.737485039372 0.0279329608939 341.8659457160869 0.0949720670391 
523.7541061617895 0.162011173184 418.88441415015893 0.0335195530726 363.93102956286054 0.134078212291 
556.5598663002243 0.245810055866 456.03134326094585 0.0670391061453 385.9961134096342 0.234636871508 
589.3656264386591 0.396648044693 493.1782723717327 0.145251396648 408.0611972564078 0.31843575419 
622.1713865770938 0.502793296089 530.3252014825196 0.234636871508 430.1262811031814 0.435754189944 
654.9771467155285 0.625698324022 567.4721305933065 0.340782122905 452.191364949955 0.513966480447 
687.7829068539634 0.748603351955 604.6190597040934 0.491620111732 474.25644879672865 0.63687150838 
720.5886669923981 0.810055865922 641.7659888148803 0.614525139665 496.3215326435023 0.715083798883 
753.3944271308328 0.882681564246 678.9129179256672 0.737430167598 518.3866164902759 0.815642458101 
786.2001872692676 0.916201117318 716.0598470364541 0.826815642458 540.4517003370495 0.854748603352 
819.0059474077024 0.949720670391 753.206776147241 0.899441340782 562.5167841838231 0.905027932961 
851.8117075461371 0.983240223464 790.3537052580278 0.932960893855 584.5818680305968 0.938547486034 
884.6174676845719 0.988826815642 827.5006343688146 0.966480446927 606.6469518773704 0.95530726257 
917.4232278230066 0.994413407821 864.6475634796016 0.977653631285 628.712035724144 0.983240223464 
950.2289879614414 0.994413407821 901.7944925903885 0.983240223464 650.7771195709176 0.988826815642 
983.0347480998762 0.994413407821 938.9414217011754 0.988826815642 672.8422034176913 0.994413407821 
1015.840508238311 0.994413407821 976.0883508119623 0.994413407821 694.9072872644649 0.994413407821 
1048.6462683767456 0.994413407821 1013.2352799227492 0.994413407821 716.9723711112385 0.994413407821 


==> plot_data/toy_example_cdf_short_v2.txt <==
lftoe_bin lftoe_cdf hftoe_bin hftoe_cdf static_bin static_cdf optimal_bin optimal_cdf
449.0 0.0 199.9 0.0 314.0 0.0 449.0 0.0
449.8251785771472 0.0674157303371 200.92270070108248 0.0 314.8776250040031 0.0337078651685 449.8251785771474 0.0337078651685
476.84364642715803 0.112359550562 240.5518382207062 0.0112359550562 332.3310351486425 0.0561797752809 478.46312726426675 0.112359550562
503.86211427716887 0.168539325843 280.1809757403299 0.0224719101124 349.784445293282 0.134831460674 507.1010759513861 0.168539325843
530.8805821271798 0.202247191011 319.8101132599537 0.0337078651685 367.2378554379214 0.179775280899 535.7390246385055 0.179775280899
557.8990499771905 0.224719101124 359.4392507795774 0.0449438202247 384.6912655825608 0.202247191011 564.3769733256248 0.202247191011
584.9175178272014 0.280898876404 399.06838829920116 0.0561797752809 402.14467572720025 0.224719101124 593.0149220127441 0.280898876404
611.9359856772122 0.370786516854 438.6975258188249 0.0674157303371 419.59808587183966 0.280898876404 621.6528706998635 0.370786516854
638.9544535272231 0.438202247191 478.3266633384486 0.191011235955 437.05149601647906 0.370786516854 650.2908193869828 0.426966292135
665.9729213772339 0.539325842697 517.9558008580723 0.224719101124 454.50490616111847 0.426966292135 678.9287680741022 0.47191011236
692.9913892272448 0.629213483146 557.5849383776961 0.314606741573 471.95831630575793 0.47191011236 707.5667167612215 0.606741573034
720.0098570772557 0.707865168539 597.2140758973198 0.47191011236 489.41172645039734 0.561797752809 736.2046654483408 0.685393258427
747.0283249272665 0.831460674157 636.8432134169435 0.61797752809 506.8651365950368 0.651685393258 764.8426141354603 0.752808988764
774.0467927772772 0.876404494382 676.4723509365673 0.685393258427 524.3185467396762 0.719101123596 793.4805628225795 0.786516853933
801.0652606272881 0.898876404494 716.101488456191 0.797752808989 541.7719568843156 0.775280898876 822.1185115096989 0.831460674157
828.083728477299 0.921348314607 755.7306259758147 0.910112359551 559.225367028955 0.797752808989 850.7564601968182 0.876404494382
855.1021963273098 0.943820224719 795.3597634954384 0.921348314607 576.6787771735944 0.865168539326 879.3944088839376 0.898876404494
882.1206641773206 0.966292134831 834.9889010150622 0.955056179775 594.132187318234 0.910112359551 908.032357571057 0.921348314607
909.1391320273315 0.977528089888 874.618038534686 0.966292134831 611.5855974628732 0.943820224719 936.6703062581762 0.943820224719
936.1575998773424 0.988764044944 914.2471760543096 0.977528089888 629.0390076075128 0.977528089888 965.3082549452956 0.977528089888
963.1760677273531 0.988764044944 953.8763135739334 0.988764044944 646.4924177521522 0.988764044944 993.946203632415 0.988764044944


==> plot_data/toy_example_cdf_v6.txt <==
lftoe_bin lftoe_cdf hftoe_bin hftoe_cdf static_bin static_cdf optimal_bin optimal_cdf
389.70203045566655 0.0 186.39756521331248 0.0 272.7914213189666 0.0 389.70203045566643 0.0
416.5318239174412 0.0223463687151 225.24617999288137 0.00558659217877 292.68705156129363 0.0223463687151 423.86113814851535 0.0223463687151
443.36161737921583 0.0335195530726 264.0947947724503 0.0111731843575 312.58268180362063 0.0335195530726 458.0202458413642 0.0446927374302
470.1914108409905 0.0670391061453 302.9434095520192 0.0167597765363 332.47831204594763 0.0614525139665 492.17935353421313 0.117318435754
497.0212043027651 0.128491620112 341.7920243315881 0.0223463687151 352.37394228827463 0.139664804469 526.338461227062 0.201117318436
523.8509977645398 0.189944134078 380.640639111157 0.0279329608939 372.26957253060164 0.195530726257 560.4975689199109 0.279329608939
550.6807912263145 0.268156424581 419.4892538907259 0.0391061452514 392.16520277292864 0.268156424581 594.6566766127598 0.368715083799
577.510584688089 0.335195530726 458.3378686702948 0.0670391061453 412.06083301525564 0.340782122905 628.8157843056088 0.463687150838
604.3403781498637 0.40782122905 497.1864834498637 0.184357541899 431.95646325758264 0.40782122905 662.9748919984577 0.581005586592
631.1701716116384 0.491620111732 536.0350982294326 0.290502793296 451.85209349990964 0.491620111732 697.1339996913066 0.664804469274
657.999965073413 0.586592178771 574.8837130090014 0.374301675978 471.74772374223664 0.597765363128 731.2931073841554 0.748603351955
684.8297585351877 0.68156424581 613.7323277885705 0.497206703911 491.64335398456365 0.68156424581 765.4522150770043 0.804469273743
711.6595519969624 0.77094972067 652.5809425681393 0.631284916201 511.53898422689065 0.77094972067 799.6113227698532 0.877094972067
738.4893454587369 0.832402234637 691.4295573477082 0.748603351955 531.4346144692176 0.826815642458 833.770430462702 0.916201117318
765.3191389205116 0.888268156425 730.2781721272772 0.860335195531 551.3302447115447 0.888268156425 867.929538155551 0.960893854749
792.1489323822861 0.927374301676 769.1267869068461 0.927374301676 571.2258749538717 0.938547486034 902.0886458483999 0.983240223464
818.9787258440608 0.95530726257 807.9754016864149 0.972067039106 591.1215051961987 0.966480446927 936.2477535412488 0.988826815642
845.8085193058355 0.977653631285 846.824016465984 0.988826815642 611.0171354385257 0.988826815642 970.4068612340977 0.994413407821
872.6383127676102 0.988826815642 885.6726312455528 0.994413407821 630.9127656808527 0.994413407821 1004.5659689269467 0.994413407821
899.4681062293848 0.994413407821 924.5212460251216 0.994413407821 650.8083959231797 0.994413407821 1038.7250766197956 0.994413407821


==> plot_data/toy_example_timeseries.txt <==
timeseries lftoe_perf hftoe_perf static_perf cluster_indices
1 762.088510927 734.673558534 543.318110037 2 
2 651.545304835 735.626098656 485.753394846 2 
3 521.576226282 521.576226281 365.103358397 0 
4 640.283099943 722.104133836 505.472893688 2 
5 834.216053709 542.743076959 583.951237596 1 
6 675.95764918 601.284081597 476.05318526 0 
7 614.006225739 614.006225739 429.804358017 1 
8 563.813643799 563.813643799 394.669550659 1 
9 679.524476901 679.524476901 475.667133831 1 
10 632.770493214 632.770493214 442.93934525 0 
11 571.440697082 618.346087832 432.842261484 1 
12 579.127415168 579.127415168 405.389190618 2 
13 692.014203305 692.014203305 484.409942314 1 
14 590.59386884 634.159598834 443.911719184 1 
15 497.996487655 497.996487655 348.597541359 1 
16 678.16882398 681.01282768 476.708979376 1 
17 693.270026998 630.953768199 499.526763535 2 
18 811.627736547 753.360787805 595.047332546 1 
19 536.768769522 564.193262727 394.935283909 0 
20 698.470540317 759.988748835 531.992124184 2 
21 467.721338459 467.721338459 327.404936921 0 
22 485.148104009 485.148104009 339.603672806 0 
23 487.160956394 513.564859176 359.495401423 0 
24 677.817444679 651.889054606 474.472211275 2 
25 701.805984663 749.51921344 548.388426473 2 
26 724.697678687 606.936541978 507.288375081 1 
27 679.313274286 680.03949768 476.027648376 0 
28 722.094699641 765.777028242 538.379279128 2 
29 600.127713599 600.127713598 420.089399519 0 
30 742.466891621 799.548152167 565.886181745 1 
31 563.087630666 563.087630666 394.161341466 0 
32 613.621790778 613.621790778 429.535253545 0 
33 720.919548092 746.455576003 522.518903202 2 
34 666.711561471 666.711561471 466.69809303 0 
35 819.654792068 752.098907757 579.019110116 1 
36 544.565112925 307.443626818 390.667607065 0 
37 681.470413757 715.138742397 500.597119678 0 
38 859.709239782 794.453057734 636.521080194 2 
39 667.43621583 677.502831692 474.251982185 2 
40 583.943195691 583.943195691 408.760236984 0 
41 728.481743223 745.922268992 522.145588309 1 
42 630.365891364 534.109005292 499.172386209 0 
43 862.828058592 765.258382582 656.552456942 1 
44 700.552765846 655.329138273 497.54979843 0 
45 887.399864334 829.539786484 646.08193943 2 
46 476.118245797 511.276400459 357.893480321 2 
47 586.804382353 586.804382353 410.763067647 0 
48 614.606224724 614.606224724 430.224357307 2 
49 611.517774964 611.517774964 428.062442475 0 
50 657.233190729 657.233190729 460.06323351 0 
51 509.428209138 509.428209138 356.599746397 0 
52 671.574704179 667.181832022 470.102292925 1 
53 676.427451383 703.76001297 492.632009079 1 
54 590.429363 590.429363 413.3005541 1 
55 643.303848914 667.891901751 467.524331225 0 
56 710.653665082 710.653665078 497.457565558 2 
57 1048.64626838 1013.23527992 716.972371111 1 
58 616.702970096 531.627589918 474.861294389 2 
59 674.605170124 674.605170124 472.223619087 2 
60 538.610422584 538.610422584 377.027295809 2 
61 579.185522516 552.657993342 405.429865761 1 
62 692.278671531 669.738524701 523.019445605 0 
63 657.493403618 751.986539133 526.390577393 0 
64 621.150323023 525.861302387 434.805226116 2 
65 770.530256047 838.987552392 551.644226636 2 
66 625.650324799 625.650324799 437.955227359 2 
67 676.998378859 676.998378859 473.898865202 1 
68 670.050007223 670.050007223 469.035005056 0 
69 485.869341471 485.869341471 340.10853903 0 
70 612.09272043 612.092720428 428.464904301 1 
71 681.881766651 681.881766651 477.317236656 1 
72 514.838323816 514.838323816 360.386826671 0 
73 755.745584369 699.85248221 529.021909058 1 
74 485.1888537 485.1888537 339.63219759 0 
75 615.366038598 615.366038593 430.756227019 1 
76 831.364561489 831.364561487 581.955193043 2 
77 651.913030795 651.913030795 456.339121556 0 
78 671.895886542 671.895886542 470.327120579 2 
79 698.67940849 693.187866226 518.241493194 1 
80 771.079688253 771.079688253 539.755781777 1 
81 765.260477802 765.260477802 535.682334461 1 
82 745.133579669 679.513820003 552.698611501 1 
83 688.311985853 709.655697421 496.758988195 1 
84 591.034101718 544.914512561 413.723871202 0 
85 575.453031194 575.453031194 402.817121836 0 
86 769.666043451 912.79826621 638.958786347 0 
87 620.033644176 620.033644175 434.023550923 2 
88 714.657983089 766.532548307 568.018204042 2 
89 511.385259811 528.315987702 369.821191392 0 
90 740.590774057 759.731552543 547.999025992 1 
91 807.281311263 807.281311263 565.096917884 1 
92 653.778272519 678.899705098 475.229793569 2 
93 580.201313246 580.201313246 406.140919272 2 
94 502.470176558 559.14971067 391.404797471 0 
95 643.312823635 643.312823635 450.318976545 0 
96 515.511415971 515.511415971 360.85799118 1 
97 601.058427599 601.058427599 420.74089932 0 
98 698.99147268 698.99147268 489.294030876 2 
99 660.164061652 660.164061652 462.114843156 2 
100 757.24497751 757.24497751 530.071484257 2 
101 532.554928502 588.005953164 387.732897974 2 
102 703.710951607 678.055576966 492.597666125 0 
103 613.07859523 631.425311428 441.997718 0 
104 748.612586881 738.14344734 524.028810816 2 
105 831.336227833 700.667587899 593.139953725 1 
106 513.236526319 549.151899055 384.406329339 0 
107 602.811736476 602.811736476 421.968215533 1 
108 725.859407499 741.154030411 518.807821292 0 
109 620.911044451 620.911044451 434.637731116 0 
110 773.129420212 823.58476548 581.001954951 2 
111 768.475900676 768.475900676 537.933130473 2 
112 637.418874778 637.418874778 446.193212344 2 
113 672.311617905 683.241215607 478.268850925 0 
114 556.81396378 574.922483834 402.445738684 0 
115 791.651405898 776.514114822 588.175548068 1 
116 450.152908466 450.152908466 315.107035926 0 
117 625.988387303 625.988387297 438.191871112 1 
118 486.286798204 486.286798203 340.400758743 0 
119 628.505532666 628.505532666 439.953872866 2 
120 551.599209085 551.599209085 386.11944636 0 
121 446.744654997 493.020413934 345.114289753 0 
122 604.980245538 577.543321537 423.486171877 1 
123 690.97101631 690.97101631 483.679711417 1 
124 728.367700128 713.849978427 492.811835816 2 
125 634.307189437 634.307189437 444.015032606 2 
126 683.543485307 683.543485307 478.480439715 2 
127 666.080946394 692.040732189 484.428512532 2 
128 874.863531 960.96579361 636.954714062 2 
129 517.725909256 517.725909256 362.408136479 2 
130 616.373580567 670.078359078 482.227513964 2 
131 777.338012412 359.093482828 545.726038138 1 
132 620.504937594 620.504937594 434.353456316 2 
133 861.316090747 767.366655499 640.141193651 1 
134 757.523249376 757.523249376 530.266274564 2 
135 700.456135695 801.90997932 570.633043386 2 
136 692.113094228 365.241774154 484.47916596 1 
137 600.776789043 600.776789043 420.54375233 1 
138 612.906756523 573.909427343 403.906680957 0 
139 593.901409886 593.901409886 415.73098692 0 
140 708.990730203 721.323884079 508.099318366 2 
141 762.578646593 698.503996487 539.58754361 1 
142 711.490591546 741.187720137 518.831404096 1 
143 711.654697058 730.625558919 511.437891243 2 
144 643.342055331 654.636073979 458.245251785 2 
145 747.357877063 749.859982221 530.633735574 2 
146 710.680968337 319.0000791 514.166220602 1 
147 715.881633778 617.233729025 501.117143644 2 
148 509.83962574 522.942304848 366.059613394 0 
149 627.761497921 627.761497915 439.433048544 1 
150 562.080803847 573.203784569 407.013289715 1 
151 589.865326609 636.980813234 445.886569264 1 
152 545.66216264 545.66216264 381.963513848 0 
153 528.804532579 528.804532578 370.163172805 2 
154 514.785646854 514.78564685 360.349952798 0 
155 809.087700566 834.654953692 584.258467585 2 
156 628.003990874 702.639464874 491.847625412 2 
157 670.210809201 594.388998219 497.125070948 1 
158 773.798723589 652.226414047 584.660632462 2 
159 868.663930959 753.12490967 621.502379904 1 
160 633.619778849 618.921839925 443.533845195 2 
161 692.762633099 692.762633099 484.933843169 2 
162 854.08633054 830.466010419 597.860431378 1 
163 559.419457308 559.419457307 391.593620115 0 
164 613.865974709 623.859851973 436.701896381 0 
165 560.937030317 540.0551774 400.473306154 0 
166 709.727260713 725.767852975 526.436174994 1 
167 642.328906276 657.276100639 460.093270447 1 
168 446.660742076 463.022121402 337.62508245 0 
169 608.659293749 608.659293744 426.061505625 1 
170 652.459400927 652.459400927 456.721580649 1 
171 788.211537874 872.89712524 584.651442961 1 
172 845.819290582 864.317736159 613.783674355 2 
173 425.336825746 368.891081643 297.735778023 1 
174 616.515027437 616.515027435 431.560519206 0 
175 507.125757168 507.125757168 354.988030018 0 
176 837.710864381 874.747200696 612.323040488 1 
177 571.340774914 571.340774914 399.93854244 0 
178 786.358160919 808.204483159 556.697074132 2 
179 562.778465926 562.778465926 393.944926148 0 


==> plot_data/toy_example_timeseries_short_v2.txt <==
timeseries lftoe_perf hftoe_perf static_perf optimal_perf cluster_indices
1 811.495032012 818.019251449 610.682421838 973.695314209 1 
2 685.009841363 685.009841363 479.506888954 685.009841363 0 
3 613.066364784 590.628788951 483.038895326 690.055564752 2 
4 700.167946962 700.167946961 490.117562874 700.167946962 0 
5 457.542636863 504.936897834 353.455828484 504.936897834 0 
6 645.772647432 700.099868974 512.106458079 736.547328006 2 
7 764.255031539 637.458224698 544.900822132 778.429745902 1 
8 573.157407604 573.157407604 401.210185323 573.157407604 0 
9 601.671633235 601.671633235 421.170143264 601.671633235 2 
10 670.858678062 616.78333437 497.707851783 711.011216833 1 
11 691.457584527 618.353576978 510.8202176 729.743168 2 
12 894.898400316 499.167454191 643.76276225 919.661088929 1 
13 752.448312192 593.309297129 542.3984038 774.854862571 2 
14 772.836801839 623.638056707 579.781561354 852.494605858 1 
15 697.605323115 706.209277523 579.265172484 839.734604458 0 
16 789.672602558 789.672602558 552.770821791 789.672602558 2 
17 474.720099855 474.720099855 332.304069898 474.720099855 1 
18 661.3921336 662.637880392 450.990252616 663.256594478 0 
19 650.825177836 650.825177836 455.577624485 650.825177836 0 
20 473.80396804 495.415397735 346.790778414 495.415397735 0 
21 719.425985146 731.067803204 511.747462244 731.067803206 2 
22 671.067610307 668.219097778 500.945697723 749.80009701 1 
23 512.584112695 509.242600542 361.412825789 516.304036841 0 
24 760.494920365 760.494920365 532.346444255 760.494920365 0 
25 503.798681938 503.798681938 352.659077356 503.798681938 0 
26 672.581986838 672.581986834 470.807390787 672.581986838 1 
27 911.261602257 953.876313574 646.492417752 983.452470848 1 
28 852.988661269 849.918007743 619.020662554 913.019846736 1 
29 612.254691755 612.254691754 428.578284228 612.254691755 1 
30 459.910669543 459.910669543 321.93746868 459.910669543 0 
31 449.825178577 449.825178577 314.877625004 449.825178577 0 
32 606.614777001 642.753257984 441.65304432 642.753257986 2 
33 798.696967571 725.457469379 559.0878773 798.696967571 1 
34 636.326859444 636.326859444 445.428801611 636.326859444 1 
35 635.414327538 641.02086789 448.714607523 641.02086789 1 
36 710.528973789 596.638219173 497.370281652 710.528973789 2 
37 503.822254735 503.822254735 352.675578314 503.822254735 2 
38 754.228114772 761.375212286 588.448816906 842.302077071 1 
39 693.348142119 710.639339785 573.603170839 819.433101199 0 
40 524.862523322 524.862523322 367.403766326 524.862523322 1 
41 683.699030098 777.380327212 587.34404678 866.443459441 2 
42 766.913643173 766.913643161 536.839550221 766.913643173 0 
43 459.43791501 507.028497154 354.919948008 507.028497154 0 
44 780.511826265 610.329515934 578.940225495 837.313836323 1 
45 541.667606694 499.236529522 428.416851103 612.024073004 0 
46 963.176067727 927.594454595 641.574143 982.968697333 2 
47 748.101921928 641.554056373 529.900901083 775.548820163 1 
48 758.087667373 627.715863063 551.934669003 889.828986692 2 
49 757.065537248 757.065537248 529.945876074 757.065537248 2 
50 662.604465364 709.583313221 496.708319254 709.583313221 2 
51 878.076310449 658.613220546 623.608085525 951.906121741 1 
52 528.83521434 528.83521434 370.184650038 528.83521434 0 
53 638.156572523 638.156572518 446.709600766 638.156572523 2 
54 550.89885678 607.963361994 425.574353396 607.963361995 0 
55 707.899894043 606.033309946 495.52992583 707.899894043 2 
56 644.357218403 644.357218403 451.050052882 644.357218403 2 
57 764.568509746 863.941510891 597.201905952 937.954439587 2 
58 668.470028058 737.507987658 486.687489526 755.267409069 2 
59 691.617247145 200.922700701 484.132073001 691.617247145 1 
60 617.278862245 612.396781896 455.168597565 650.240853664 1 
61 579.098350657 579.098350657 405.36884546 579.098350657 1 
62 741.236201881 749.111225362 596.341554713 867.763064042 2 
63 500.46240728 500.46240728 350.323685096 500.46240728 0 
64 802.324159201 768.502958344 570.023639373 814.319484819 1 
65 525.295413649 507.537571282 367.706789554 525.295413649 0 
66 599.310162643 634.002936801 443.802055761 634.002936801 0 
67 786.918093958 748.118753925 583.692038264 846.930475773 1 
68 713.87924206 573.090519919 499.715469442 713.87924206 2 
69 722.659618737 722.659618737 505.861733116 722.659618737 2 
70 494.986334948 494.986334948 346.490434464 494.986334948 0 
71 618.799349758 560.919687284 433.15954483 618.799349758 0 
72 735.958582465 735.958582464 515.171007725 735.958582465 0 
73 673.326467848 673.326467848 471.328527493 673.326467848 0 
74 597.599024105 597.599024105 418.319316874 597.599024105 2 
75 606.768545703 569.023494213 394.781719275 606.768545703 2 
76 734.689198629 734.689198629 514.28243904 734.689198629 0 
77 513.031170559 513.031170559 359.121819392 513.031170559 2 
78 731.911935091 601.773776116 520.029702586 742.899575122 1 
79 869.062635996 838.976523498 633.727111293 993.946203632 2 
80 541.575955649 527.210306561 379.103168954 541.575955649 0 
81 898.435908367 890.975717497 628.905135857 898.435908367 1 
82 724.435564781 718.939119399 507.104895347 724.435564781 2 
83 470.304818474 470.304818474 329.213372932 470.304818474 2 
84 705.122824238 773.888174527 541.721722178 773.88817454 0 
85 735.390978665 735.390978665 514.773685065 735.390978665 1 
86 758.850739676 758.850739676 531.195517773 758.850739676 1 
87 637.675746395 637.675746395 446.373022476 637.675746395 2 
88 647.09959554 389.178574258 466.096566976 665.852238537 1 
89 835.698849419 781.586174514 604.834231068 871.248998009 1 


==> plot_data/toy_example_timeseries_v6.txt <==
timeseries lftoe_perf hftoe_perf static_perf optimal_perf cluster_indices
1 747.145211065 671.777679318 506.501904739 779.574702953 1 
2 692.312508369 703.834161501 504.046288574 816.239707395 2 
3 526.630801208 526.630801207 368.641560845 526.630801208 0 
4 688.055755959 688.055755952 481.639029171 688.055755959 2 
5 569.236170299 569.236170299 398.465319209 569.236170299 2 
6 799.723878643 790.611423739 606.939846676 894.824864045 1 
7 717.298165906 717.298165906 502.108716134 717.298165906 1 
8 621.517313234 657.524344069 460.267040848 657.524344069 2 
9 591.801005129 541.132777552 414.26070359 591.801005129 1 
10 657.454459051 637.320729487 478.247973773 683.211391104 2 
11 822.610507568 811.148297303 575.827355297 822.610507568 0 
12 541.033858624 545.941416133 382.158991293 545.941416133 0 
13 755.07948346 755.07948346 528.555638422 755.07948346 1 
14 522.649734618 522.649734616 365.854814233 522.649734618 2 
15 899.468106229 924.521246025 650.808395923 1038.72507662 2 
16 696.132053872 696.132053872 487.29243771 696.132053872 0 
17 442.212820507 442.212820507 309.548974355 442.212820507 0 
18 711.400092908 711.400092897 497.980065035 711.400092908 2 
19 499.203427916 499.203427916 349.442399541 499.203427916 0 
20 613.822042098 693.969473373 485.778631361 693.969473373 0 
21 642.628258608 642.628258606 449.839781026 642.628258608 0 
22 714.651135788 746.826317666 530.088431437 769.650784957 1 
23 720.045834252 555.044898905 522.934602676 747.049432394 1 
24 565.820704298 478.107625152 396.074493009 565.820704298 2 
25 611.94460426 600.652873357 450.080743933 642.972491333 1 
26 707.21195139 625.972730248 543.907254084 826.56611127 2 
27 660.754677614 660.754677614 462.52827433 660.754677614 1 
28 518.872338024 518.872338019 363.210636617 518.872338024 0 
29 710.563367969 710.563367969 497.394357579 710.563367969 1 
30 560.348632741 560.348632741 392.244042919 560.348632741 0 
31 848.649372717 818.901352669 594.054560902 848.649372717 2 
32 731.043315622 731.043315622 511.730320936 731.043315622 2 
33 666.131825714 628.453483027 466.292278 666.131825714 1 
34 582.340645294 582.340645294 407.638451706 582.340645294 1 
35 675.09753945 675.09753945 472.568277615 675.09753945 1 
36 628.783444366 628.783444365 440.148411056 628.783444366 0 
37 549.322088795 591.063741648 413.744619153 591.063741648 2 
38 766.282254284 791.453201187 584.02832938 834.326184828 2 
39 809.513382019 809.513382019 566.659367414 809.513382019 1 
40 556.405801198 556.405801198 389.484060838 556.405801198 0 
41 652.533284065 652.533284065 456.773298846 652.533284065 0 
42 642.411641214 690.268673189 483.188071232 690.268673189 0 
43 513.516578437 513.516578437 359.461604906 513.516578437 0 
44 758.691192181 761.883917101 542.905439676 775.579199537 1 
45 640.993978902 511.955243786 456.931188615 652.758840878 2 
46 629.274600511 660.687325912 462.481128139 660.687325913 0 
47 703.193824246 703.193824246 492.235676972 703.193824246 2 
48 861.420077035 778.050912907 610.790716518 928.439751015 1 
49 597.830368035 597.830368035 418.481257625 597.830368035 2 
50 619.425453577 619.425453575 433.597817504 619.425453577 0 
51 881.642211766 851.670358892 617.149548236 881.642211766 2 
52 417.935136097 427.301317568 299.110922297 427.301317568 0 
53 498.106793232 526.09163039 368.264141273 526.09163039 0 
54 499.595475724 499.595475724 349.716833007 499.595475724 0 
55 794.409096341 772.969354251 563.591680046 843.695758702 1 
56 658.816456175 631.281441767 513.718794817 753.755965824 2 
57 437.293326209 437.293326209 306.105328346 437.293326209 0 
58 602.505467073 602.505467073 421.753826951 602.505467073 0 
59 591.151950899 622.239410182 430.395151369 622.239410187 2 
60 776.368771215 748.114816636 543.45813985 776.368771215 1 
61 619.221853346 619.221853345 433.455297342 619.221853346 2 
62 640.179913326 689.596701297 482.717690908 689.596701297 2 
63 683.016932516 752.339651179 526.637755825 752.339651179 2 
64 788.129176472 727.087222347 548.820714716 788.129176472 1 
65 699.459498487 699.459498486 489.621648941 699.459498487 2 
66 713.117219946 713.117219946 499.182053962 713.117219946 0 
67 714.706829177 765.432625521 564.268877919 806.098397028 2 
68 753.905503816 753.905503816 527.733852671 753.905503816 2 
69 663.10212032 663.10212032 464.171484224 663.10212032 1 
70 699.776634062 699.776634062 489.843643844 699.776634062 1 
71 715.97863531 758.224301934 582.847315347 832.639021924 0 
72 694.80149626 694.80149626 486.361047382 694.80149626 0 
73 689.493674926 732.756853855 527.458640526 815.347104951 1 
74 675.506594618 675.506594617 472.854616232 675.506594618 1 
75 631.350258701 631.350258701 441.945181091 631.350258701 2 
76 461.339101716 461.339101716 322.937371201 461.339101716 0 
77 848.31353677 759.605372488 581.45823028 877.819223041 1 
78 584.964302625 584.964302625 409.475011838 584.964302625 1 
79 803.481664828 746.870813469 562.437165379 803.481664828 1 
80 574.859215797 611.849869018 428.294908312 611.849869018 1 
81 758.552690111 792.207325672 554.54512797 792.207325672 1 
82 684.257706892 665.51359178 478.980394825 684.257706892 1 
83 468.534548375 549.397166898 384.578016829 549.397166898 0 
84 783.96026776 748.44757638 548.772187432 783.96026776 1 
85 543.497410375 543.497410375 380.448187263 543.497410375 0 
86 503.767004696 503.767004692 352.636903287 503.767004696 1 
87 726.254282131 675.189496706 525.184519747 750.263599638 2 
88 570.255736734 570.255736734 399.179015714 570.255736734 2 
89 746.397220281 750.000371028 525.00025972 750.000371028 2 
90 812.2214021 848.745763315 607.220584174 867.457977392 0 
91 816.637133667 810.862160096 628.691027061 914.708472475 2 
92 663.598527226 340.755278509 464.518969058 663.598527226 1 
93 781.673996493 702.611663643 580.065053741 875.101098913 2 
94 554.139094579 554.139094579 387.897366205 554.139094579 0 
95 796.355745309 732.878714026 543.585309277 867.879837102 1 
96 839.477098742 774.623336857 616.946342723 927.539606513 1 
97 676.141168211 613.241126519 503.072207824 718.674582606 2 
98 585.637190627 585.637190627 409.946033439 585.637190627 0 
99 759.795388253 778.837254798 568.881891237 812.688416052 1 
100 521.041631318 528.705569687 370.093898781 528.705569687 0 
101 506.924256982 506.924256982 354.846979888 506.924256982 0 
102 473.280330668 473.280330668 331.296231468 473.280330668 0 
103 645.450390577 657.864938683 460.505457078 657.864938683 0 
104 657.617811734 660.064373463 462.045061424 660.064373463 2 
105 560.053571035 535.826587828 392.037499725 560.053571035 1 
106 525.567332801 525.567332801 367.897132961 525.567332801 1 
107 705.396280342 683.154122904 507.749408134 725.356297334 1 
108 565.12734211 565.12734211 395.589139477 565.12734211 0 
109 566.305480957 566.305480956 396.41383667 566.305480957 2 
110 525.858027401 525.858027396 368.10061918 525.858027401 0 
111 561.340721962 561.340721962 392.938505373 561.340721962 0 
112 756.741273009 778.648058217 559.55688701 799.366981443 1 
113 733.594532149 690.548569022 513.516172504 733.594532149 2 
114 614.44343783 608.706164872 430.336436512 614.766337874 1 
115 603.144605821 603.144605821 422.201224075 603.144605821 2 
116 662.393503006 635.459099907 463.675452104 662.393503006 1 
117 607.392335743 563.322341859 438.413706629 626.305295184 2 
118 627.1035911 627.1035911 438.97251377 627.1035911 2 
119 786.646027848 754.063681906 559.068990337 818.325021212 1 
120 527.782562552 527.782562548 369.447793786 527.782562552 0 
121 667.19253928 814.073109571 557.418290632 819.239538712 0 
122 688.369531728 688.369531728 481.858672209 688.369531728 1 
123 707.355719024 622.848887654 526.797420543 752.567743632 2 
124 611.714777666 611.714777666 428.200344367 611.714777666 0 
125 591.341626599 595.012987043 416.50909093 595.012987043 0 
126 633.046507143 633.046507143 443.132555 633.046507143 1 
127 782.593053248 678.363684007 533.158669154 961.114325851 2 
128 762.071537314 647.010227017 564.211519125 882.524338407 2 
129 693.282367144 693.282367144 485.297657001 693.282367144 2 
130 673.760058714 683.624766073 499.757706668 723.64429593 1 
131 641.208367487 641.208367485 448.845857241 641.208367487 1 
132 490.237145773 391.741373561 372.236029698 531.765756712 0 
133 683.239500945 683.239500943 478.267650662 683.239500945 1 
134 665.133242397 634.994168667 465.593269678 665.133242397 2 
135 637.28040004 729.260226202 493.22406979 732.941265471 2 
136 536.355083151 521.189058749 375.448558206 536.355083151 0 
137 603.700577434 681.281363707 476.896954601 681.281363716 2 
138 649.383870856 563.46993942 454.568709599 649.383870856 1 
139 767.172078321 786.597869392 550.618508575 786.597869392 0 
140 490.642647898 557.522601836 390.265821285 557.522601836 0 
141 855.161153098 780.045634138 571.653040226 876.360105145 1 
142 713.442535491 764.273013248 523.952365009 764.273013249 1 
143 756.09364482 808.906779205 566.234745443 808.906779205 1 
144 495.776012095 495.776012095 347.043208467 495.776012095 0 
145 558.43245954 598.544682847 418.981277993 598.544682847 0 
146 831.671235905 811.81422628 582.169865134 831.671235905 2 
147 644.773466357 644.773466357 451.34142645 644.773466357 0 
148 554.488325073 566.085696469 396.259987528 566.085696469 2 
149 838.485535913 838.485535913 586.939875139 838.485535913 2 
150 831.898288951 797.536648293 610.26863847 894.970682057 2 
151 722.251149779 722.251149777 505.575804845 722.251149779 2 
152 389.702030456 389.702030443 272.791421319 389.702030456 0 
153 599.870887995 691.915462847 484.340823999 691.915462856 2 
154 728.825645901 711.989030327 505.257152231 732.673374926 1 
155 528.515011987 500.478896151 383.762474901 548.232107001 0 
156 751.848410979 751.84841097 526.293887685 751.848410979 1 
157 775.345176198 775.345176198 542.741623339 775.345176198 2 
158 515.314611426 515.314611426 360.720227998 515.314611426 0 
159 712.966929272 712.990449639 525.681379862 750.973399804 1 
160 548.863029577 532.023645246 384.204120704 548.863029577 0 
161 696.723849797 689.503927647 487.706694858 696.723849797 1 
162 547.855372117 524.779766855 398.87256644 635.035997356 2 
163 477.056166944 487.238481793 341.066937255 487.238481793 0 
164 554.884704649 564.325345813 395.027742069 564.325345813 0 
165 661.620675646 745.333415236 521.733390666 745.333415237 2 
166 627.331657916 561.831234635 439.132160541 627.331657916 1 
167 730.829893556 632.798993516 532.089325229 839.611846558 2 
168 729.823549147 729.823549147 510.876484403 729.823549147 2 
169 591.865659018 591.865659018 414.305961312 591.865659018 0 
170 698.956238543 698.956238543 489.26936698 698.956238543 2 
171 613.928420842 613.928420842 429.749894589 613.928420842 1 
172 656.404819702 642.867752406 459.483373791 656.404819702 0 
173 443.232638903 443.232638903 310.262847232 443.232638903 0 
174 766.511364457 751.82503362 583.605372991 905.521781987 2 
175 481.121586422 186.397565213 336.785110495 481.121586422 1 
176 667.449145973 667.449145973 467.214402181 667.449145973 1 
177 517.446303699 517.446303699 362.212412589 517.446303699 0 
178 880.721905031 865.348631515 616.505333522 880.721905031 1 
179 715.642242845 662.659387699 500.949569992 715.642242845 2 


==> plot_data/tput_diffahc_ahc1p1.txt <==
x y 
0.0 0.846286579922 
6.24058451811 0.852998123978 
12.4811690362 0.857964064648 
18.7217535543 0.864675608704 
24.9623380724 0.928400164528 
31.2029225905 0.930757732321 
37.4435071086 0.933235686554 
43.6840916268 0.964646515314 
49.9246761449 0.965107996669 
56.165260663 0.965659767855 
62.4058451811 0.96603095938 
68.6464296992 0.966743245819 
74.8870142173 0.967375274632 
81.1275987354 0.968288205138 
87.3681832535 0.970214388186 
93.6087677716 0.971438316998 
99.8493522897 0.972521794962 
106.089936808 0.974267398349 
112.330521326 0.977166705123 
118.571105844 0.978069603427 
124.811690362 0.979313596645 
131.05227488 0.981701261048 
137.292859398 0.98233328986 
143.533443916 0.983466928842 
149.774028435 0.984139086468 
156.014612953 0.984580503416 
162.255197471 0.985112210195 
168.495781989 0.994743125433 
174.736366507 0.995635991533 
180.976951025 0.998665716951 
187.217535543 0.998996779663 
193.458120061 0.999237552544 
199.698704579 0.999307777967 
205.939289098 0.999408100001 
212.179873616 0.999448228814 
218.420458134 0.999538518645 
224.661042652 0.999638840679 
230.90162717 0.999869581356 
237.142211688 0.999899677966 
243.382796206 0.999929774576 
249.623380724 0.999929774576 
255.863965242 0.999929774576 
262.104549761 0.999929774576 
268.345134279 0.999929774576 
274.585718797 0.99993980678 
280.826303315 0.999959871187 
287.066887833 0.999959871187 
293.307472351 0.99996990339 
299.548056869 0.99996990339 
305.788641387 1.0 
312.029225905 1.0 


==> plot_data/tput_diffahc_ahc1p2.txt <==
x y 
0.0 0.858736544307 
5.99052598316 0.864996639212 
11.9810519663 0.872721435809 
17.9715779495 0.89666830526 
23.9621039326 0.935854091634 
29.9526299158 0.949267147544 
35.9431558989 0.954403635671 
41.9336818821 0.973193952588 
47.9242078653 0.974377752586 
53.9147338484 0.975120135635 
59.9052598316 0.975571584787 
65.8957858147 0.97635409665 
71.8863117979 0.977046318683 
77.876837781 0.977778669529 
83.8673637642 0.978862147493 
89.8578897474 0.979945625458 
95.8484157305 0.980928781388 
101.838941714 0.982343322064 
107.829467697 0.984460116975 
113.81999368 0.987459745784 
119.810519663 0.988121871207 
125.801045646 0.989034801714 
131.791571629 0.991352240693 
137.782097613 0.991813722048 
143.772623596 0.992776813572 
149.763149579 0.993438938994 
155.753675562 0.993729872892 
161.744201545 0.994191354247 
167.734727528 0.997211047462 
173.725253512 0.997592271191 
179.715779495 0.997833044071 
185.706305478 0.999087069493 
191.696831461 0.99916732712 
197.687357444 0.99925761695 
203.677883427 0.999307777967 
209.668409411 0.999408100001 
215.658935394 0.999478325425 
221.649461377 0.999518454238 
227.63998736 0.999598711865 
233.630513343 0.999709066102 
239.621039326 0.999789323729 
245.611565309 0.999809388136 
251.602091293 0.999839484746 
257.592617276 0.999859549153 
263.583143259 0.999889645763 
269.573669242 0.99990971017 
275.564195225 0.999919742373 
281.554721208 0.999919742373 
287.545247192 0.999949838983 
293.535773175 1.0 
299.526299158 1.0 


==> plot_data/tput_diffahc_ahc1p3.txt <==
x y 
0.0 0.871607861235 
5.90520434517 0.879091884951 
11.8104086903 0.896327210345 
17.7156130355 0.920715496745 
23.6208173807 0.943970144163 
29.5260217258 0.958025261088 
35.431226071 0.961325855998 
41.3364304162 0.972030216997 
47.2416347613 0.974498139026 
53.1468391065 0.97555152038 
59.0520434517 0.976855706819 
64.9572477968 0.978310376308 
70.862452142 0.97959449834 
76.7676564872 0.981009039015 
82.6728608323 0.982443644098 
88.5780651775 0.984430020365 
94.4832695227 0.985814464431 
100.388473868 0.98738952036 
106.293678213 0.989656798323 
112.198882558 0.991924076285 
118.104086903 0.993599454248 
124.009291249 0.994662867806 
129.914495594 0.995164477974 
135.819699939 0.996137601701 
141.724904284 0.99660911526 
147.630108629 0.997130789835 
153.535312974 0.997542110174 
159.44051732 0.997752786444 
165.345721665 0.997833044071 
171.25092601 0.998053752546 
177.156130355 0.998144042376 
183.0613347 0.998264428817 
188.966539045 0.998384815257 
194.871743391 0.998555362714 
200.776947736 0.998786103392 
206.682152081 0.998926554239 
212.587356426 0.998976715256 
218.492560771 0.9991071339 
224.397765116 0.999187391527 
230.302969462 0.999277681357 
236.208173807 0.999398067798 
242.113378152 0.999508422035 
248.018582497 0.999558583052 
253.923786842 0.999638840679 
259.828991187 0.999749194916 
265.734195533 0.999869581356 
271.639399878 0.99990971017 
277.544604223 0.99990971017 
283.449808568 0.999949838983 
289.355012913 1.0 
295.260217258 1.0 


==> plot_data/tput_diffahc_ahc1p4.txt <==
x y 
0.0 0.891652203573 
6.19693487207 0.904383069654 
12.3938697441 0.93051695944 
18.5908046162 0.939726522136 
24.7877394883 0.962720332267 
30.9846743604 0.965920605143 
37.1816092324 0.967866852597 
43.3785441045 0.976033066142 
49.5754789766 0.979062791561 
55.7724138487 0.979464079696 
61.9693487207 0.979855335627 
68.1662835928 0.980617783084 
74.3632184649 0.981129425456 
80.560153337 0.981942033929 
86.757088209 0.982834900029 
92.9540230811 0.983607379689 
99.1509579532 0.984430020365 
105.347892825 0.987028361039 
111.544827697 0.990740276287 
117.741762569 0.992184913573 
123.938697441 0.993037650859 
130.135632314 0.993759969502 
136.332567186 0.994351869501 
142.529502058 0.994843447466 
148.72643693 0.995365122042 
154.923371802 0.995796506787 
161.120306674 0.996127569498 
167.317241546 0.996448600006 
173.514176418 0.996789694921 
179.71111129 0.997120757632 
185.908046162 0.997421723733 
192.104981034 0.997612335597 
198.301915906 0.997772850851 
204.498850778 0.997943398309 
210.695785651 0.99818417119 
216.892720523 0.998455040681 
223.089655395 0.998545330511 
229.286590267 0.998675749155 
235.483525139 0.998796135595 
241.680460011 0.998926554239 
247.877394883 0.99904694068 
254.074329755 0.999187391527 
260.271264627 0.999327842374 
266.468199499 0.999418132204 
272.665134371 0.999568615255 
278.862069243 0.999759227119 
285.059004115 0.999869581356 
291.255938987 0.999899677966 
297.45287386 0.999949838983 
303.649808732 1.0 
309.846743604 1.0 


==> plot_data/tput_diffahc_ahc1p5.txt <==
x y 
0.0 0.905366225584 
6.28019202315 0.919401278103 
12.5603840463 0.944010272976 
18.8405760695 0.95523630855 
25.1207680926 0.970144162762 
31.4009601158 0.973203984791 
37.6811521389 0.975732100041 
43.9613441621 0.980647879694 
50.2415361852 0.98387824918 
56.5217282084 0.984440052569 
62.8019202315 0.984841340704 
69.0821122547 0.985182435618 
75.3623042778 0.985704110194 
81.642496301 0.986245849176 
87.9226883241 0.987128683073 
94.2028803473 0.988001484766 
100.48307237 0.989004705103 
106.763264394 0.993067747469 
113.043456417 0.994201386451 
119.32364844 0.994682932212 
125.603840463 0.995234703398 
131.884032486 0.995405250855 
138.164224509 0.995595862719 
144.444416532 0.995696184753 
150.724608556 0.99580653899 
157.004800579 0.995967054244 
163.284992602 0.996197794922 
169.565184625 0.996458632209 
175.845376648 0.996809759327 
182.125568671 0.997100693225 
188.405760695 0.997331433903 
194.685952718 0.997632400004 
200.966144741 0.997903269495 
207.246336764 0.998164106783 
213.526528787 0.99842494407 
219.80672081 0.998645652545 
226.086912833 0.998876393222 
232.367104857 0.998996779663 
238.64729688 0.9991071339 
244.927488903 0.999267649154 
251.207680926 0.999448228814 
257.487872949 0.999548550848 
263.768064972 0.999628808475 
270.048256996 0.999658905085 
276.328449019 0.999709066102 
282.608641042 0.999829452543 
288.888833065 0.999899677966 
295.169025088 0.999919742373 
301.449217111 0.99993980678 
307.729409134 1.0 
314.009601158 1.0 


==> plot_data/tput_diffahc_ahc1p6.txt <==
x y 
0.0 0.902717723894 
6.53091080082 0.924286961145 
13.0618216016 0.953340222113 
19.5927324025 0.962931008537 
26.1236432033 0.974779040721 
32.6545540041 0.977337252581 
39.1854648049 0.979484144103 
45.7163756057 0.983497025452 
52.2472864066 0.984239408501 
58.7781972074 0.984811244094 
65.3091080082 0.98560378816 
71.840018809 0.986145527142 
78.3709296098 0.987198908496 
84.9018404107 0.987861033919 
91.4327512115 0.988583352562 
97.9636620123 0.989456154255 
104.494572813 0.992576169504 
111.025483614 0.994070967807 
117.556394415 0.994381966111 
124.087305216 0.994733093229 
130.618216016 0.99503405933 
137.149126817 0.995204606788 
143.680037618 0.995405250855 
150.210948419 0.99568615255 
156.74185922 0.995876764414 
163.272770021 0.996177730515 
169.803680821 0.996538889836 
176.334591622 0.996859920344 
182.865502423 0.997271240683 
189.396413224 0.997542110174 
195.927324025 0.997812979665 
202.458234825 0.998164106783 
208.989145626 0.998475105087 
215.520056427 0.998685781358 
222.050967228 0.998916522036 
228.581878029 0.999087069493 
235.11278883 0.999297745764 
241.64369963 0.999448228814 
248.174610431 0.999548550848 
254.705521232 0.999618776272 
261.236432033 0.999709066102 
267.767342834 0.999779291526 
274.298253634 0.999849516949 
280.829164435 0.99990971017 
287.360075236 0.999919742373 
293.890986037 0.999949838983 
300.421896838 0.999949838983 
306.952807639 0.999959871187 
313.483718439 0.999959871187 
320.01462924 1.0 
326.545540041 1.0 


==> plot_data/tput_diffahc_ahc1p7.txt <==
x y 
0.0 0.906118640837 
6.23393786946 0.925440664533 
12.4678757389 0.957714262784 
18.7018136084 0.965740025482 
24.9357514778 0.978089667834 
31.1696893473 0.980196430542 
37.4036272167 0.981932001726 
43.6375650862 0.984319666128 
49.8715029557 0.98655684748 
56.1054408251 0.987690486462 
62.3393786946 0.988533191545 
68.573316564 0.989265542391 
74.8072544335 0.990017957644 
81.041192303 0.991512755947 
87.2751301724 0.9922651712 
93.5090680419 0.992997522046 
99.7430059113 0.994010774586 
105.976943781 0.995987118651 
112.21088165 0.996388406786 
118.44481952 0.9967295017 
124.678757389 0.997010403395 
130.912695259 0.997190983056 
137.146633128 0.997261208479 
143.380570998 0.99741169153 
149.614508867 0.997602303394 
155.848446736 0.997863140682 
162.082384606 0.998083849156 
168.316322475 0.998254396613 
174.550260345 0.998434976274 
180.784198214 0.998575427121 
187.018136084 0.998806167799 
193.252073953 0.998906489832 
199.486011823 0.999097101696 
205.719949692 0.99922752034 
211.953887562 0.999337874577 
218.187825431 0.999408100001 
224.4217633 0.999548550848 
230.65570117 0.999638840679 
236.889639039 0.999699033899 
243.123576909 0.999769259322 
249.357514778 0.999799355933 
255.591452648 0.999799355933 
261.825390517 0.999839484746 
268.059328387 0.999849516949 
274.293266256 0.99987961356 
280.527204126 0.999899677966 
286.761141995 0.999899677966 
292.995079865 0.99990971017 
299.229017734 0.99993980678 
305.462955603 1.0 
311.696893473 1.0 


==> plot_data/tput_diffahc_ahc1p8.txt <==
x y 
0.0 0.907834147614 
6.60153591335 0.944993428907 
13.2030718267 0.961105147524 
19.80460774 0.974548300043 
26.4061436534 0.980136237322 
33.0076795667 0.981269876303 
39.6092154801 0.983677605112 
46.2107513934 0.985041984771 
52.8122873068 0.985674013584 
59.4138232201 0.986857813582 
66.0153591335 0.988141935613 
72.6168950468 0.989496283069 
79.2184309601 0.992927296622 
85.8199668735 0.993378745774 
92.4215027868 0.993770001705 
99.0230387002 0.994211418654 
105.624574614 0.996017215261 
112.226110527 0.996187762718 
118.82764644 0.996257988142 
125.429182354 0.996398438989 
132.030718267 0.99657901865 
138.63225418 0.996789694921 
145.233790094 0.997020435598 
151.835326007 0.997301337293 
158.43686192 0.997582238987 
165.038397834 0.997853108478 
171.639933747 0.99818417119 
178.24146966 0.998615555935 
184.843005574 0.998856328815 
191.444541487 0.99904694068 
198.0460774 0.999177359323 
204.647613314 0.999277681357 
211.249149227 0.999357938984 
217.85068514 0.999498389831 
224.452221054 0.999578647458 
231.053756967 0.999658905085 
237.65529288 0.999719098306 
244.256828794 0.999839484746 
250.858364707 0.999839484746 
257.45990062 0.999839484746 
264.061436534 0.999839484746 
270.662972447 0.999839484746 
277.264508361 0.999839484746 
283.866044274 0.999839484746 
290.467580187 0.999839484746 
297.069116101 0.999839484746 
303.670652014 0.999849516949 
310.272187927 0.999859549153 
316.873723841 0.999869581356 
323.475259754 1.0 
330.076795667 1.0 


==> plot_data/tput_diffahc_ahc1p9.txt <==
x y 
0.0 0.895534666279 
5.87683908333 0.92197955437 
11.7536781667 0.958185776342 
17.63051725 0.972491698352 
23.5073563333 0.97873172885 
29.3841954167 0.980527493253 
35.2610345 0.981550777997 
41.1378735833 0.983336510198 
47.0147126666 0.984399923755 
52.89155175 0.985985011888 
58.7683908333 0.986607008497 
64.6452299166 0.98717884409 
70.522069 0.987981420359 
76.3989080833 0.988844189849 
82.2757471666 0.992606266114 
88.15258625 0.992997522046 
94.0294253333 0.993529228825 
99.9062644166 0.994181322044 
105.7831035 0.99565605594 
111.659942583 0.995786474583 
117.536781667 0.995977086447 
123.41362075 0.996077408481 
129.290459833 0.996187762718 
135.167298917 0.996478696616 
141.044138 0.996689372887 
146.920977083 0.996950210175 
152.797816167 0.99735149831 
158.67465525 0.997612335597 
164.551494333 0.997843076275 
170.428333417 0.997993559325 
176.3051725 0.998134010173 
182.182011583 0.998434976274 
188.058850667 0.998695813562 
193.93568975 0.998846296612 
199.812528833 0.999006811866 
205.689367917 0.999207455934 
211.566207 0.999267649154 
217.443046083 0.999347906781 
223.319885167 0.999388035594 
229.19672425 0.999428164408 
235.073563333 0.999428164408 
240.950402417 0.999478325425 
246.8272415 0.999528486441 
252.704080583 0.999548550848 
258.580919667 0.999608744068 
264.45775875 0.999699033899 
270.334597833 0.999779291526 
276.211436917 0.999859549153 
282.088276 0.999929774576 
287.965115083 1.0 
293.841954167 1.0 


==> plot_data/tput_diffmlu_mlu0p095.txt <==
x y 
0.0 0.813822369807 
5.380492272 0.814725268111 
10.760984544 0.818487344375 
16.141476816 0.857472486682 
21.521969088 0.908957754392 
26.90246136 0.92724646114 
32.282953632 0.948936084832 
37.663445904 0.956771235666 
43.043938176 0.974648622077 
48.424430448 0.975832422075 
53.80492272 0.976775449192 
59.185414992 0.97786895936 
64.565907264 0.978771857663 
69.946399536 0.979765045797 
75.326891808 0.98048736444 
80.70738408 0.981209683083 
86.087876352 0.982072452573 
91.468368624 0.982935222063 
96.848860896 0.983838120366 
102.229353168 0.985031952568 
107.60984544 0.985954915278 
112.990337712 0.987519939004 
118.370829984 0.988151967817 
123.751322256 0.988743867816 
129.131814528 0.989305671205 
134.5123068 0.990549664423 
139.892799072 0.991101435608 
145.273291344 0.991773593234 
150.653783616 0.9922651712 
156.034275888 0.992606266114 
161.41476816 0.993148005096 
166.795260432 0.996970274581 
172.175752704 0.997261208479 
177.556244976 0.997592271191 
182.936737248 0.998545330511 
188.31722952 0.998725910172 
193.697721792 0.998986747459 
199.078214064 0.99913723051 
204.458706336 0.999267649154 
209.839198608 0.999448228814 
215.21969088 0.999608744068 
220.600183152 0.999699033899 
225.980675424 0.999799355933 
231.361167696 0.999889645763 
236.741659968 0.99990971017 
242.12215224 0.999919742373 
247.502644512 0.999919742373 
252.883136784 0.999959871187 
258.263629056 0.999979935593 
263.644121328 1.0 
269.0246136 1.0 


==> plot_data/tput_diffmlu_mlu0p112.txt <==
x y 
0.0 0.818457247765 
7.40876293663 0.822399903691 
14.8175258733 0.856378976515 
22.2262888099 0.912378735742 
29.6350517465 0.929032193341 
37.0438146831 0.943197664503 
44.4525776198 0.962780525487 
51.8613405564 0.965810250905 
59.270103493 0.967305049208 
66.6788664296 0.968850008527 
74.0876293663 0.970836384795 
81.4963923029 0.972391376318 
88.9051552395 0.974046689874 
96.3139181761 0.975421101737 
103.722681113 0.976986125463 
111.131444049 0.98051746105 
118.540206986 0.981330069523 
125.948969923 0.982443644098 
133.357732859 0.984450084772 
140.766495796 0.985433240703 
148.175258733 0.98655684748 
155.584021669 0.987740647478 
162.992784606 0.994341837298 
170.401547542 0.994863511873 
177.810310479 0.995425315262 
185.219073416 0.996819791531 
192.627836352 0.997542110174 
200.036599289 0.997963462715 
207.445362226 0.998294525427 
214.854125162 0.998465072884 
222.262888099 0.998675749155 
229.671651035 0.998866361019 
237.080413972 0.998966683053 
244.489176909 0.99907703729 
251.897939845 0.999157294917 
259.306702782 0.999237552544 
266.715465719 0.999277681357 
274.124228655 0.999347906781 
281.532991592 0.999468293221 
288.941754528 0.999568615255 
296.350517465 0.999678969492 
303.759280402 0.999739162712 
311.168043338 0.999759227119 
318.576806275 0.999819420339 
325.985569212 0.999859549153 
333.394332148 0.99987961356 
340.803095085 0.99987961356 
348.211858021 0.999989967797 
355.620620958 0.999989967797 
363.029383895 1.0 
370.438146831 1.0 


==> plot_data/tput_diffmlu_mlu0p140.txt <==
x y 
0.0 0.817494156242 
8.90984484396 0.842965920605 
17.8196896879 0.913582600146 
26.7295345319 0.934048295027 
35.6393793758 0.944391496704 
44.5492242198 0.964385678026 
53.4590690638 0.966341957684 
62.3689139077 0.968438688189 
71.2787587517 0.970304678016 
80.1886035957 0.972060313607 
89.0984484396 0.974909459365 
98.0082932836 0.977206833937 
106.918138128 0.980286720372 
115.827982972 0.981761454268 
124.737827815 0.983025511893 
133.647672659 0.984981791551 
142.557517503 0.986155559345 
151.467362347 0.987319294937 
160.377207191 0.989777184763 
169.287052035 0.995174510178 
178.196896879 0.996799727124 
187.106741723 0.997361530513 
196.016586567 0.997582238987 
204.926431411 0.997782883055 
213.836276255 0.997953430512 
222.746121099 0.998144042376 
231.655965943 0.99836475085 
240.565810787 0.998455040681 
249.475655631 0.998505201697 
258.385500475 0.998635620341 
267.295345319 0.998745974578 
276.205190163 0.998806167799 
285.115035007 0.998896457629 
294.024879851 0.998986747459 
302.934724695 0.999067005086 
311.844569539 0.99916732712 
320.754414383 0.999207455934 
329.664259227 0.999287713561 
338.574104071 0.999347906781 
347.483948915 0.999689001695 
356.393793758 0.999769259322 
365.303638602 0.999779291526 
374.213483446 0.999839484746 
383.12332829 0.999859549153 
392.033173134 0.99990971017 
400.943017978 0.999949838983 
409.852862822 0.999949838983 
418.762707666 0.999949838983 
427.67255251 0.999989967797 
436.582397354 1.0 
445.492242198 1.0 


==> plot_data/tput_diffmlu_mlu0p269.txt <==
x y 
0.0 0.819731337594 
7.77668472154 0.830485859609 
15.5533694431 0.870594608694 
23.3300541646 0.926002467922 
31.1067388861 0.937499372987 
38.8834236077 0.962258850911 
46.6601083292 0.964796998365 
54.4367930508 0.965890508532 
62.2134777723 0.967094372937 
69.9901624938 0.968799847511 
77.7668472154 0.970665837338 
85.5435319369 0.973073566147 
93.3202166584 0.975100071229 
101.09690138 0.976554740718 
108.873586102 0.979785110204 
116.650270823 0.981490584777 
124.426955545 0.982965318673 
132.203640266 0.985262693245 
139.980324988 0.986285977989 
147.757009709 0.987620261038 
155.533694431 0.989175252561 
163.310379152 0.994713028823 
171.087063874 0.995204606788 
178.863748595 0.996217859328 
186.640433317 0.99669940509 
194.417118038 0.996970274581 
202.19380276 0.997170918649 
209.970487481 0.997491949157 
217.747172203 0.997883205088 
225.523856925 0.998164106783 
233.300541646 0.998565394918 
241.077226368 0.998776071189 
248.853911089 0.998966683053 
256.630595811 0.999056972883 
264.407280532 0.999087069493 
272.183965254 0.999147262713 
279.960649975 0.99922752034 
287.737334697 0.999347906781 
295.514019418 0.999398067798 
303.29070414 0.999448228814 
311.067388861 0.999478325425 
318.844073583 0.999528486441 
326.620758305 0.999588679662 
334.397443026 0.999668937289 
342.174127748 0.999689001695 
349.950812469 0.999949838983 
357.727497191 0.99996990339 
365.504181912 0.999979935593 
373.280866634 0.999989967797 
381.057551355 1.0 
388.834236077 1.0 


==> plot_data/tput_diffmlu_mlu0p379.txt <==
x y 
0.0 0.825830917244 
8.91761550096 0.87126676632 
17.8352310019 0.921538137421 
26.7528465029 0.94250544247 
35.6704620038 0.953340222113 
44.5880775048 0.966382086498 
53.5056930057 0.968629300053 
62.4233085067 0.97123767293 
71.3409240076 0.974377752586 
80.2585395086 0.97789905597 
89.1761550096 0.980096108508 
98.0937705105 0.982413547487 
107.011386011 0.985011888161 
115.929001512 0.986296010193 
124.846617013 0.98738952036 
133.764232514 0.988402772901 
142.681848015 0.989486250865 
151.599463516 0.990539632219 
160.517079017 0.993469035604 
169.434694518 0.996077408481 
178.352310019 0.996769630514 
187.26992552 0.997331433903 
196.187541021 0.997642432207 
205.105156522 0.997812979665 
214.022772023 0.998103913563 
222.940387524 0.998434976274 
231.858003025 0.998675749155 
240.775618526 0.998856328815 
249.693234027 0.998986747459 
258.610849528 0.999147262713 
267.528465029 0.99922752034 
276.44608053 0.999267649154 
285.363696031 0.999307777967 
294.281311532 0.999378003391 
303.198927033 0.999458261018 
312.116542533 0.999528486441 
321.034158034 0.999588679662 
329.951773535 0.999628808475 
338.869389036 0.999648872882 
347.787004537 0.999849516949 
356.704620038 0.999889645763 
365.622235539 0.999899677966 
374.53985104 0.99993980678 
383.457466541 0.999949838983 
392.375082042 0.999949838983 
401.292697543 0.999959871187 
410.210313044 0.99996990339 
419.127928545 0.99996990339 
428.045544046 0.999979935593 
436.963159547 1.0 
445.880775048 1.0 


==> plot_data/tput_diffmlu_mlu0p776.txt <==
x y 
0.0 0.827395940971 
8.79317227759 0.859218090069 
17.5863445552 0.919852727254 
26.3795168328 0.943498630604 
35.1726891104 0.956580623802 
43.9658613879 0.970013744119 
52.7590336655 0.972511762758 
61.5522059431 0.975120135635 
70.3453782207 0.977909088173 
79.1385504983 0.980587686474 
87.9317227759 0.982885061046 
96.7248950535 0.985312854262 
105.518067331 0.987108618666 
114.311239609 0.988533191545 
123.104411886 0.989486250865 
131.897584164 0.990399181372 
140.690756441 0.991562916963 
149.483928719 0.992676491538 
158.277100997 0.994311740688 
167.070273274 0.996920113565 
175.863445552 0.997211047462 
184.656617829 0.997481916953 
193.449790107 0.997612335597 
202.242962385 0.997692593224 
211.036134662 0.997833044071 
219.82930694 0.997983527122 
228.622479217 0.9982142678 
237.415651495 0.998354718647 
246.208823773 0.998455040681 
255.00199605 0.998545330511 
263.795168328 0.998625588138 
272.588340605 0.998705845765 
281.381512883 0.998766038985 
290.17468516 0.998826232205 
298.967857438 0.998926554239 
307.761029716 0.998966683053 
316.554201993 0.999006811866 
325.347374271 0.999026876273 
334.140546548 0.999036908476 
342.933718826 0.99916732712 
351.726891104 0.999598711865 
360.520063381 0.999638840679 
369.313235659 0.999658905085 
378.106407936 0.999719098306 
386.899580214 0.999799355933 
395.692752492 0.99987961356 
404.485924769 0.99990971017 
413.279097047 0.999929774576 
422.072269324 0.999979935593 
430.865441602 1.0 
439.658613879 1.0 


==> plot_data/tput_diffmlu_mlu0p904.txt <==
x y 
0.0 0.815196781669 
8.48157356938 0.842985985012 
16.9631471388 0.908777174731 
25.4447207081 0.936897440785 
33.9262942775 0.94488307467 
42.4078678469 0.967124469547 
50.8894414163 0.968378494969 
59.3710149857 0.969883325475 
67.852588555 0.971739283099 
76.3341621244 0.973876142417 
84.8157356938 0.976163484786 
93.2973092632 0.978490955969 
101.778882833 0.980156301729 
110.260456402 0.983035544097 
118.742029971 0.984119022061 
127.223603541 0.985142306805 
135.70517711 0.987680454258 
144.186750679 0.989205349171 
152.668324249 0.990178472898 
161.149897818 0.995184542381 
169.631471388 0.996538889836 
178.113044957 0.99753207797 
186.594618526 0.997953430512 
195.076192096 0.99818417119 
203.557765665 0.99830455763 
212.039339235 0.998434976274 
220.520912804 0.998615555935 
229.002486373 0.998745974578 
237.484059943 0.998856328815 
245.965633512 0.998976715256 
254.447207081 0.999036908476 
262.928780651 0.99907703729 
271.41035422 0.999147262713 
279.89192779 0.999217488137 
288.373501359 0.99925761695 
296.855074928 0.999297745764 
305.336648498 0.999347906781 
313.818222067 0.999388035594 
322.299795636 0.999418132204 
330.781369206 0.999438196611 
339.262942775 0.999528486441 
347.744516345 0.999719098306 
356.226089914 0.999759227119 
364.707663483 0.999789323729 
373.189237053 0.999839484746 
381.670810622 0.999859549153 
390.152384192 0.99987961356 
398.633957761 0.99993980678 
407.11553133 0.999959871187 
415.5971049 1.0 
424.078678469 1.0 


==> plot_data/tput_diffmlu_mlu1p446.txt <==
x y 
0.0 0.825861013854 
7.91412227635 0.8450325545 
15.8282445527 0.896387403565 
23.7423668291 0.940157906881 
31.6564891054 0.951052879744 
39.5706113818 0.967485628869 
47.4847336581 0.971378123777 
55.3988559345 0.972913050893 
63.3129782108 0.97459846106 
71.2271004872 0.976394225464 
79.1412227635 0.978771857663 
87.0553450399 0.981430391557 
94.9694673163 0.984349762738 
102.883589593 0.986336139006 
110.797711869 0.989405993238 
118.711834145 0.990489471203 
126.625956422 0.991382337303 
134.540078698 0.9922651712 
142.454200974 0.993027618656 
150.368323251 0.993619518655 
158.282445527 0.994692964416 
166.196567803 0.997421723733 
174.11069008 0.997823011868 
182.024812356 0.998294525427 
189.938934633 0.998665716951 
197.853056909 0.998866361019 
205.767179185 0.999036908476 
213.681301462 0.999157294917 
221.595423738 0.999327842374 
229.509546014 0.999448228814 
237.423668291 0.999558583052 
245.337790567 0.999648872882 
253.251912843 0.999699033899 
261.16603512 0.999719098306 
269.080157396 0.999739162712 
276.994279672 0.999759227119 
284.908401949 0.999769259322 
292.822524225 0.999779291526 
300.736646501 0.999789323729 
308.650768778 0.999799355933 
316.564891054 0.999799355933 
324.479013331 0.999799355933 
332.393135607 0.999809388136 
340.307257883 0.999819420339 
348.22138016 0.99987961356 
356.135502436 0.999929774576 
364.049624712 0.999929774576 
371.963746989 0.99993980678 
379.877869265 0.999949838983 
387.791991541 1.0 
395.706113818 1.0 


==> plot_data/tput_diffmlu_mlu1p556.txt <==
x y 
0.0 0.822801191826 
8.99097036846 0.859649474814 
17.9819407369 0.919200634035 
26.9729111054 0.945645522126 
35.9638814738 0.959269254306 
44.9548518423 0.96942184412 
53.9458222108 0.971699154285 
62.9367925792 0.97456836445 
71.9277629477 0.976905867836 
80.9187333161 0.979273467832 
89.9097036846 0.981550777997 
98.900674053 0.984169183078 
107.891644422 0.986546815277 
116.88261479 0.987941291546 
125.873585158 0.988753900019 
134.864555527 0.990078150864 
143.855525895 0.991001113575 
152.846496264 0.991924076285 
161.837466632 0.995997150854 
170.828437001 0.99651882543 
179.819407369 0.997451820343 
188.810377738 0.998003591529 
197.801348106 0.998404879664 
206.792318475 0.998705845765 
215.783288843 0.998926554239 
224.774259211 0.999187391527 
233.76522958 0.999357938984 
242.756199948 0.999498389831 
251.747170317 0.999548550848 
260.738140685 0.999618776272 
269.729111054 0.999719098306 
278.720081422 0.999759227119 
287.711051791 0.999789323729 
296.702022159 0.999799355933 
305.692992528 0.999849516949 
314.683962896 0.999869581356 
323.674933265 0.99990971017 
332.665903633 0.99993980678 
341.656874001 0.99993980678 
350.64784437 0.99996990339 
359.638814738 0.999979935593 
368.629785107 0.999979935593 
377.620755475 0.999979935593 
386.611725844 0.999979935593 
395.602696212 0.999979935593 
404.593666581 0.999979935593 
413.584636949 0.999979935593 
422.575607318 0.999989967797 
431.566577686 0.999989967797 
440.557548054 1.0 
449.548518423 1.0 

